NetSpectre: Read Arbitrary Memory over Network

In this paper, we present NetSpectre, a generic remote Spectre variant 1 attack. For this purpose, we demonstrate the first access-driven remote Evict+Reload cache attack over network, leaking 15 bits per hour. Beyond retrofitting existing attacks to a network scenario, we also demonstrate the first Spectre attack which does not use a cache covert channel. Instead, we present a novel high-performance AVX-based covert channel that we use in our cache-free Spectre attack. We show that in particular remote Spectre attacks perform significantly better with the AVX-based covert channel, leaking 60 bits per hour from the target system. We verified that our NetSpectre attacks work in local-area networks as well as between virtual machines in the Google cloud. NetSpectre marks a paradigm shift from local attacks, to remote attacks, exposing a much wider range and larger number of devices to Spectre attacks. Spectre attacks now must also be considered on devices which do not run any potentially attacker-controlled code at all. We show that especially in this remote scenario, attacks based on weaker gadgets which do not leak actual data, are still very powerful to break address-space layout randomization remotely. Several of the Spectre gadgets we discuss are more versatile than anticipated. In particular, value-thresholding is a technique we devise, which leaks a secret value without the typical bit selection mechanisms. We outline challenges for future research on Spectre attacks and Spectre mitigations.

==> data/a75_hist_100k.csv <==
cycle,hit,miss
21333,0,0
21334,0,0
21335,0,0
21336,0,0
21337,0,0
21338,0,0
21339,0,0
21340,0,0
21341,0,0
21342,0,0
21343,0,0
21344,0,0
21345,0,0
21346,0,0
21347,0,0
21348,0,0
21349,0,0
21350,0,0
21351,0,0
21352,0,0
21353,0,0
21354,4,0
21355,2,0
21356,0,0
21357,0,0
21358,0,0
21359,0,0
21360,0,0
21361,0,0
21362,0,0
21363,0,0
21364,0,0
21365,0,0
21366,0,0
21367,0,0
21368,0,0
21369,0,0
21370,0,0
21371,0,0
21372,0,0
21373,0,0
21374,0,0
21375,0,0
21376,0,0
21377,0,0
21378,0,0
21379,0,0
21380,0,0
21381,0,0
21382,0,0
21383,0,0
21384,0,0
21385,0,0
21386,0,0
21387,0,0
21388,0,0
21389,0,0
21390,0,0
21391,0,0
21392,0,0
21393,0,0
21394,0,0
21395,0,0
21396,0,0
21397,0,0
21398,0,0
21399,0,0
21400,0,0
21401,0,0
21402,0,0
21403,0,0
21404,0,0
21405,0,0
21406,4,0
21407,0,0
21408,0,0
21409,0,0
21410,0,0
21411,0,0
21412,0,0
21413,0,0
21414,0,0
21415,0,0
21416,0,0
21417,0,0
21418,0,0
21419,0,0
21420,0,0
21421,0,0
21422,0,0
21423,0,0
21424,0,0
21425,0,0
21426,0,0
21427,0,0
21428,0,0
21429,0,0
21430,0,0
21431,0,0
21432,0,0
21433,0,0
21434,0,0
21435,0,0
21436,0,0
21437,0,0
21438,0,0
21439,0,0
21440,0,0
21441,0,0
21442,0,0
21443,0,0
21444,0,0
21445,0,0
21446,0,0
21447,0,0
21448,0,0
21449,0,0
21450,0,0
21451,0,0
21452,0,0
21453,0,0
21454,0,0
21455,0,0
21456,0,0
21457,0,0
21458,5,0
21459,6,0
21460,0,0
21461,0,0
21462,0,0
21463,0,0
21464,0,0
21465,0,0
21466,0,0
21467,0,0
21468,0,0
21469,0,0
21470,0,0
21471,0,0
21472,0,0
21473,0,0
21474,0,0
21475,0,0
21476,0,0
21477,0,0
21478,0,0
21479,0,0
21480,0,0
21481,0,0
21482,0,0
21483,0,0
21484,0,0
21485,0,0
21486,0,0
21487,0,0
21488,0,0
21489,0,0
21490,0,0
21491,0,0
21492,0,0
21493,0,0
21494,0,0
21495,0,0
21496,0,0
21497,0,0
21498,0,0
21499,0,0
21500,0,0
21501,0,0
21502,0,0
21503,0,0
21504,0,0
21505,0,0
21506,0,0
21507,0,0
21508,0,0
21509,0,0
21510,14,0
21511,12,1
21512,0,0
21513,0,0
21514,0,0
21515,0,0
21516,0,0
21517,0,0
21518,0,0
21519,0,0
21520,0,0
21521,0,0
21522,0,0
21523,0,0
21524,0,0
21525,0,0
21526,0,0
21527,0,0
21528,0,0
21529,0,0
21530,0,0
21531,0,0
21532,0,0
21533,0,0
21534,0,0
21535,0,0
21536,0,0
21537,0,0
21538,0,0
21539,0,0
21540,0,0
21541,0,0
21542,0,0
21543,0,0
21544,0,0
21545,0,0
21546,0,0
21547,0,0
21548,0,0
21549,0,0
21550,0,0
21551,0,0
21552,0,0
21553,0,0
21554,0,0
21555,0,0
21556,0,0
21557,0,0
21558,0,0
21559,0,0
21560,0,0
21561,0,0
21562,15,2
21563,18,0
21564,0,0
21565,0,0
21566,0,0
21567,0,0
21568,0,0
21569,0,0
21570,0,0
21571,0,0
21572,0,0
21573,0,0
21574,0,0
21575,0,0
21576,0,0
21577,0,0
21578,0,0
21579,0,0
21580,0,0
21581,0,0
21582,0,0
21583,0,0
21584,0,0
21585,0,0
21586,0,0
21587,0,0
21588,0,0
21589,0,0
21590,0,0
21591,0,0
21592,0,0
21593,0,0
21594,0,0
21595,0,0
21596,0,0
21597,0,0
21598,0,0
21599,0,0
21600,0,0
21601,0,0
21602,0,0
21603,0,0
21604,0,0
21605,0,0
21606,0,0
21607,0,0
21608,0,0
21609,0,0
21610,0,0
21611,0,0
21612,0,0
21613,0,0
21614,17,2
21615,40,0
21616,0,0
21617,0,0
21618,0,0
21619,0,0
21620,0,0
21621,0,0
21622,0,0
21623,0,0
21624,0,0
21625,0,0
21626,0,0
21627,0,0
21628,0,0
21629,0,0
21630,0,0
21631,0,0
21632,0,0
21633,0,0
21634,0,0
21635,0,0
21636,0,0
21637,0,0
21638,0,0
21639,0,0
21640,0,0
21641,0,0
21642,0,0
21643,0,0
21644,0,0
21645,0,0
21646,0,0
21647,0,0
21648,0,0
21649,0,0
21650,0,0
21651,0,0
21652,0,0
21653,0,0
21654,0,0
21655,0,0
21656,0,0
21657,0,0
21658,0,0
21659,0,0
21660,0,0
21661,0,0
21662,0,0
21663,0,0
21664,0,0
21665,0,0
21666,29,0
21667,44,1
21668,0,0
21669,0,0
21670,0,0
21671,0,0
21672,0,0
21673,0,0
21674,0,0
21675,0,0
21676,0,0
21677,0,0
21678,0,0
21679,0,0
21680,0,0
21681,0,0
21682,0,0
21683,0,0
21684,0,0
21685,0,0
21686,0,0
21687,0,0
21688,0,0
21689,0,0
21690,0,0
21691,0,0
21692,0,0
21693,0,0
21694,0,0
21695,0,0
21696,0,0
21697,0,0
21698,0,0
21699,0,0
21700,0,0
21701,0,0
21702,0,0
21703,0,0
21704,0,0
21705,0,0
21706,0,0
21707,0,0
21708,0,0
21709,0,0
21710,0,0
21711,0,0
21712,0,0
21713,0,0
21714,0,0
21715,0,0
21716,0,0
21717,0,0
21718,22,5
21719,67,2
21720,0,0
21721,0,0
21722,0,0
21723,0,0
21724,0,0
21725,0,0
21726,0,0
21727,0,0
21728,0,0
21729,0,0
21730,0,0
21731,0,0
21732,0,0
21733,0,0
21734,0,0
21735,0,0
21736,0,0
21737,0,0
21738,0,0
21739,0,0
21740,0,0
21741,0,0
21742,0,0
21743,0,0
21744,0,0
21745,0,0
21746,0,0
21747,0,0
21748,0,0
21749,0,0
21750,0,0
21751,0,0
21752,0,0
21753,0,0
21754,0,0
21755,0,0
21756,0,0
21757,0,0
21758,0,0
21759,0,0
21760,0,0
21761,0,0
21762,0,0
21763,0,0
21764,0,0
21765,0,0
21766,0,0
21767,0,0
21768,0,0
21769,0,0
21770,26,2
21771,102,9
21772,0,0
21773,0,0
21774,0,0
21775,0,0
21776,0,0
21777,0,0
21778,0,0
21779,0,0
21780,0,0
21781,0,0
21782,0,0
21783,0,0
21784,0,0
21785,0,0
21786,0,0
21787,0,0
21788,0,0
21789,0,0
21790,0,0
21791,0,0
21792,0,0
21793,0,0
21794,0,0
21795,0,0
21796,0,0
21797,0,0
21798,0,0
21799,0,0
21800,0,0
21801,0,0
21802,0,0
21803,0,0
21804,0,0
21805,0,0
21806,0,0
21807,0,0
21808,0,0
21809,0,0
21810,0,0
21811,0,0
21812,0,0
21813,0,0
21814,0,0
21815,0,0
21816,0,0
21817,0,0
21818,0,0
21819,0,0
21820,0,0
21821,0,0
21822,15,1
21823,194,16
21824,0,0
21825,0,0
21826,0,0
21827,0,0
21828,0,0
21829,0,0
21830,0,0
21831,0,0
21832,0,0
21833,0,0
21834,0,0
21835,0,0
21836,0,0
21837,0,0
21838,0,0
21839,0,0
21840,0,0
21841,0,0
21842,0,0
21843,0,0
21844,0,0
21845,0,0
21846,0,0
21847,0,0
21848,0,0
21849,0,0
21850,0,0
21851,0,0
21852,0,0
21853,0,0
21854,0,0
21855,0,0
21856,0,0
21857,0,0
21858,0,0
21859,0,0
21860,0,0
21861,0,0
21862,0,0
21863,0,0
21864,0,0
21865,0,0
21866,0,0
21867,0,0
21868,0,0
21869,0,0
21870,0,0
21871,0,0
21872,0,0
21873,0,0
21874,0,0
21875,273,21
21876,0,0
21877,0,0
21878,0,0
21879,0,0
21880,0,0
21881,0,0
21882,0,0
21883,0,0
21884,0,0
21885,0,0
21886,0,0
21887,0,0
21888,0,0
21889,0,0
21890,0,0
21891,0,0
21892,0,0
21893,0,0
21894,0,0
21895,0,0
21896,0,0
21897,0,0
21898,0,0
21899,0,0
21900,0,0
21901,0,0
21902,0,0
21903,0,0
21904,0,0
21905,0,0
21906,0,0
21907,0,0
21908,0,0
21909,0,0
21910,0,0
21911,0,0
21912,0,0
21913,0,0
21914,0,0
21915,0,0
21916,0,0
21917,0,0
21918,0,0
21919,0,0
21920,0,0
21921,0,0
21922,0,0
21923,0,0
21924,0,0
21925,0,0
21926,0,0
21927,362,29
21928,31,3
21929,0,0
21930,0,0
21931,0,0
21932,0,0
21933,0,0
21934,0,0
21935,0,0
21936,0,0
21937,0,0
21938,0,0
21939,0,0
21940,0,0
21941,0,0
21942,0,0
21943,0,0
21944,0,0
21945,0,0
21946,0,0
21947,0,0
21948,0,0
21949,0,0
21950,0,0
21951,0,0
21952,0,0
21953,0,0
21954,0,0
21955,0,0
21956,0,0
21957,0,0
21958,0,0
21959,0,0
21960,0,0
21961,0,0
21962,0,0
21963,0,0
21964,0,0
21965,0,0
21966,0,0
21967,0,0
21968,0,0
21969,0,0
21970,0,0
21971,0,0
21972,0,0
21973,0,0
21974,0,0
21975,0,0
21976,0,0
21977,0,0
21978,0,0
21979,474,34
21980,116,7
21981,0,0
21982,0,0
21983,0,0
21984,0,0
21985,0,0
21986,0,0
21987,0,0
21988,0,0
21989,0,0
21990,0,0
21991,0,0
21992,0,0
21993,0,0
21994,0,0
21995,0,0
21996,0,0
21997,0,0
21998,0,0
21999,0,0
22000,0,0
22001,0,0
22002,0,0
22003,0,0
22004,0,0
22005,0,0
22006,0,0
22007,0,0
22008,0,0
22009,0,0
22010,0,0
22011,0,0
22012,0,0
22013,0,0
22014,0,0
22015,0,0
22016,0,0
22017,0,0
22018,0,0
22019,0,0
22020,0,0
22021,0,0
22022,0,0
22023,0,0
22024,0,0
22025,0,0
22026,0,0
22027,0,0
22028,0,0
22029,0,0
22030,0,0
22031,638,49
22032,223,11
22033,0,0
22034,0,0
22035,0,0
22036,0,0
22037,0,0
22038,0,0
22039,0,0
22040,0,0
22041,0,0
22042,0,0
22043,0,0
22044,0,0
22045,0,0
22046,0,0
22047,0,0
22048,0,0
22049,0,0
22050,0,0
22051,0,0
22052,0,0
22053,0,0
22054,0,0
22055,0,0
22056,0,0
22057,0,0
22058,0,0
22059,0,0
22060,0,0
22061,0,0
22062,0,0
22063,0,0
22064,0,0
22065,0,0
22066,0,0
22067,0,0
22068,0,0
22069,0,0
22070,0,0
22071,0,0
22072,0,0
22073,0,0
22074,0,0
22075,0,0
22076,0,0
22077,0,0
22078,0,0
22079,0,0
22080,0,0
22081,0,0
22082,0,0
22083,780,50
22084,385,14
22085,0,0
22086,0,0
22087,0,0
22088,0,0
22089,0,0
22090,0,0
22091,0,0
22092,0,0
22093,0,0
22094,0,0
22095,0,0
22096,0,0
22097,0,0
22098,0,0
22099,0,0
22100,0,0
22101,0,0
22102,0,0
22103,0,0
22104,0,0
22105,0,0
22106,0,0
22107,0,0
22108,0,0
22109,0,0
22110,0,0
22111,0,0
22112,0,0
22113,0,0
22114,0,0
22115,0,0
22116,0,0
22117,0,0
22118,0,0
22119,0,0
22120,0,0
22121,0,0
22122,0,0
22123,0,0
22124,0,0
22125,0,0
22126,0,0
22127,0,0
22128,0,0
22129,0,0
22130,0,0
22131,0,0
22132,0,0
22133,0,0
22134,0,0
22135,880,54
22136,642,44
22137,0,0
22138,0,0
22139,0,0
22140,0,0
22141,0,0
22142,0,0
22143,0,0
22144,0,0
22145,0,0
22146,0,0
22147,0,0
22148,0,0
22149,0,0
22150,0,0
22151,0,0
22152,0,0
22153,0,0
22154,0,0
22155,0,0
22156,0,0
22157,0,0
22158,0,0
22159,0,0
22160,0,0
22161,0,0
22162,0,0
22163,0,0
22164,0,0
22165,0,0
22166,0,0
22167,0,0
22168,0,0
22169,0,0
22170,0,0
22171,0,0
22172,0,0
22173,0,0
22174,0,0
22175,0,0
22176,0,0
22177,0,0
22178,0,0
22179,0,0
22180,0,0
22181,0,0
22182,0,0
22183,0,0
22184,0,0
22185,0,0
22186,0,0
22187,911,44
22188,976,63
22189,0,0
22190,0,0
22191,0,0
22192,0,0
22193,0,0
22194,0,0
22195,0,0
22196,0,0
22197,0,0
22198,0,0
22199,0,0
22200,0,0
22201,0,0
22202,0,0
22203,0,0
22204,0,0
22205,0,0
22206,0,0
22207,0,0
22208,0,0
22209,0,0
22210,0,0
22211,0,0
22212,0,0
22213,0,0
22214,0,0
22215,0,0
22216,0,0
22217,0,0
22218,0,0
22219,0,0
22220,0,0
22221,0,0
22222,0,0
22223,0,0
22224,0,0
22225,0,0
22226,0,0
22227,0,0
22228,0,0
22229,0,0
22230,0,0
22231,0,0
22232,0,0
22233,0,0
22234,0,0
22235,0,0
22236,0,0
22237,0,0
22238,0,0
22239,987,54
22240,1347,67
22241,0,0
22242,0,0
22243,0,0
22244,0,0
22245,0,0
22246,0,0
22247,0,0
22248,0,0
22249,0,0
22250,0,0
22251,0,0
22252,0,0
22253,0,0
22254,0,0
22255,0,0
22256,0,0
22257,0,0
22258,0,0
22259,0,0
22260,0,0
22261,0,0
22262,0,0
22263,0,0
22264,0,0
22265,0,0
22266,0,0
22267,0,0
22268,0,0
22269,0,0
22270,0,0
22271,0,0
22272,0,0
22273,0,0
22274,0,0
22275,0,0
22276,0,0
22277,0,0
22278,0,0
22279,0,0
22280,0,0
22281,0,0
22282,0,0
22283,0,0
22284,0,0
22285,0,0
22286,0,0
22287,0,0
22288,0,0
22289,0,0
22290,0,0
22291,873,58
22292,1741,85
22293,0,0
22294,0,0
22295,0,0
22296,0,0
22297,0,0
22298,0,0
22299,0,0
22300,0,0
22301,0,0
22302,0,0
22303,0,0
22304,0,0
22305,0,0
22306,0,0
22307,0,0
22308,0,0
22309,0,0
22310,0,0
22311,0,0
22312,0,0
22313,0,0
22314,0,0
22315,0,0
22316,0,0
22317,0,0
22318,0,0
22319,0,0
22320,0,0
22321,0,0
22322,0,0
22323,0,0
22324,0,0
22325,0,0
22326,0,0
22327,0,0
22328,0,0
22329,0,0
22330,0,0
22331,0,0
22332,0,0
22333,0,0
22334,0,0
22335,0,0
22336,0,0
22337,0,0
22338,0,0
22339,0,0
22340,0,0
22341,0,0
22342,0,0
22343,753,40
22344,2335,136
22345,0,0
22346,0,0
22347,0,0
22348,0,0
22349,0,0
22350,0,0
22351,0,0
22352,0,0
22353,0,0
22354,0,0
22355,0,0
22356,0,0
22357,0,0
22358,0,0
22359,0,0
22360,0,0
22361,0,0
22362,0,0
22363,0,0
22364,0,0
22365,0,0
22366,0,0
22367,0,0
22368,0,0
22369,0,0
22370,0,0
22371,0,0
22372,0,0
22373,0,0
22374,0,0
22375,0,0
22376,0,0
22377,0,0
22378,0,0
22379,0,0
22380,0,0
22381,0,0
22382,0,0
22383,0,0
22384,0,0
22385,0,0
22386,0,0
22387,0,0
22388,0,0
22389,0,0
22390,0,0
22391,0,0
22392,0,0
22393,0,0
22394,0,0
22395,555,32
22396,2708,155
22397,0,0
22398,0,0
22399,0,0
22400,0,0
22401,0,0
22402,0,0
22403,0,0
22404,0,0
22405,0,0
22406,0,0
22407,0,0
22408,0,0
22409,0,0
22410,0,0
22411,0,0
22412,0,0
22413,0,0
22414,0,0
22415,0,0
22416,0,0
22417,0,0
22418,0,0
22419,0,0
22420,0,0
22421,0,0
22422,0,0
22423,0,0
22424,0,0
22425,0,0
22426,0,0
22427,0,0
22428,0,0
22429,0,0
22430,0,0
22431,0,0
22432,0,0
22433,0,0
22434,0,0
22435,0,0
22436,0,0
22437,0,0
22438,0,0
22439,0,0
22440,0,0
22441,0,0
22442,0,0
22443,0,0
22444,0,0
22445,0,0
22446,0,0
22447,248,17
22448,3059,219
22449,0,0
22450,0,0
22451,0,0
22452,0,0
22453,0,0
22454,0,0
22455,0,0
22456,0,0
22457,0,0
22458,0,0
22459,0,0
22460,0,0
22461,0,0
22462,0,0
22463,0,0
22464,0,0
22465,0,0
22466,0,0
22467,0,0
22468,0,0
22469,0,0
22470,0,0
22471,0,0
22472,0,0
22473,0,0
22474,0,0
22475,0,0
22476,0,0
22477,0,0
22478,0,0
22479,0,0
22480,0,0
22481,0,0
22482,0,0
22483,0,0
22484,0,0
22485,0,0
22486,0,0
22487,0,0
22488,0,0
22489,0,0
22490,0,0
22491,0,0
22492,0,0
22493,0,0
22494,0,0
22495,0,0
22496,0,0
22497,0,0
22498,0,0
22499,0,0
22500,3158,286
22501,0,0
22502,0,0
22503,0,0
22504,0,0
22505,0,0
22506,0,0
22507,0,0
22508,0,0
22509,0,0
22510,0,0
22511,0,0
22512,0,0
22513,0,0
22514,0,0
22515,0,0
22516,0,0
22517,0,0
22518,0,0
22519,0,0
22520,0,0
22521,0,0
22522,0,0
22523,0,0
22524,0,0
22525,0,0
22526,0,0
22527,0,0
22528,0,0
22529,0,0
22530,0,0
22531,0,0
22532,0,0
22533,0,0
22534,0,0
22535,0,0
22536,0,0
22537,0,0
22538,0,0
22539,0,0
22540,0,0
22541,0,0
22542,0,0
22543,0,0
22544,0,0
22545,0,0
22546,0,0
22547,0,0
22548,0,0
22549,0,0
22550,0,0
22551,0,0
22552,2787,300
22553,250,32
22554,0,0
22555,0,0
22556,0,0
22557,0,0
22558,0,0
22559,0,0
22560,0,0
22561,0,0
22562,0,0
22563,0,0
22564,0,0
22565,0,0
22566,0,0
22567,0,0
22568,0,0
22569,0,0
22570,0,0
22571,0,0
22572,0,0
22573,0,0
22574,0,0
22575,0,0
22576,0,0
22577,0,0
22578,0,0
22579,0,0
22580,0,0
22581,0,0
22582,0,0
22583,0,0
22584,0,0
22585,0,0
22586,0,0
22587,0,0
22588,0,0
22589,0,0
22590,0,0
22591,0,0
22592,0,0
22593,0,0
22594,0,0
22595,0,0
22596,0,0
22597,0,0
22598,0,0
22599,0,0
22600,0,0
22601,0,0
22602,0,0
22603,0,0
22604,2368,341
22605,480,65
22606,0,0
22607,0,0
22608,0,0
22609,0,0
22610,0,0
22611,0,0
22612,0,0
22613,0,0
22614,0,0
22615,0,0
22616,0,0
22617,0,0
22618,0,0
22619,0,0
22620,0,0
22621,0,0
22622,0,0
22623,0,0
22624,0,0
22625,0,0
22626,0,0
22627,0,0
22628,0,0
22629,0,0
22630,0,0
22631,0,0
22632,0,0
22633,0,0
22634,0,0
22635,0,0
22636,0,0
22637,0,0
22638,0,0
22639,0,0
22640,0,0
22641,0,0
22642,0,0
22643,0,0
22644,0,0
22645,0,0
22646,0,0
22647,0,0
22648,0,0
22649,0,0
22650,0,0
22651,0,0
22652,0,0
22653,0,0
22654,0,0
22655,0,0
22656,1965,369
22657,639,118
22658,0,0
22659,0,0
22660,0,0
22661,0,0
22662,0,0
22663,0,0
22664,0,0
22665,0,0
22666,0,0
22667,0,0
22668,0,0
22669,0,0
22670,0,0
22671,0,0
22672,0,0
22673,0,0
22674,0,0
22675,0,0
22676,0,0
22677,0,0
22678,0,0
22679,0,0
22680,0,0
22681,0,0
22682,0,0
22683,0,0
22684,0,0
22685,0,0
22686,0,0
22687,0,0
22688,0,0
22689,0,0
22690,0,0
22691,0,0
22692,0,0
22693,0,0
22694,0,0
22695,0,0
22696,0,0
22697,0,0
22698,0,0
22699,0,0
22700,0,0
22701,0,0
22702,0,0
22703,0,0
22704,0,0
22705,0,0
22706,0,0
22707,0,0
22708,1578,427
22709,796,191
22710,0,0
22711,0,0
22712,0,0
22713,0,0
22714,0,0
22715,0,0
22716,0,0
22717,0,0
22718,0,0
22719,0,0
22720,0,0
22721,0,0
22722,0,0
22723,0,0
22724,0,0
22725,0,0
22726,0,0
22727,0,0
22728,0,0
22729,0,0
22730,0,0
22731,0,0
22732,0,0
22733,0,0
22734,0,0
22735,0,0
22736,0,0
22737,0,0
22738,0,0
22739,0,0
22740,0,0
22741,0,0
22742,0,0
22743,0,0
22744,0,0
22745,0,0
22746,0,0
22747,0,0
22748,0,0
22749,0,0
22750,0,0
22751,0,0
22752,0,0
22753,0,0
22754,0,0
22755,0,0
22756,0,0
22757,0,0
22758,0,0
22759,0,0
22760,1284,463
22761,880,306
22762,0,0
22763,0,0
22764,0,0
22765,0,0
22766,0,0
22767,0,0
22768,0,0
22769,0,0
22770,0,0
22771,0,0
22772,0,0
22773,0,0
22774,0,0
22775,0,0
22776,0,0
22777,0,0
22778,0,0
22779,0,0
22780,0,0
22781,0,0
22782,0,0
22783,0,0
22784,0,0
22785,0,0
22786,0,0
22787,0,0
22788,0,0
22789,0,0
22790,0,0
22791,0,0
22792,0,0
22793,0,0
22794,0,0
22795,0,0
22796,0,0
22797,0,0
22798,0,0
22799,0,0
22800,0,0
22801,0,0
22802,0,0
22803,0,0
22804,0,0
22805,0,0
22806,0,0
22807,0,0
22808,0,0
22809,0,0
22810,0,0
22811,0,0
22812,981,439
22813,1014,415
22814,0,0
22815,0,0
22816,0,0
22817,0,0
22818,0,0
22819,0,0
22820,0,0
22821,0,0
22822,0,0
22823,0,0
22824,0,0
22825,0,0
22826,0,0
22827,0,0
22828,0,0
22829,0,0
22830,0,0
22831,0,0
22832,0,0
22833,0,0
22834,0,0
22835,0,0
22836,0,0
22837,0,0
22838,0,0
22839,0,0
22840,0,0
22841,0,0
22842,0,0
22843,0,0
22844,0,0
22845,0,0
22846,0,0
22847,0,0
22848,0,0
22849,0,0
22850,0,0
22851,0,0
22852,0,0
22853,0,0
22854,0,0
22855,0,0
22856,0,0
22857,0,0
22858,0,0
22859,0,0
22860,0,0
22861,0,0
22862,0,0
22863,0,0
22864,767,381
22865,1034,576
22866,0,0
22867,0,0
22868,0,0
22869,0,0
22870,0,0
22871,0,0
22872,0,0
22873,0,0
22874,0,0
22875,0,0
22876,0,0
22877,0,0
22878,0,0
22879,0,0
22880,0,0
22881,0,0
22882,0,0
22883,0,0
22884,0,0
22885,0,0
22886,0,0
22887,0,0
22888,0,0
22889,0,0
22890,0,0
22891,0,0
22892,0,0
22893,0,0
22894,0,0
22895,0,0
22896,0,0
22897,0,0
22898,0,0
22899,0,0
22900,0,0
22901,0,0
22902,0,0
22903,0,0
22904,0,0
22905,0,0
22906,0,0
22907,0,0
22908,0,0
22909,0,0
22910,0,0
22911,0,0
22912,0,0
22913,0,0
22914,0,0
22915,0,0
22916,585,372
22917,1091,709
22918,0,0
22919,0,0
22920,0,0
22921,0,0
22922,0,0
22923,0,0
22924,0,0
22925,0,0
22926,0,0
22927,0,0
22928,0,0
22929,0,0
22930,0,0
22931,0,0
22932,0,0
22933,0,0
22934,0,0
22935,0,0
22936,0,0
22937,0,0
22938,0,0
22939,0,0
22940,0,0
22941,0,0
22942,0,0
22943,0,0
22944,0,0
22945,0,0
22946,0,0
22947,0,0
22948,0,0
22949,0,0
22950,0,0
22951,0,0
22952,0,0
22953,0,0
22954,0,0
22955,0,0
22956,0,0
22957,0,0
22958,0,0
22959,0,0
22960,0,0
22961,0,0
22962,0,0
22963,0,0
22964,0,0
22965,0,0
22966,0,0
22967,0,0
22968,330,267
22969,1047,820
22970,0,0
22971,0,0
22972,0,0
22973,0,0
22974,0,0
22975,0,0
22976,0,0
22977,0,0
22978,0,0
22979,0,0
22980,0,0
22981,0,0
22982,0,0
22983,0,0
22984,0,0
22985,0,0
22986,0,0
22987,0,0
22988,0,0
22989,0,0
22990,0,0
22991,0,0
22992,0,0
22993,0,0
22994,0,0
22995,0,0
22996,0,0
22997,0,0
22998,0,0
22999,0,0
23000,0,0
23001,0,0
23002,0,0
23003,0,0
23004,0,0
23005,0,0
23006,0,0
23007,0,0
23008,0,0
23009,0,0
23010,0,0
23011,0,0
23012,0,0
23013,0,0
23014,0,0
23015,0,0
23016,0,0
23017,0,0
23018,0,0
23019,0,0
23020,205,204
23021,995,1033
23022,0,0
23023,0,0
23024,0,0
23025,0,0
23026,0,0
23027,0,0
23028,0,0
23029,0,0
23030,0,0
23031,0,0
23032,0,0
23033,0,0
23034,0,0
23035,0,0
23036,0,0
23037,0,0
23038,0,0
23039,0,0
23040,0,0
23041,0,0
23042,0,0
23043,0,0
23044,0,0
23045,0,0
23046,0,0
23047,0,0
23048,0,0
23049,0,0
23050,0,0
23051,0,0
23052,0,0
23053,0,0
23054,0,0
23055,0,0
23056,0,0
23057,0,0
23058,0,0
23059,0,0
23060,0,0
23061,0,0
23062,0,0
23063,0,0
23064,0,0
23065,0,0
23066,0,0
23067,0,0
23068,0,0
23069,0,0
23070,0,0
23071,0,0
23072,71,100
23073,845,1141
23074,0,0
23075,0,0
23076,0,0
23077,0,0
23078,0,0
23079,0,0
23080,0,0
23081,0,0
23082,0,0
23083,0,0
23084,0,0
23085,0,0
23086,0,0
23087,0,0
23088,0,0
23089,0,0
23090,0,0
23091,0,0
23092,0,0
23093,0,0
23094,0,0
23095,0,0
23096,0,0
23097,0,0
23098,0,0
23099,0,0
23100,0,0
23101,0,0
23102,0,0
23103,0,0
23104,0,0
23105,0,0
23106,0,0
23107,0,0
23108,0,0
23109,0,0
23110,0,0
23111,0,0
23112,0,0
23113,0,0
23114,0,0
23115,0,0
23116,0,0
23117,0,0
23118,0,0
23119,0,0
23120,0,0
23121,0,0
23122,0,0
23123,0,0
23124,0,0
23125,699,1258
23126,0,0
23127,0,0
23128,0,0
23129,0,0
23130,0,0
23131,0,0
23132,0,0
23133,0,0
23134,0,0
23135,0,0
23136,0,0
23137,0,0
23138,0,0
23139,0,0
23140,0,0
23141,0,0
23142,0,0
23143,0,0
23144,0,0
23145,0,0
23146,0,0
23147,0,0
23148,0,0
23149,0,0
23150,0,0
23151,0,0
23152,0,0
23153,0,0
23154,0,0
23155,0,0
23156,0,0
23157,0,0
23158,0,0
23159,0,0
23160,0,0
23161,0,0
23162,0,0
23163,0,0
23164,0,0
23165,0,0
23166,0,0
23167,0,0
23168,0,0
23169,0,0
23170,0,0
23171,0,0
23172,0,0
23173,0,0
23174,0,0
23175,0,0
23176,0,0
23177,511,1085
23178,43,100
23179,0,0
23180,0,0
23181,0,0
23182,0,0
23183,0,0
23184,0,0
23185,0,0
23186,0,0
23187,0,0
23188,0,0
23189,0,0
23190,0,0
23191,0,0
23192,0,0
23193,0,0
23194,0,0
23195,0,0
23196,0,0
23197,0,0
23198,0,0
23199,0,0
23200,0,0
23201,0,0
23202,0,0
23203,0,0
23204,0,0
23205,0,0
23206,0,0
23207,0,0
23208,0,0
23209,0,0
23210,0,0
23211,0,0
23212,0,0
23213,0,0
23214,0,0
23215,0,0
23216,0,0
23217,0,0
23218,0,0
23219,0,0
23220,0,0
23221,0,0
23222,0,0
23223,0,0
23224,0,0
23225,0,0
23226,0,0
23227,0,0
23228,0,0
23229,332,1007
23230,70,219
23231,0,0
23232,0,0
23233,0,0
23234,0,0
23235,0,0
23236,0,0
23237,0,0
23238,0,0
23239,0,0
23240,0,0
23241,0,0
23242,0,0
23243,0,0
23244,0,0
23245,0,0
23246,0,0
23247,0,0
23248,0,0
23249,0,0
23250,0,0
23251,0,0
23252,0,0
23253,0,0
23254,0,0
23255,0,0
23256,0,0
23257,0,0
23258,0,0
23259,0,0
23260,0,0
23261,0,0
23262,0,0
23263,0,0
23264,0,0
23265,0,0
23266,0,0
23267,0,0
23268,0,0
23269,0,0
23270,0,0
23271,0,0
23272,0,0
23273,0,0
23274,0,0
23275,0,0
23276,0,0
23277,0,0
23278,0,0
23279,0,0
23280,0,0
23281,248,925
23282,81,286
23283,0,0
23284,0,0
23285,0,0
23286,0,0
23287,0,0
23288,0,0
23289,0,0
23290,0,0
23291,0,0
23292,0,0
23293,0,0
23294,0,0
23295,0,0
23296,0,0
23297,0,0
23298,0,0
23299,0,0
23300,0,0
23301,0,0
23302,0,0
23303,0,0
23304,0,0
23305,0,0
23306,0,0
23307,0,0
23308,0,0
23309,0,0
23310,0,0
23311,0,0
23312,0,0
23313,0,0
23314,0,0
23315,0,0
23316,0,0
23317,0,0
23318,0,0
23319,0,0
23320,0,0
23321,0,0
23322,0,0
23323,0,0
23324,0,0
23325,0,0
23326,0,0
23327,0,0
23328,0,0
23329,0,0
23330,0,0
23331,0,0
23332,0,0
23333,165,882
23334,83,370
23335,0,0
23336,0,0
23337,0,0
23338,0,0
23339,0,0
23340,0,0
23341,0,0
23342,0,0
23343,0,0
23344,0,0
23345,0,0
23346,0,0
23347,0,0
23348,0,0
23349,0,0
23350,0,0
23351,0,0
23352,0,0
23353,0,0
23354,0,0
23355,0,0
23356,0,0
23357,0,0
23358,0,0
23359,0,0
23360,0,0
23361,0,0
23362,0,0
23363,0,0
23364,0,0
23365,0,0
23366,0,0
23367,0,0
23368,0,0
23369,0,0
23370,0,0
23371,0,0
23372,0,0
23373,0,0
23374,0,0
23375,0,0
23376,0,0
23377,0,0
23378,0,0
23379,0,0
23380,0,0
23381,0,0
23382,0,0
23383,0,0
23384,0,0
23385,113,662
23386,59,547
23387,0,0
23388,0,0
23389,0,0
23390,0,0
23391,0,0
23392,0,0
23393,0,0
23394,0,0
23395,0,0
23396,0,0
23397,0,0
23398,0,0
23399,0,0
23400,0,0
23401,0,0
23402,0,0
23403,0,0
23404,0,0
23405,0,0
23406,0,0
23407,0,0
23408,0,0
23409,0,0
23410,0,0
23411,0,0
23412,0,0
23413,0,0
23414,0,0
23415,0,0
23416,0,0
23417,0,0
23418,0,0
23419,0,0
23420,0,0
23421,0,0
23422,0,0
23423,0,0
23424,0,0
23425,0,0
23426,0,0
23427,0,0
23428,0,0
23429,0,0
23430,0,0
23431,0,0
23432,0,0
23433,0,0
23434,0,0
23435,0,0
23436,0,0
23437,68,584
23438,65,603
23439,0,0
23440,0,0
23441,0,0
23442,0,0
23443,0,0
23444,0,0
23445,0,0
23446,0,0
23447,0,0
23448,0,0
23449,0,0
23450,0,0
23451,0,0
23452,0,0
23453,0,0
23454,0,0
23455,0,0
23456,0,0
23457,0,0
23458,0,0
23459,0,0
23460,0,0
23461,0,0
23462,0,0
23463,0,0
23464,0,0
23465,0,0
23466,0,0
23467,0,0
23468,0,0
23469,0,0
23470,0,0
23471,0,0
23472,0,0
23473,0,0
23474,0,0
23475,0,0
23476,0,0
23477,0,0
23478,0,0
23479,0,0
23480,0,0
23481,0,0
23482,0,0
23483,0,0
23484,0,0
23485,0,0
23486,0,0
23487,0,0
23488,0,0
23489,41,523
23490,52,727
23491,0,0
23492,0,0
23493,0,0
23494,0,0
23495,0,0
23496,0,0
23497,0,0
23498,0,0
23499,0,0
23500,0,0
23501,0,0
23502,0,0
23503,0,0
23504,0,0
23505,0,0
23506,0,0
23507,0,0
23508,0,0
23509,0,0
23510,0,0
23511,0,0
23512,0,0
23513,0,0
23514,0,0
23515,0,0
23516,0,0
23517,0,0
23518,0,0
23519,0,0
23520,0,0
23521,0,0
23522,0,0
23523,0,0
23524,0,0
23525,0,0
23526,0,0
23527,0,0
23528,0,0
23529,0,0
23530,0,0
23531,0,0
23532,0,0
23533,0,0
23534,0,0
23535,0,0
23536,0,0
23537,0,0
23538,0,0
23539,0,0
23540,0,0
23541,20,401
23542,39,832
23543,0,0
23544,0,0
23545,0,0
23546,0,0
23547,0,0
23548,0,0
23549,0,0
23550,0,0
23551,0,0
23552,0,0
23553,0,0
23554,0,0
23555,0,0
23556,0,0
23557,0,0
23558,0,0
23559,0,0
23560,0,0
23561,0,0
23562,0,0
23563,0,0
23564,0,0
23565,0,0
23566,0,0
23567,0,0
23568,0,0
23569,0,0
23570,0,0
23571,0,0
23572,0,0
23573,0,0
23574,0,0
23575,0,0
23576,0,0
23577,0,0
23578,0,0
23579,0,0
23580,0,0
23581,0,0
23582,0,0
23583,0,0
23584,0,0
23585,0,0
23586,0,0
23587,0,0
23588,0,0
23589,0,0
23590,0,0
23591,0,0
23592,0,0
23593,18,352
23594,37,1039
23595,0,0
23596,0,0
23597,0,0
23598,0,0
23599,0,0
23600,0,0
23601,0,0
23602,0,0
23603,0,0
23604,0,0
23605,0,0
23606,0,0
23607,0,0
23608,0,0
23609,0,0
23610,0,0
23611,0,0
23612,0,0
23613,0,0
23614,0,0
23615,0,0
23616,0,0
23617,0,0
23618,0,0
23619,0,0
23620,0,0
23621,0,0
23622,0,0
23623,0,0
23624,0,0
23625,0,0
23626,0,0
23627,0,0
23628,0,0
23629,0,0
23630,0,0
23631,0,0
23632,0,0
23633,0,0
23634,0,0
23635,0,0
23636,0,0
23637,0,0
23638,0,0
23639,0,0
23640,0,0
23641,0,0
23642,0,0
23643,0,0
23644,0,0
23645,3,229
23646,36,1260
23647,0,0
23648,0,0
23649,0,0
23650,0,0
23651,0,0
23652,0,0
23653,0,0
23654,0,0
23655,0,0
23656,0,0
23657,0,0
23658,0,0
23659,0,0
23660,0,0
23661,0,0
23662,0,0
23663,0,0
23664,0,0
23665,0,0
23666,0,0
23667,0,0
23668,0,0
23669,0,0
23670,0,0
23671,0,0
23672,0,0
23673,0,0
23674,0,0
23675,0,0
23676,0,0
23677,0,0
23678,0,0
23679,0,0
23680,0,0
23681,0,0
23682,0,0
23683,0,0
23684,0,0
23685,0,0
23686,0,0
23687,0,0
23688,0,0
23689,0,0
23690,0,0
23691,0,0
23692,0,0
23693,0,0
23694,0,0
23695,0,0
23696,0,0
23697,3,129
23698,37,1483
23699,0,0
23700,0,0
23701,0,0
23702,0,0
23703,0,0
23704,0,0
23705,0,0
23706,0,0
23707,0,0
23708,0,0
23709,0,0
23710,0,0
23711,0,0
23712,0,0
23713,0,0
23714,0,0
23715,0,0
23716,0,0
23717,0,0
23718,0,0
23719,0,0
23720,0,0
23721,0,0
23722,0,0
23723,0,0
23724,0,0
23725,0,0
23726,0,0
23727,0,0
23728,0,0
23729,0,0
23730,0,0
23731,0,0
23732,0,0
23733,0,0
23734,0,0
23735,0,0
23736,0,0
23737,0,0
23738,0,0
23739,0,0
23740,0,0
23741,0,0
23742,0,0
23743,0,0
23744,0,0
23745,0,0
23746,0,0
23747,0,0
23748,0,0
23749,0,0
23750,31,1732
23751,0,0
23752,0,0
23753,0,0
23754,0,0
23755,0,0
23756,0,0
23757,0,0
23758,0,0
23759,0,0
23760,0,0
23761,0,0
23762,0,0
23763,0,0
23764,0,0
23765,0,0
23766,0,0
23767,0,0
23768,0,0
23769,0,0
23770,0,0
23771,0,0
23772,0,0
23773,0,0
23774,0,0
23775,0,0
23776,0,0
23777,0,0
23778,0,0
23779,0,0
23780,0,0
23781,0,0
23782,0,0
23783,0,0
23784,0,0
23785,0,0
23786,0,0
23787,0,0
23788,0,0
23789,0,0
23790,0,0
23791,0,0
23792,0,0
23793,0,0
23794,0,0
23795,0,0
23796,0,0
23797,0,0
23798,0,0
23799,0,0
23800,0,0
23801,0,0
23802,25,1688
23803,4,156
23804,0,0
23805,0,0
23806,0,0
23807,0,0
23808,0,0
23809,0,0
23810,0,0
23811,0,0
23812,0,0
23813,0,0
23814,0,0
23815,0,0
23816,0,0
23817,0,0
23818,0,0
23819,0,0
23820,0,0
23821,0,0
23822,0,0
23823,0,0
23824,0,0
23825,0,0
23826,0,0
23827,0,0
23828,0,0
23829,0,0
23830,0,0
23831,0,0
23832,0,0
23833,0,0
23834,0,0
23835,0,0
23836,0,0
23837,0,0
23838,0,0
23839,0,0
23840,0,0
23841,0,0
23842,0,0
23843,0,0
23844,0,0
23845,0,0
23846,0,0
23847,0,0
23848,0,0
23849,0,0
23850,0,0
23851,0,0
23852,0,0
23853,0,0
23854,18,1670
23855,4,345
23856,0,0
23857,0,0
23858,0,0
23859,0,0
23860,0,0
23861,0,0
23862,0,0
23863,0,0
23864,0,0
23865,0,0
23866,0,0
23867,0,0
23868,0,0
23869,0,0
23870,0,0
23871,0,0
23872,0,0
23873,0,0
23874,0,0
23875,0,0
23876,0,0
23877,0,0
23878,0,0
23879,0,0
23880,0,0
23881,0,0
23882,0,0
23883,0,0
23884,0,0
23885,0,0
23886,0,0
23887,0,0
23888,0,0
23889,0,0
23890,0,0
23891,0,0
23892,0,0
23893,0,0
23894,0,0
23895,0,0
23896,0,0
23897,0,0
23898,0,0
23899,0,0
23900,0,0
23901,0,0
23902,0,0
23903,0,0
23904,0,0
23905,0,0
23906,14,1546
23907,8,502
23908,0,0
23909,0,0
23910,0,0
23911,0,0
23912,0,0
23913,0,0
23914,0,0
23915,0,0
23916,0,0
23917,0,0
23918,0,0
23919,0,0
23920,0,0
23921,0,0
23922,0,0
23923,0,0
23924,0,0
23925,0,0
23926,0,0
23927,0,0
23928,0,0
23929,0,0
23930,0,0
23931,0,0
23932,0,0
23933,0,0
23934,0,0
23935,0,0
23936,0,0
23937,0,0
23938,0,0
23939,0,0
23940,0,0
23941,0,0
23942,0,0
23943,0,0
23944,0,0
23945,0,0
23946,0,0
23947,0,0
23948,0,0
23949,0,0
23950,0,0
23951,0,0
23952,0,0
23953,0,0
23954,0,0
23955,0,0
23956,0,0
23957,0,0
23958,16,1543
23959,5,746
23960,0,0
23961,0,0
23962,0,0
23963,0,0
23964,0,0
23965,0,0
23966,0,0
23967,0,0
23968,0,0
23969,0,0
23970,0,0
23971,0,0
23972,0,0
23973,0,0
23974,0,0
23975,0,0
23976,0,0
23977,0,0
23978,0,0
23979,0,0
23980,0,0
23981,0,0
23982,0,0
23983,0,0
23984,0,0
23985,0,0
23986,0,0
23987,0,0
23988,0,0
23989,0,0
23990,0,0
23991,0,0
23992,0,0
23993,0,0
23994,0,0
23995,0,0
23996,0,0
23997,0,0
23998,0,0
23999,0,0
24000,0,0
24001,0,0
24002,0,0
24003,0,0
24004,0,0
24005,0,0
24006,0,0
24007,0,0
24008,0,0
24009,0,0
24010,18,1334
24011,12,944
24012,0,0
24013,0,0
24014,0,0
24015,0,0
24016,0,0
24017,0,0
24018,0,0
24019,0,0
24020,0,0
24021,0,0
24022,0,0
24023,0,0
24024,0,0
24025,0,0
24026,0,0
24027,0,0
24028,0,0
24029,0,0
24030,0,0
24031,0,0
24032,0,0
24033,0,0
24034,0,0
24035,0,0
24036,0,0
24037,0,0
24038,0,0
24039,0,0
24040,0,0
24041,0,0
24042,0,0
24043,0,0
24044,0,0
24045,0,0
24046,0,0
24047,0,0
24048,0,0
24049,0,0
24050,0,0
24051,0,0
24052,0,0
24053,0,0
24054,0,0
24055,0,0
24056,0,0
24057,0,0
24058,0,0
24059,0,0
24060,0,0
24061,0,0
24062,14,1071
24063,13,1089
24064,0,0
24065,0,0
24066,0,0
24067,0,0
24068,0,0
24069,0,0
24070,0,0
24071,0,0
24072,0,0
24073,0,0
24074,0,0
24075,0,0
24076,0,0
24077,0,0
24078,0,0
24079,0,0
24080,0,0
24081,0,0
24082,0,0
24083,0,0
24084,0,0
24085,0,0
24086,0,0
24087,0,0
24088,0,0
24089,0,0
24090,0,0
24091,0,0
24092,0,0
24093,0,0
24094,0,0
24095,0,0
24096,0,0
24097,0,0
24098,0,0
24099,0,0
24100,0,0
24101,0,0
24102,0,0
24103,0,0
24104,0,0
24105,0,0
24106,0,0
24107,0,0
24108,0,0
24109,0,0
24110,0,0
24111,0,0
24112,0,0
24113,0,0
24114,10,908
24115,18,1287
24116,0,0
24117,0,0
24118,0,0
24119,0,0
24120,0,0
24121,0,0
24122,0,0
24123,0,0
24124,0,0
24125,0,0
24126,0,0
24127,0,0
24128,0,0
24129,0,0
24130,0,0
24131,0,0
24132,0,0
24133,0,0
24134,0,0
24135,0,0
24136,0,0
24137,0,0
24138,0,0
24139,0,0
24140,0,0
24141,0,0
24142,0,0
24143,0,0
24144,0,0
24145,0,0
24146,0,0
24147,0,0
24148,0,0
24149,0,0
24150,0,0
24151,0,0
24152,0,0
24153,0,0
24154,0,0
24155,0,0
24156,0,0
24157,0,0
24158,0,0
24159,0,0
24160,0,0
24161,0,0
24162,0,0
24163,0,0
24164,0,0
24165,0,0
24166,6,663
24167,16,1309
24168,0,0
24169,0,0
24170,0,0
24171,0,0
24172,0,0
24173,0,0
24174,0,0
24175,0,0
24176,0,0
24177,0,0
24178,0,0
24179,0,0
24180,0,0
24181,0,0
24182,0,0
24183,0,0
24184,0,0
24185,0,0
24186,0,0
24187,0,0
24188,0,0
24189,0,0
24190,0,0
24191,0,0
24192,0,0
24193,0,0
24194,0,0
24195,0,0
24196,0,0
24197,0,0
24198,0,0
24199,0,0
24200,0,0
24201,0,0
24202,0,0
24203,0,0
24204,0,0
24205,0,0
24206,0,0
24207,0,0
24208,0,0
24209,0,0
24210,0,0
24211,0,0
24212,0,0
24213,0,0
24214,0,0
24215,0,0
24216,0,0
24217,0,0
24218,3,460
24219,16,1317
24220,0,0
24221,0,0
24222,0,0
24223,0,0
24224,0,0
24225,0,0
24226,0,0
24227,0,0
24228,0,0
24229,0,0
24230,0,0
24231,0,0
24232,0,0
24233,0,0
24234,0,0
24235,0,0
24236,0,0
24237,0,0
24238,0,0
24239,0,0
24240,0,0
24241,0,0
24242,0,0
24243,0,0
24244,0,0
24245,0,0
24246,0,0
24247,0,0
24248,0,0
24249,0,0
24250,0,0
24251,0,0
24252,0,0
24253,0,0
24254,0,0
24255,0,0
24256,0,0
24257,0,0
24258,0,0
24259,0,0
24260,0,0
24261,0,0
24262,0,0
24263,0,0
24264,0,0
24265,0,0
24266,0,0
24267,0,0
24268,0,0
24269,0,0
24270,4,228
24271,12,1251
24272,0,0
24273,0,0
24274,0,0
24275,0,0
24276,0,0
24277,0,0
24278,0,0
24279,0,0
24280,0,0
24281,0,0
24282,0,0
24283,0,0
24284,0,0
24285,0,0
24286,0,0
24287,0,0
24288,0,0
24289,0,0
24290,0,0
24291,0,0
24292,0,0
24293,0,0
24294,0,0
24295,0,0
24296,0,0
24297,0,0
24298,0,0
24299,0,0
24300,0,0
24301,0,0
24302,0,0
24303,0,0
24304,0,0
24305,0,0
24306,0,0
24307,0,0
24308,0,0
24309,0,0
24310,0,0
24311,0,0
24312,0,0
24313,0,0
24314,0,0
24315,0,0
24316,0,0
24317,0,0
24318,0,0
24319,0,0
24320,0,0
24321,0,0
24322,1,109
24323,16,1113
24324,0,0
24325,0,0
24326,0,0
24327,0,0
24328,0,0
24329,0,0
24330,0,0
24331,0,0
24332,0,0
24333,0,0
24334,0,0
24335,0,0
24336,0,0
24337,0,0
24338,0,0
24339,0,0
24340,0,0
24341,0,0
24342,0,0
24343,0,0
24344,0,0
24345,0,0
24346,0,0
24347,0,0
24348,0,0
24349,0,0
24350,0,0
24351,0,0
24352,0,0
24353,0,0
24354,0,0
24355,0,0
24356,0,0
24357,0,0
24358,0,0
24359,0,0
24360,0,0
24361,0,0
24362,0,0
24363,0,0
24364,0,0
24365,0,0
24366,0,0
24367,0,0
24368,0,0
24369,0,0
24370,0,0
24371,0,0
24372,0,0
24373,0,0
24374,0,0
24375,16,1075
24376,0,0
24377,0,0
24378,0,0
24379,0,0
24380,0,0
24381,0,0
24382,0,0
24383,0,0
24384,0,0
24385,0,0
24386,0,0
24387,0,0
24388,0,0
24389,0,0
24390,0,0
24391,0,0
24392,0,0
24393,0,0
24394,0,0
24395,0,0
24396,0,0
24397,0,0
24398,0,0
24399,0,0
24400,0,0
24401,0,0
24402,0,0
24403,0,0
24404,0,0
24405,0,0
24406,0,0
24407,0,0
24408,0,0
24409,0,0
24410,0,0
24411,0,0
24412,0,0
24413,0,0
24414,0,0
24415,0,0
24416,0,0
24417,0,0
24418,0,0
24419,0,0
24420,0,0
24421,0,0
24422,0,0
24423,0,0
24424,0,0
24425,0,0
24426,0,0
24427,18,745
24428,1,49
24429,0,0
24430,0,0
24431,0,0
24432,0,0
24433,0,0
24434,0,0
24435,0,0
24436,0,0
24437,0,0
24438,0,0
24439,0,0
24440,0,0
24441,0,0
24442,0,0
24443,0,0
24444,0,0
24445,0,0
24446,0,0
24447,0,0
24448,0,0
24449,0,0
24450,0,0
24451,0,0
24452,0,0
24453,0,0
24454,0,0
24455,0,0
24456,0,0
24457,0,0
24458,0,0
24459,0,0
24460,0,0
24461,0,0
24462,0,0
24463,0,0
24464,0,0
24465,0,0
24466,0,0
24467,0,0
24468,0,0
24469,0,0
24470,0,0
24471,0,0
24472,0,0
24473,0,0
24474,0,0
24475,0,0
24476,0,0
24477,0,0
24478,0,0
24479,22,481
24480,2,91
24481,0,0
24482,0,0
24483,0,0
24484,0,0
24485,0,0
24486,0,0
24487,0,0
24488,0,0
24489,0,0
24490,0,0
24491,0,0
24492,0,0
24493,0,0
24494,0,0
24495,0,0
24496,0,0
24497,0,0
24498,0,0
24499,0,0
24500,0,0
24501,0,0
24502,0,0
24503,0,0
24504,0,0
24505,0,0
24506,0,0
24507,0,0
24508,0,0
24509,0,0
24510,0,0
24511,0,0
24512,0,0
24513,0,0
24514,0,0
24515,0,0
24516,0,0
24517,0,0
24518,0,0
24519,0,0
24520,0,0
24521,0,0
24522,0,0
24523,0,0
24524,0,0
24525,0,0
24526,0,0
24527,0,0
24528,0,0
24529,0,0
24530,0,0
24531,9,326
24532,7,102
24533,0,0
24534,0,0
24535,0,0
24536,0,0
24537,0,0
24538,0,0
24539,0,0
24540,0,0
24541,0,0
24542,0,0
24543,0,0
24544,0,0
24545,0,0
24546,0,0
24547,0,0
24548,0,0
24549,0,0
24550,0,0
24551,0,0
24552,0,0
24553,0,0
24554,0,0
24555,0,0
24556,0,0
24557,0,0
24558,0,0
24559,0,0
24560,0,0
24561,0,0
24562,0,0
24563,0,0
24564,0,0
24565,0,0
24566,0,0
24567,0,0
24568,0,0
24569,0,0
24570,0,0
24571,0,0
24572,0,0
24573,0,0
24574,0,0
24575,0,0
24576,0,0
24577,0,0
24578,0,0
24579,0,0
24580,0,0
24581,0,0
24582,0,0
24583,12,202
24584,6,104
24585,0,0
24586,0,0
24587,0,0
24588,0,0
24589,0,0
24590,0,0
24591,0,0
24592,0,0
24593,0,0
24594,0,0
24595,0,0
24596,0,0
24597,0,0
24598,0,0
24599,0,0
24600,0,0
24601,0,0
24602,0,0
24603,0,0
24604,0,0
24605,0,0
24606,0,0
24607,0,0
24608,0,0
24609,0,0
24610,0,0
24611,0,0
24612,0,0
24613,0,0
24614,0,0
24615,0,0
24616,0,0
24617,0,0
24618,0,0
24619,0,0
24620,0,0
24621,0,0
24622,0,0
24623,0,0
24624,0,0
24625,0,0
24626,0,0
24627,0,0
24628,0,0
24629,0,0
24630,0,0
24631,0,0
24632,0,0
24633,0,0
24634,0,0
24635,6,111
24636,7,81
24637,0,0
24638,0,0
24639,0,0
24640,0,0
24641,0,0
24642,0,0
24643,0,0
24644,0,0
24645,0,0
24646,0,0
24647,0,0
24648,0,0
24649,0,0
24650,0,0
24651,0,0
24652,0,0
24653,0,0
24654,0,0
24655,0,0
24656,0,0
24657,0,0
24658,0,0
24659,0,0
24660,0,0
24661,0,0
24662,0,0
24663,0,0
24664,0,0
24665,0,0
24666,0,0
24667,0,0
24668,0,0
24669,0,0
24670,0,0
24671,0,0
24672,0,0
24673,0,0
24674,0,0
24675,0,0
24676,0,0
24677,0,0
24678,0,0
24679,0,0
24680,0,0
24681,0,0
24682,0,0
24683,0,0
24684,0,0
24685,0,0
24686,0,0
24687,10,71
24688,9,76
24689,0,0
24690,0,0
24691,0,0
24692,0,0
24693,0,0
24694,0,0
24695,0,0
24696,0,0
24697,0,0
24698,0,0
24699,0,0
24700,0,0
24701,0,0
24702,0,0
24703,0,0
24704,0,0
24705,0,0
24706,0,0
24707,0,0
24708,0,0
24709,0,0
24710,0,0
24711,0,0
24712,0,0
24713,0,0
24714,0,0
24715,0,0
24716,0,0
24717,0,0
24718,0,0
24719,0,0
24720,0,0
24721,0,0
24722,0,0
24723,0,0
24724,0,0
24725,0,0
24726,0,0
24727,0,0
24728,0,0
24729,0,0
24730,0,0
24731,0,0
24732,0,0
24733,0,0
24734,0,0
24735,0,0
24736,0,0
24737,0,0
24738,0,0
24739,3,53
24740,11,61
24741,0,0
24742,0,0
24743,0,0
24744,0,0
24745,0,0
24746,0,0
24747,0,0
24748,0,0
24749,0,0
24750,0,0
24751,0,0
24752,0,0
24753,0,0
24754,0,0
24755,0,0
24756,0,0
24757,0,0
24758,0,0
24759,0,0
24760,0,0
24761,0,0
24762,0,0
24763,0,0
24764,0,0
24765,0,0
24766,0,0
24767,0,0
24768,0,0
24769,0,0
24770,0,0
24771,0,0
24772,0,0
24773,0,0
24774,0,0
24775,0,0
24776,0,0
24777,0,0
24778,0,0
24779,0,0
24780,0,0
24781,0,0
24782,0,0
24783,0,0
24784,0,0
24785,0,0
24786,0,0
24787,0,0
24788,0,0
24789,0,0
24790,0,0
24791,3,26
24792,9,42
24793,0,0
24794,0,0
24795,0,0
24796,0,0
24797,0,0
24798,0,0
24799,0,0
24800,0,0
24801,0,0
24802,0,0
24803,0,0
24804,0,0
24805,0,0
24806,0,0
24807,0,0
24808,0,0
24809,0,0
24810,0,0
24811,0,0
24812,0,0
24813,0,0
24814,0,0
24815,0,0
24816,0,0
24817,0,0
24818,0,0
24819,0,0
24820,0,0
24821,0,0
24822,0,0
24823,0,0
24824,0,0
24825,0,0
24826,0,0
24827,0,0
24828,0,0
24829,0,0
24830,0,0
24831,0,0
24832,0,0


==> data/arm_hist_100k.csv <==
cycle,hit,miss
69625,0,0
69626,0,0
69627,0,0
69628,0,0
69629,0,0
69630,0,0
69631,0,0
69632,0,0
69633,0,0
69634,0,0
69635,0,1
69636,0,0
69637,0,0
69638,0,0
69639,0,0
69640,0,0
69641,0,0
69642,0,0
69643,0,0
69644,0,0
69645,0,0
69646,0,0
69647,0,0
69648,0,0
69649,0,0
69650,0,0
69651,0,0
69652,0,0
69653,0,0
69654,0,0
69655,0,0
69656,0,0
69657,0,0
69658,0,0
69659,0,0
69660,0,0
69661,0,0
69662,0,0
69663,0,0
69664,0,0
69665,0,0
69666,0,0
69667,0,0
69668,0,0
69669,0,0
69670,0,0
69671,0,0
69672,0,0
69673,0,0
69674,0,0
69675,0,0
69676,0,0
69677,0,0
69678,0,0
69679,0,0
69680,0,0
69681,0,0
69682,0,0
69683,0,0
69684,0,0
69685,0,0
69686,0,0
69687,0,1
69688,0,0
69689,0,0
69690,0,0
69691,0,0
69692,0,0
69693,0,0
69694,0,0
69695,0,0
69696,0,0
69697,0,0
69698,0,0
69699,0,0
69700,0,0
69701,0,0
69702,0,0
69703,0,0
69704,0,0
69705,0,0
69706,0,0
69707,0,0
69708,0,0
69709,0,0
69710,0,0
69711,0,0
69712,0,0
69713,0,0
69714,0,0
69715,0,0
69716,0,0
69717,0,0
69718,0,0
69719,0,0
69720,0,0
69721,0,0
69722,0,0
69723,0,0
69724,0,0
69725,0,0
69726,0,0
69727,0,0
69728,0,0
69729,0,0
69730,0,0
69731,0,0
69732,0,0
69733,0,0
69734,0,0
69735,0,0
69736,0,0
69737,0,0
69738,0,0
69739,0,0
69740,0,1
69741,0,0
69742,0,0
69743,0,0
69744,0,0
69745,0,0
69746,0,0
69747,0,0
69748,0,0
69749,0,0
69750,0,0
69751,0,0
69752,0,0
69753,0,0
69754,0,0
69755,0,0
69756,0,0
69757,0,0
69758,0,0
69759,0,0
69760,0,0
69761,0,0
69762,0,0
69763,0,0
69764,0,0
69765,0,0
69766,0,0
69767,0,0
69768,0,0
69769,0,0
69770,0,0
69771,0,0
69772,0,0
69773,0,0
69774,0,0
69775,0,0
69776,0,0
69777,0,0
69778,0,0
69779,0,0
69780,0,0
69781,0,0
69782,0,0
69783,0,0
69784,0,0
69785,0,0
69786,0,0
69787,0,0
69788,0,0
69789,0,0
69790,0,0
69791,0,1
69792,0,0
69793,0,0
69794,0,0
69795,0,0
69796,0,0
69797,0,0
69798,0,0
69799,0,0
69800,0,0
69801,0,0
69802,0,0
69803,0,0
69804,0,0
69805,0,0
69806,0,0
69807,0,0
69808,0,0
69809,0,0
69810,0,0
69811,0,0
69812,0,0
69813,0,0
69814,0,0
69815,0,0
69816,0,0
69817,0,0
69818,0,0
69819,0,0
69820,0,0
69821,0,0
69822,0,0
69823,0,0
69824,0,0
69825,0,0
69826,0,0
69827,0,0
69828,0,0
69829,0,0
69830,0,0
69831,0,0
69832,0,0
69833,0,0
69834,0,0
69835,0,0
69836,0,0
69837,0,0
69838,0,0
69839,0,0
69840,0,0
69841,0,0
69842,0,0
69843,0,0
69844,0,1
69845,0,0
69846,0,0
69847,0,0
69848,0,0
69849,0,0
69850,0,0
69851,0,0
69852,0,0
69853,0,0
69854,0,0
69855,0,0
69856,0,0
69857,0,0
69858,0,0
69859,0,0
69860,0,0
69861,0,0
69862,0,0
69863,0,0
69864,0,0
69865,0,0
69866,0,0
69867,0,0
69868,0,0
69869,0,0
69870,0,0
69871,0,0
69872,0,0
69873,0,0
69874,0,0
69875,0,0
69876,0,0
69877,0,0
69878,0,0
69879,0,0
69880,0,0
69881,0,0
69882,0,0
69883,0,0
69884,0,0
69885,0,0
69886,0,0
69887,0,0
69888,0,0
69889,0,0
69890,0,0
69891,0,0
69892,0,0
69893,0,0
69894,0,0
69895,1,0
69896,6,3
69897,0,0
69898,0,0
69899,0,0
69900,0,0
69901,0,0
69902,0,0
69903,0,0
69904,0,0
69905,0,0
69906,0,0
69907,0,0
69908,0,0
69909,0,0
69910,0,0
69911,0,0
69912,0,0
69913,0,0
69914,0,0
69915,0,0
69916,0,0
69917,0,0
69918,0,0
69919,0,0
69920,0,0
69921,0,0
69922,0,0
69923,0,0
69924,0,0
69925,0,0
69926,0,0
69927,0,0
69928,0,0
69929,0,0
69930,0,0
69931,0,0
69932,0,0
69933,0,0
69934,0,0
69935,0,0
69936,0,0
69937,0,0
69938,0,0
69939,0,0
69940,0,0
69941,0,0
69942,0,0
69943,0,0
69944,0,0
69945,0,0
69946,0,0
69947,0,0
69948,6,2
69949,0,0
69950,0,0
69951,0,0
69952,0,0
69953,0,0
69954,0,0
69955,0,0
69956,0,0
69957,0,0
69958,0,0
69959,0,0
69960,0,0
69961,0,0
69962,0,0
69963,0,0
69964,0,0
69965,0,0
69966,0,0
69967,0,0
69968,0,0
69969,0,0
69970,0,0
69971,0,0
69972,0,0
69973,0,0
69974,0,0
69975,0,0
69976,0,0
69977,0,0
69978,0,0
69979,0,0
69980,0,0
69981,0,0
69982,0,0
69983,0,0
69984,0,0
69985,0,0
69986,0,0
69987,0,0
69988,0,0
69989,0,0
69990,0,0
69991,0,0
69992,0,0
69993,0,0
69994,0,0
69995,0,0
69996,0,0
69997,0,0
69998,0,0
69999,0,0
70000,13,2
70001,0,0
70002,0,0
70003,0,0
70004,0,0
70005,0,0
70006,0,0
70007,0,0
70008,0,0
70009,0,0
70010,0,0
70011,0,0
70012,0,0
70013,0,0
70014,0,0
70015,0,0
70016,0,0
70017,0,0
70018,0,0
70019,0,0
70020,0,0
70021,0,0
70022,0,0
70023,0,0
70024,0,0
70025,0,0
70026,0,0
70027,0,0
70028,0,0
70029,0,0
70030,0,0
70031,0,0
70032,0,0
70033,0,0
70034,0,0
70035,0,0
70036,0,0
70037,0,0
70038,0,0
70039,0,0
70040,0,0
70041,0,0
70042,0,0
70043,0,0
70044,0,0
70045,0,0
70046,0,0
70047,0,0
70048,0,0
70049,0,0
70050,0,0
70051,0,0
70052,11,3
70053,1,0
70054,0,0
70055,0,0
70056,0,0
70057,0,0
70058,0,0
70059,0,0
70060,0,0
70061,0,0
70062,0,0
70063,0,0
70064,0,0
70065,0,0
70066,0,0
70067,0,0
70068,0,0
70069,0,0
70070,0,0
70071,0,0
70072,0,0
70073,0,0
70074,0,0
70075,0,0
70076,0,0
70077,0,0
70078,0,0
70079,0,0
70080,0,0
70081,0,0
70082,0,0
70083,0,0
70084,0,0
70085,0,0
70086,0,0
70087,0,0
70088,0,0
70089,0,0
70090,0,0
70091,0,0
70092,0,0
70093,0,0
70094,0,0
70095,0,0
70096,0,0
70097,0,0
70098,0,0
70099,0,0
70100,0,0
70101,0,0
70102,0,0
70103,0,0
70104,13,0
70105,6,1
70106,0,0
70107,0,0
70108,0,0
70109,0,0
70110,0,0
70111,0,0
70112,0,0
70113,0,0
70114,0,0
70115,0,0
70116,0,0
70117,0,0
70118,0,0
70119,0,0
70120,0,0
70121,0,0
70122,0,0
70123,0,0
70124,0,0
70125,0,0
70126,0,0
70127,0,0
70128,0,0
70129,0,0
70130,0,0
70131,0,0
70132,0,0
70133,0,0
70134,0,0
70135,0,0
70136,0,0
70137,0,0
70138,0,0
70139,0,0
70140,0,0
70141,0,0
70142,0,0
70143,0,0
70144,0,0
70145,0,0
70146,0,0
70147,0,0
70148,0,0
70149,0,0
70150,0,0
70151,0,0
70152,0,0
70153,0,0
70154,0,0
70155,0,0
70156,27,2
70157,13,0
70158,0,0
70159,0,0
70160,0,0
70161,0,0
70162,0,0
70163,0,0
70164,0,0
70165,0,0
70166,0,0
70167,0,0
70168,0,0
70169,0,0
70170,0,0
70171,0,0
70172,0,0
70173,0,0
70174,0,0
70175,0,0
70176,0,0
70177,0,0
70178,0,0
70179,0,0
70180,0,0
70181,0,0
70182,0,0
70183,0,0
70184,0,0
70185,0,0
70186,0,0
70187,0,0
70188,0,0
70189,0,0
70190,0,0
70191,0,0
70192,0,0
70193,0,0
70194,0,0
70195,0,0
70196,0,0
70197,0,0
70198,0,0
70199,0,0
70200,0,0
70201,0,0
70202,0,0
70203,0,0
70204,0,0
70205,0,0
70206,0,0
70207,0,0
70208,32,1
70209,22,0
70210,0,0
70211,0,0
70212,0,0
70213,0,0
70214,0,0
70215,0,0
70216,0,0
70217,0,0
70218,0,0
70219,0,0
70220,0,0
70221,0,0
70222,0,0
70223,0,0
70224,0,0
70225,0,0
70226,0,0
70227,0,0
70228,0,0
70229,0,0
70230,0,0
70231,0,0
70232,0,0
70233,0,0
70234,0,0
70235,0,0
70236,0,0
70237,0,0
70238,0,0
70239,0,0
70240,0,0
70241,0,0
70242,0,0
70243,0,0
70244,0,0
70245,0,0
70246,0,0
70247,0,0
70248,0,0
70249,0,0
70250,0,0
70251,0,0
70252,0,0
70253,0,0
70254,0,0
70255,0,0
70256,0,0
70257,0,0
70258,0,0
70259,0,0
70260,52,0
70261,44,0
70262,0,0
70263,0,0
70264,0,0
70265,0,0
70266,0,0
70267,0,0
70268,0,0
70269,0,0
70270,0,0
70271,0,0
70272,0,0
70273,0,0
70274,0,0
70275,0,0
70276,0,0
70277,0,0
70278,0,0
70279,0,0
70280,0,0
70281,0,0
70282,0,0
70283,0,0
70284,0,0
70285,0,0
70286,0,0
70287,0,0
70288,0,0
70289,0,0
70290,0,0
70291,0,0
70292,0,0
70293,0,0
70294,0,0
70295,0,0
70296,0,0
70297,0,0
70298,0,0
70299,0,0
70300,0,0
70301,0,0
70302,0,0
70303,0,0
70304,0,0
70305,0,0
70306,0,0
70307,0,0
70308,0,0
70309,0,0
70310,0,0
70311,0,0
70312,67,2
70313,58,0
70314,0,0
70315,0,0
70316,0,0
70317,0,0
70318,0,0
70319,0,0
70320,0,0
70321,0,0
70322,0,0
70323,0,0
70324,0,0
70325,0,0
70326,0,0
70327,0,0
70328,0,0
70329,0,0
70330,0,0
70331,0,0
70332,0,0
70333,0,0
70334,0,0
70335,0,0
70336,0,0
70337,0,0
70338,0,0
70339,0,0
70340,0,0
70341,0,0
70342,0,0
70343,0,0
70344,0,0
70345,0,0
70346,0,0
70347,0,0
70348,0,0
70349,0,0
70350,0,0
70351,0,0
70352,0,0
70353,0,0
70354,0,0
70355,0,0
70356,0,0
70357,0,0
70358,0,0
70359,0,0
70360,0,0
70361,0,0
70362,0,0
70363,0,0
70364,65,2
70365,83,3
70366,0,0
70367,0,0
70368,0,0
70369,0,0
70370,0,0
70371,0,0
70372,0,0
70373,0,0
70374,0,0
70375,0,0
70376,0,0
70377,0,0
70378,0,0
70379,0,0
70380,0,0
70381,0,0
70382,0,0
70383,0,0
70384,0,0
70385,0,0
70386,0,0
70387,0,0
70388,0,0
70389,0,0
70390,0,0
70391,0,0
70392,0,0
70393,0,0
70394,0,0
70395,0,0
70396,0,0
70397,0,0
70398,0,0
70399,0,0
70400,0,0
70401,0,0
70402,0,0
70403,0,0
70404,0,0
70405,0,0
70406,0,0
70407,0,0
70408,0,0
70409,0,0
70410,0,0
70411,0,0
70412,0,0
70413,0,0
70414,0,0
70415,0,0
70416,84,5
70417,131,4
70418,0,0
70419,0,0
70420,0,0
70421,0,0
70422,0,0
70423,0,0
70424,0,0
70425,0,0
70426,0,0
70427,0,0
70428,0,0
70429,0,0
70430,0,0
70431,0,0
70432,0,0
70433,0,0
70434,0,0
70435,0,0
70436,0,0
70437,0,0
70438,0,0
70439,0,0
70440,0,0
70441,0,0
70442,0,0
70443,0,0
70444,0,0
70445,0,0
70446,0,0
70447,0,0
70448,0,0
70449,0,0
70450,0,0
70451,0,0
70452,0,0
70453,0,0
70454,0,0
70455,0,0
70456,0,0
70457,0,0
70458,0,0
70459,0,0
70460,0,0
70461,0,0
70462,0,0
70463,0,0
70464,0,0
70465,0,0
70466,0,0
70467,0,0
70468,58,6
70469,192,6
70470,0,0
70471,0,0
70472,0,0
70473,0,0
70474,0,0
70475,0,0
70476,0,0
70477,0,0
70478,0,0
70479,0,0
70480,0,0
70481,0,0
70482,0,0
70483,0,0
70484,0,0
70485,0,0
70486,0,0
70487,0,0
70488,0,0
70489,0,0
70490,0,0
70491,0,0
70492,0,0
70493,0,0
70494,0,0
70495,0,0
70496,0,0
70497,0,0
70498,0,0
70499,0,0
70500,0,0
70501,0,0
70502,0,0
70503,0,0
70504,0,0
70505,0,0
70506,0,0
70507,0,0
70508,0,0
70509,0,0
70510,0,0
70511,0,0
70512,0,0
70513,0,0
70514,0,0
70515,0,0
70516,0,0
70517,0,0
70518,0,0
70519,0,0
70520,47,0
70521,276,6
70522,0,0
70523,0,0
70524,0,0
70525,0,0
70526,0,0
70527,0,0
70528,0,0
70529,0,0
70530,0,0
70531,0,0
70532,0,0
70533,0,0
70534,0,0
70535,0,0
70536,0,0
70537,0,0
70538,0,0
70539,0,0
70540,0,0
70541,0,0
70542,0,0
70543,0,0
70544,0,0
70545,0,0
70546,0,0
70547,0,0
70548,0,0
70549,0,0
70550,0,0
70551,0,0
70552,0,0
70553,0,0
70554,0,0
70555,0,0
70556,0,0
70557,0,0
70558,0,0
70559,0,0
70560,0,0
70561,0,0
70562,0,0
70563,0,0
70564,0,0
70565,0,0
70566,0,0
70567,0,0
70568,0,0
70569,0,0
70570,0,0
70571,0,0
70572,32,0
70573,371,13
70574,0,0
70575,0,0
70576,0,0
70577,0,0
70578,0,0
70579,0,0
70580,0,0
70581,0,0
70582,0,0
70583,0,0
70584,0,0
70585,0,0
70586,0,0
70587,0,0
70588,0,0
70589,0,0
70590,0,0
70591,0,0
70592,0,0
70593,0,0
70594,0,0
70595,0,0
70596,0,0
70597,0,0
70598,0,0
70599,0,0
70600,0,0
70601,0,0
70602,0,0
70603,0,0
70604,0,0
70605,0,0
70606,0,0
70607,0,0
70608,0,0
70609,0,0
70610,0,0
70611,0,0
70612,0,0
70613,0,0
70614,0,0
70615,0,0
70616,0,0
70617,0,0
70618,0,0
70619,0,0
70620,0,0
70621,0,0
70622,0,0
70623,0,0
70624,0,0
70625,464,22
70626,0,0
70627,0,0
70628,0,0
70629,0,0
70630,0,0
70631,0,0
70632,0,0
70633,0,0
70634,0,0
70635,0,0
70636,0,0
70637,0,0
70638,0,0
70639,0,0
70640,0,0
70641,0,0
70642,0,0
70643,0,0
70644,0,0
70645,0,0
70646,0,0
70647,0,0
70648,0,0
70649,0,0
70650,0,0
70651,0,0
70652,0,0
70653,0,0
70654,0,0
70655,0,0
70656,0,0
70657,0,0
70658,0,0
70659,0,0
70660,0,0
70661,0,0
70662,0,0
70663,0,0
70664,0,0
70665,0,0
70666,0,0
70667,0,0
70668,0,0
70669,0,0
70670,0,0
70671,0,0
70672,0,0
70673,0,0
70674,0,0
70675,0,0
70676,0,0
70677,440,18
70678,51,0
70679,0,0
70680,0,0
70681,0,0
70682,0,0
70683,0,0
70684,0,0
70685,0,0
70686,0,0
70687,0,0
70688,0,0
70689,0,0
70690,0,0
70691,0,0
70692,0,0
70693,0,0
70694,0,0
70695,0,0
70696,0,0
70697,0,0
70698,0,0
70699,0,0
70700,0,0
70701,0,0
70702,0,0
70703,0,0
70704,0,0
70705,0,0
70706,0,0
70707,0,0
70708,0,0
70709,0,0
70710,0,0
70711,0,0
70712,0,0
70713,0,0
70714,0,0
70715,0,0
70716,0,0
70717,0,0
70718,0,0
70719,0,0
70720,0,0
70721,0,0
70722,0,0
70723,0,0
70724,0,0
70725,0,0
70726,0,0
70727,0,0
70728,0,0
70729,483,32
70730,104,5
70731,0,0
70732,0,0
70733,0,0
70734,0,0
70735,0,0
70736,0,0
70737,0,0
70738,0,0
70739,0,0
70740,0,0
70741,0,0
70742,0,0
70743,0,0
70744,0,0
70745,0,0
70746,0,0
70747,0,0
70748,0,0
70749,0,0
70750,0,0
70751,0,0
70752,0,0
70753,0,0
70754,0,0
70755,0,0
70756,0,0
70757,0,0
70758,0,0
70759,0,0
70760,0,0
70761,0,0
70762,0,0
70763,0,0
70764,0,0
70765,0,0
70766,0,0
70767,0,0
70768,0,0
70769,0,0
70770,0,0
70771,0,0
70772,0,0
70773,0,0
70774,0,0
70775,0,0
70776,0,0
70777,0,0
70778,0,0
70779,0,0
70780,0,0
70781,455,38
70782,133,14
70783,0,0
70784,0,0
70785,0,0
70786,0,0
70787,0,0
70788,0,0
70789,0,0
70790,0,0
70791,0,0
70792,0,0
70793,0,0
70794,0,0
70795,0,0
70796,0,0
70797,0,0
70798,0,0
70799,0,0
70800,0,0
70801,0,0
70802,0,0
70803,0,0
70804,0,0
70805,0,0
70806,0,0
70807,0,0
70808,0,0
70809,0,0
70810,0,0
70811,0,0
70812,0,0
70813,0,0
70814,0,0
70815,0,0
70816,0,0
70817,0,0
70818,0,0
70819,0,0
70820,0,0
70821,0,0
70822,0,0
70823,0,0
70824,0,0
70825,0,0
70826,0,0
70827,0,0
70828,0,0
70829,0,0
70830,0,0
70831,0,0
70832,0,0
70833,352,43
70834,212,22
70835,0,0
70836,0,0
70837,0,0
70838,0,0
70839,0,0
70840,0,0
70841,0,0
70842,0,0
70843,0,0
70844,0,0
70845,0,0
70846,0,0
70847,0,0
70848,0,0
70849,0,0
70850,0,0
70851,0,0
70852,0,0
70853,0,0
70854,0,0
70855,0,0
70856,0,0
70857,0,0
70858,0,0
70859,0,0
70860,0,0
70861,0,0
70862,0,0
70863,0,0
70864,0,0
70865,0,0
70866,0,0
70867,0,0
70868,0,0
70869,0,0
70870,0,0
70871,0,0
70872,0,0
70873,0,0
70874,0,0
70875,0,0
70876,0,0
70877,0,0
70878,0,0
70879,0,0
70880,0,0
70881,0,0
70882,0,0
70883,0,0
70884,0,0
70885,340,52
70886,248,32
70887,0,0
70888,0,0
70889,0,0
70890,0,0
70891,0,0
70892,0,0
70893,0,0
70894,0,0
70895,0,0
70896,0,0
70897,0,0
70898,0,0
70899,0,0
70900,0,0
70901,0,0
70902,0,0
70903,0,0
70904,0,0
70905,0,0
70906,0,0
70907,0,0
70908,0,0
70909,0,0
70910,0,0
70911,0,0
70912,0,0
70913,0,0
70914,0,0
70915,0,0
70916,0,0
70917,0,0
70918,0,0
70919,0,0
70920,0,0
70921,0,0
70922,0,0
70923,0,0
70924,0,0
70925,0,0
70926,0,0
70927,0,0
70928,0,0
70929,0,0
70930,0,0
70931,0,0
70932,0,0
70933,0,0
70934,0,0
70935,0,0
70936,0,0
70937,276,55
70938,259,65
70939,0,0
70940,0,0
70941,0,0
70942,0,0
70943,0,0
70944,0,0
70945,0,0
70946,0,0
70947,0,0
70948,0,0
70949,0,0
70950,0,0
70951,0,0
70952,0,0
70953,0,0
70954,0,0
70955,0,0
70956,0,0
70957,0,0
70958,0,0
70959,0,0
70960,0,0
70961,0,0
70962,0,0
70963,0,0
70964,0,0
70965,0,0
70966,0,0
70967,0,0
70968,0,0
70969,0,0
70970,0,0
70971,0,0
70972,0,0
70973,0,0
70974,0,0
70975,0,0
70976,0,0
70977,0,0
70978,0,0
70979,0,0
70980,0,0
70981,0,0
70982,0,0
70983,0,0
70984,0,0
70985,0,0
70986,0,0
70987,0,0
70988,0,0
70989,220,60
70990,301,76
70991,0,0
70992,0,0
70993,0,0
70994,0,0
70995,0,0
70996,0,0
70997,0,0
70998,0,0
70999,0,0
71000,0,0
71001,0,0
71002,0,0
71003,0,0
71004,0,0
71005,0,0
71006,0,0
71007,0,0
71008,0,0
71009,0,0
71010,0,0
71011,0,0
71012,0,0
71013,0,0
71014,0,0
71015,0,0
71016,0,0
71017,0,0
71018,0,0
71019,0,0
71020,0,0
71021,0,0
71022,0,0
71023,0,0
71024,0,0
71025,0,0
71026,0,0
71027,0,0
71028,0,0
71029,0,0
71030,0,0
71031,0,0
71032,0,0
71033,0,0
71034,0,0
71035,0,0
71036,0,0
71037,0,0
71038,0,0
71039,0,0
71040,0,0
71041,168,35
71042,351,122
71043,0,0
71044,0,0
71045,0,0
71046,0,0
71047,0,0
71048,0,0
71049,0,0
71050,0,0
71051,0,0
71052,0,0
71053,0,0
71054,0,0
71055,0,0
71056,0,0
71057,0,0
71058,0,0
71059,0,0
71060,0,0
71061,0,0
71062,0,0
71063,0,0
71064,0,0
71065,0,0
71066,0,0
71067,0,0
71068,0,0
71069,0,0
71070,0,0
71071,0,0
71072,0,0
71073,0,0
71074,0,0
71075,0,0
71076,0,0
71077,0,0
71078,0,0
71079,0,0
71080,0,0
71081,0,0
71082,0,0
71083,0,0
71084,0,0
71085,0,0
71086,0,0
71087,0,0
71088,0,0
71089,0,0
71090,0,0
71091,0,0
71092,0,0
71093,120,48
71094,345,124
71095,0,0
71096,0,0
71097,0,0
71098,0,0
71099,0,0
71100,0,0
71101,0,0
71102,0,0
71103,0,0
71104,0,0
71105,0,0
71106,0,0
71107,0,0
71108,0,0
71109,0,0
71110,0,0
71111,0,0
71112,0,0
71113,0,0
71114,0,0
71115,0,0
71116,0,0
71117,0,0
71118,0,0
71119,0,0
71120,0,0
71121,0,0
71122,0,0
71123,0,0
71124,0,0
71125,0,0
71126,0,0
71127,0,0
71128,0,0
71129,0,0
71130,0,0
71131,0,0
71132,0,0
71133,0,0
71134,0,0
71135,0,0
71136,0,0
71137,0,0
71138,0,0
71139,0,0
71140,0,0
71141,0,0
71142,0,0
71143,0,0
71144,0,0
71145,62,28
71146,350,181
71147,0,0
71148,0,0
71149,0,0
71150,0,0
71151,0,0
71152,0,0
71153,0,0
71154,0,0
71155,0,0
71156,0,0
71157,0,0
71158,0,0
71159,0,0
71160,0,0
71161,0,0
71162,0,0
71163,0,0
71164,0,0
71165,0,0
71166,0,0
71167,0,0
71168,0,0
71169,0,0
71170,0,0
71171,0,0
71172,0,0
71173,0,0
71174,0,0
71175,0,0
71176,0,0
71177,0,0
71178,0,0
71179,0,0
71180,0,0
71181,0,0
71182,0,0
71183,0,0
71184,0,0
71185,0,0
71186,0,0
71187,0,0
71188,0,0
71189,0,0
71190,0,0
71191,0,0
71192,0,0
71193,0,0
71194,0,0
71195,0,0
71196,0,0
71197,28,15
71198,349,221
71199,0,0
71200,0,0
71201,0,0
71202,0,0
71203,0,0
71204,0,0
71205,0,0
71206,0,0
71207,0,0
71208,0,0
71209,0,0
71210,0,0
71211,0,0
71212,0,0
71213,0,0
71214,0,0
71215,0,0
71216,0,0
71217,0,0
71218,0,0
71219,0,0
71220,0,0
71221,0,0
71222,0,0
71223,0,0
71224,0,0
71225,0,0
71226,0,0
71227,0,0
71228,0,0
71229,0,0
71230,0,0
71231,0,0
71232,0,0
71233,0,0
71234,0,0
71235,0,0
71236,0,0
71237,0,0
71238,0,0
71239,0,0
71240,0,0
71241,0,0
71242,0,0
71243,0,0
71244,0,0
71245,0,0
71246,0,0
71247,0,0
71248,0,0
71249,0,0
71250,361,237
71251,0,0
71252,0,0
71253,0,0
71254,0,0
71255,0,0
71256,0,0
71257,0,0
71258,0,0
71259,0,0
71260,0,0
71261,0,0
71262,0,0
71263,0,0
71264,0,0
71265,0,0
71266,0,0
71267,0,0
71268,0,0
71269,0,0
71270,0,0
71271,0,0
71272,0,0
71273,0,0
71274,0,0
71275,0,0
71276,0,0
71277,0,0
71278,0,0
71279,0,0
71280,0,0
71281,0,0
71282,0,0
71283,0,0
71284,0,0
71285,0,0
71286,0,0
71287,0,0
71288,0,0
71289,0,0
71290,0,0
71291,0,0
71292,0,0
71293,0,0
71294,0,0
71295,0,0
71296,0,0
71297,0,0
71298,0,0
71299,0,0
71300,0,0
71301,0,0
71302,244,259
71303,19,21
71304,0,0
71305,0,0
71306,0,0
71307,0,0
71308,0,0
71309,0,0
71310,0,0
71311,0,0
71312,0,0
71313,0,0
71314,0,0
71315,0,0
71316,0,0
71317,0,0
71318,0,0
71319,0,0
71320,0,0
71321,0,0
71322,0,0
71323,0,0
71324,0,0
71325,0,0
71326,0,0
71327,0,0
71328,0,0
71329,0,0
71330,0,0
71331,0,0
71332,0,0
71333,0,0
71334,0,0
71335,0,0
71336,0,0
71337,0,0
71338,0,0
71339,0,0
71340,0,0
71341,0,0
71342,0,0
71343,0,0
71344,0,0
71345,0,0
71346,0,0
71347,0,0
71348,0,0
71349,0,0
71350,0,0
71351,0,0
71352,0,0
71353,0,0
71354,226,213
71355,38,57
71356,0,0
71357,0,0
71358,0,0
71359,0,0
71360,0,0
71361,0,0
71362,0,0
71363,0,0
71364,0,0
71365,0,0
71366,0,0
71367,0,0
71368,0,0
71369,0,0
71370,0,0
71371,0,0
71372,0,0
71373,0,0
71374,0,0
71375,0,0
71376,0,0
71377,0,0
71378,0,0
71379,0,0
71380,0,0
71381,0,0
71382,0,0
71383,0,0
71384,0,0
71385,0,0
71386,0,0
71387,0,0
71388,0,0
71389,0,0
71390,0,0
71391,0,0
71392,0,0
71393,0,0
71394,0,0
71395,0,0
71396,0,0
71397,0,0
71398,0,0
71399,0,0
71400,0,0
71401,0,0
71402,0,0
71403,0,0
71404,0,0
71405,0,0
71406,140,219
71407,74,70
71408,0,0
71409,0,0
71410,0,0
71411,0,0
71412,0,0
71413,0,0
71414,0,0
71415,0,0
71416,0,0
71417,0,0
71418,0,0
71419,0,0
71420,0,0
71421,0,0
71422,0,0
71423,0,0
71424,0,0
71425,0,0
71426,0,0
71427,0,0
71428,0,0
71429,0,0
71430,0,0
71431,0,0
71432,0,0
71433,0,0
71434,0,0
71435,0,0
71436,0,0
71437,0,0
71438,0,0
71439,0,0
71440,0,0
71441,0,0
71442,0,0
71443,0,0
71444,0,0
71445,0,0
71446,0,0
71447,0,0
71448,0,0
71449,0,0
71450,0,0
71451,0,0
71452,0,0
71453,0,0
71454,0,0
71455,0,0
71456,0,0
71457,0,0
71458,128,180
71459,55,94
71460,0,0
71461,0,0
71462,0,0
71463,0,0
71464,0,0
71465,0,0
71466,0,0
71467,0,0
71468,0,0
71469,0,0
71470,0,0
71471,0,0
71472,0,0
71473,0,0
71474,0,0
71475,0,0
71476,0,0
71477,0,0
71478,0,0
71479,0,0
71480,0,0
71481,0,0
71482,0,0
71483,0,0
71484,0,0
71485,0,0
71486,0,0
71487,0,0
71488,0,0
71489,0,0
71490,0,0
71491,0,0
71492,0,0
71493,0,0
71494,0,0
71495,0,0
71496,0,0
71497,0,0
71498,0,0
71499,0,0
71500,0,0
71501,0,0
71502,0,0
71503,0,0
71504,0,0
71505,0,0
71506,0,0
71507,0,0
71508,0,0
71509,0,0
71510,116,160
71511,68,113
71512,0,0
71513,0,0
71514,0,0
71515,0,0
71516,0,0
71517,0,0
71518,0,0
71519,0,0
71520,0,0
71521,0,0
71522,0,0
71523,0,0
71524,0,0
71525,0,0
71526,0,0
71527,0,0
71528,0,0
71529,0,0
71530,0,0
71531,0,0
71532,0,0
71533,0,0
71534,0,0
71535,0,0
71536,0,0
71537,0,0
71538,0,0
71539,0,0
71540,0,0
71541,0,0
71542,0,0
71543,0,0
71544,0,0
71545,0,0
71546,0,0
71547,0,0
71548,0,0
71549,0,0
71550,0,0
71551,0,0
71552,0,0
71553,0,0
71554,0,0
71555,0,0
71556,0,0
71557,0,0
71558,0,0
71559,0,0
71560,0,0
71561,0,0
71562,64,133
71563,66,130
71564,0,0
71565,0,0
71566,0,0
71567,0,0
71568,0,0
71569,0,0
71570,0,0
71571,0,0
71572,0,0
71573,0,0
71574,0,0
71575,0,0
71576,0,0
71577,0,0
71578,0,0
71579,0,0
71580,0,0
71581,0,0
71582,0,0
71583,0,0
71584,0,0
71585,0,0
71586,0,0
71587,0,0
71588,0,0
71589,0,0
71590,0,0
71591,0,0
71592,0,0
71593,0,0
71594,0,0
71595,0,0
71596,0,0
71597,0,0
71598,0,0
71599,0,0
71600,0,0
71601,0,0
71602,0,0
71603,0,0
71604,0,0
71605,0,0
71606,0,0
71607,0,0
71608,0,0
71609,0,0
71610,0,0
71611,0,0
71612,0,0
71613,0,0
71614,71,96
71615,98,142
71616,0,0
71617,0,0
71618,0,0
71619,0,0
71620,0,0
71621,0,0
71622,0,0
71623,0,0
71624,0,0
71625,0,0
71626,0,0
71627,0,0
71628,0,0
71629,0,0
71630,0,0
71631,0,0
71632,0,0
71633,0,0
71634,0,0
71635,0,0
71636,0,0
71637,0,0
71638,0,0
71639,0,0
71640,0,0
71641,0,0
71642,0,0
71643,0,0
71644,0,0
71645,0,0
71646,0,0
71647,0,0
71648,0,0
71649,0,0
71650,0,0
71651,0,0
71652,0,0
71653,0,0
71654,0,0
71655,0,0
71656,0,0
71657,0,0
71658,0,0
71659,0,0
71660,0,0
71661,0,0
71662,0,0
71663,0,0
71664,0,0
71665,0,0
71666,44,65
71667,70,132
71668,0,0
71669,0,0
71670,0,0
71671,0,0
71672,0,0
71673,0,0
71674,0,0
71675,0,0
71676,0,0
71677,0,0
71678,0,0
71679,0,0
71680,0,0
71681,0,0
71682,0,0
71683,0,0
71684,0,0
71685,0,0
71686,0,0
71687,0,0
71688,0,0
71689,0,0
71690,0,0
71691,0,0
71692,0,0
71693,0,0
71694,0,0
71695,0,0
71696,0,0
71697,0,0
71698,0,0
71699,0,0
71700,0,0
71701,0,0
71702,0,0
71703,0,0
71704,0,0
71705,0,0
71706,0,0
71707,0,0
71708,0,0
71709,0,0
71710,0,0
71711,0,0
71712,0,0
71713,0,0
71714,0,0
71715,0,0
71716,0,0
71717,0,0
71718,31,59
71719,118,148
71720,0,0
71721,0,0
71722,0,0
71723,0,0
71724,0,0
71725,0,0
71726,0,0
71727,0,0
71728,0,0
71729,0,0
71730,0,0
71731,0,0
71732,0,0
71733,0,0
71734,0,0
71735,0,0
71736,0,0
71737,0,0
71738,0,0
71739,0,0
71740,0,0
71741,0,0
71742,0,0
71743,0,0
71744,0,0
71745,0,0
71746,0,0
71747,0,0
71748,0,0
71749,0,0
71750,0,0
71751,0,0
71752,0,0
71753,0,0
71754,0,0
71755,0,0
71756,0,0
71757,0,0
71758,0,0
71759,0,0
71760,0,0
71761,0,0
71762,0,0
71763,0,0
71764,0,0
71765,0,0
71766,0,0
71767,0,0
71768,0,0
71769,0,0
71770,25,41
71771,88,154
71772,0,0
71773,0,0
71774,0,0
71775,0,0
71776,0,0
71777,0,0
71778,0,0
71779,0,0
71780,0,0
71781,0,0
71782,0,0
71783,0,0
71784,0,0
71785,0,0
71786,0,0
71787,0,0
71788,0,0
71789,0,0
71790,0,0
71791,0,0
71792,0,0
71793,0,0
71794,0,0
71795,0,0
71796,0,0
71797,0,0
71798,0,0
71799,0,0
71800,0,0
71801,0,0
71802,0,0
71803,0,0
71804,0,0
71805,0,0
71806,0,0
71807,0,0
71808,0,0
71809,0,0
71810,0,0
71811,0,0
71812,0,0
71813,0,0
71814,0,0
71815,0,0
71816,0,0
71817,0,0
71818,0,0
71819,0,0
71820,0,0
71821,0,0
71822,11,12
71823,81,158
71824,0,0
71825,0,0
71826,0,0
71827,0,0
71828,0,0
71829,0,0
71830,0,0
71831,0,0
71832,0,0
71833,0,0
71834,0,0
71835,0,0
71836,0,0
71837,0,0
71838,0,0
71839,0,0
71840,0,0
71841,0,0
71842,0,0
71843,0,0
71844,0,0
71845,0,0
71846,0,0
71847,0,0
71848,0,0
71849,0,0
71850,0,0
71851,0,0
71852,0,0
71853,0,0
71854,0,0
71855,0,0
71856,0,0
71857,0,0
71858,0,0
71859,0,0
71860,0,0
71861,0,0
71862,0,0
71863,0,0
71864,0,0
71865,0,0
71866,0,0
71867,0,0
71868,0,0
71869,0,0
71870,0,0
71871,0,0
71872,0,0
71873,0,0
71874,0,0
71875,124,150
71876,0,0
71877,0,0
71878,0,0
71879,0,0
71880,0,0
71881,0,0
71882,0,0
71883,0,0
71884,0,0
71885,0,0
71886,0,0
71887,0,0
71888,0,0
71889,0,0
71890,0,0
71891,0,0
71892,0,0
71893,0,0
71894,0,0
71895,0,0
71896,0,0
71897,0,0
71898,0,0
71899,0,0
71900,0,0
71901,0,0
71902,0,0
71903,0,0
71904,0,0
71905,0,0
71906,0,0
71907,0,0
71908,0,0
71909,0,0
71910,0,0
71911,0,0
71912,0,0
71913,0,0
71914,0,0
71915,0,0
71916,0,0
71917,0,0
71918,0,0
71919,0,0
71920,0,0
71921,0,0
71922,0,0
71923,0,0
71924,0,0
71925,0,0
71926,0,0
71927,106,128
71928,10,13
71929,0,0
71930,0,0
71931,0,0
71932,0,0
71933,0,0
71934,0,0
71935,0,0
71936,0,0
71937,0,0
71938,0,0
71939,0,0
71940,0,0
71941,0,0
71942,0,0
71943,0,0
71944,0,0
71945,0,0
71946,0,0
71947,0,0
71948,0,0
71949,0,0
71950,0,0
71951,0,0
71952,0,0
71953,0,0
71954,0,0
71955,0,0
71956,0,0
71957,0,0
71958,0,0
71959,0,0
71960,0,0
71961,0,0
71962,0,0
71963,0,0
71964,0,0
71965,0,0
71966,0,0
71967,0,0
71968,0,0
71969,0,0
71970,0,0
71971,0,0
71972,0,0
71973,0,0
71974,0,0
71975,0,0
71976,0,0
71977,0,0
71978,0,0
71979,81,104
71980,19,20
71981,0,0
71982,0,0
71983,0,0
71984,0,0
71985,0,0
71986,0,0
71987,0,0
71988,0,0
71989,0,0
71990,0,0
71991,0,0
71992,0,0
71993,0,0
71994,0,0
71995,0,0
71996,0,0
71997,0,0
71998,0,0
71999,0,0
72000,0,0
72001,0,0
72002,0,0
72003,0,0
72004,0,0
72005,0,0
72006,0,0
72007,0,0
72008,0,0
72009,0,0
72010,0,0
72011,0,0
72012,0,0
72013,0,0
72014,0,0
72015,0,0
72016,0,0
72017,0,0
72018,0,0
72019,0,0
72020,0,0
72021,0,0
72022,0,0
72023,0,0
72024,0,0
72025,0,0
72026,0,0
72027,0,0
72028,0,0
72029,0,0
72030,0,0
72031,65,101
72032,19,25
72033,0,0
72034,0,0
72035,0,0
72036,0,0
72037,0,0
72038,0,0
72039,0,0
72040,0,0
72041,0,0
72042,0,0
72043,0,0
72044,0,0
72045,0,0
72046,0,0
72047,0,0
72048,0,0
72049,0,0
72050,0,0
72051,0,0
72052,0,0
72053,0,0
72054,0,0
72055,0,0
72056,0,0
72057,0,0
72058,0,0
72059,0,0
72060,0,0
72061,0,0
72062,0,0
72063,0,0
72064,0,0
72065,0,0
72066,0,0
72067,0,0
72068,0,0
72069,0,0
72070,0,0
72071,0,0
72072,0,0
72073,0,0
72074,0,0
72075,0,0
72076,0,0
72077,0,0
72078,0,0
72079,0,0
72080,0,0
72081,0,0
72082,0,0
72083,47,69
72084,33,29
72085,0,0
72086,0,0
72087,0,0
72088,0,0
72089,0,0
72090,0,0
72091,0,0
72092,0,0
72093,0,0
72094,0,0
72095,0,0
72096,0,0
72097,0,0
72098,0,0
72099,0,0
72100,0,0
72101,0,0
72102,0,0
72103,0,0
72104,0,0
72105,0,0
72106,0,0
72107,0,0
72108,0,0
72109,0,0
72110,0,0
72111,0,0
72112,0,0
72113,0,0
72114,0,0
72115,0,0
72116,0,0
72117,0,0
72118,0,0
72119,0,0
72120,0,0
72121,0,0
72122,0,0
72123,0,0
72124,0,0
72125,0,0
72126,0,0
72127,0,0
72128,0,0
72129,0,0
72130,0,0
72131,0,0
72132,0,0
72133,0,0
72134,0,0
72135,46,58
72136,40,42
72137,0,0
72138,0,0
72139,0,0
72140,0,0
72141,0,0
72142,0,0
72143,0,0
72144,0,0
72145,0,0
72146,0,0
72147,0,0
72148,0,0
72149,0,0
72150,0,0
72151,0,0
72152,0,0
72153,0,0
72154,0,0
72155,0,0
72156,0,0
72157,0,0
72158,0,0
72159,0,0
72160,0,0
72161,0,0
72162,0,0
72163,0,0
72164,0,0
72165,0,0
72166,0,0
72167,0,0
72168,0,0
72169,0,0
72170,0,0
72171,0,0
72172,0,0
72173,0,0
72174,0,0
72175,0,0
72176,0,0
72177,0,0
72178,0,0
72179,0,0
72180,0,0
72181,0,0
72182,0,0
72183,0,0
72184,0,0
72185,0,0
72186,0,0
72187,33,47
72188,35,60
72189,0,0
72190,0,0
72191,0,0
72192,0,0
72193,0,0
72194,0,0
72195,0,0
72196,0,0
72197,0,0
72198,0,0
72199,0,0
72200,0,0
72201,0,0
72202,0,0
72203,0,0
72204,0,0
72205,0,0
72206,0,0
72207,0,0
72208,0,0
72209,0,0
72210,0,0
72211,0,0
72212,0,0
72213,0,0
72214,0,0
72215,0,0
72216,0,0
72217,0,0
72218,0,0
72219,0,0
72220,0,0
72221,0,0
72222,0,0
72223,0,0
72224,0,0
72225,0,0
72226,0,0
72227,0,0
72228,0,0
72229,0,0
72230,0,0
72231,0,0
72232,0,0
72233,0,0
72234,0,0
72235,0,0
72236,0,0
72237,0,0
72238,0,0
72239,30,50
72240,43,56
72241,0,0
72242,0,0
72243,0,0
72244,0,0
72245,0,0
72246,0,0
72247,0,0
72248,0,0
72249,0,0
72250,0,0
72251,0,0
72252,0,0
72253,0,0
72254,0,0
72255,0,0
72256,0,0
72257,0,0
72258,0,0
72259,0,0
72260,0,0
72261,0,0
72262,0,0
72263,0,0
72264,0,0
72265,0,0
72266,0,0
72267,0,0
72268,0,0
72269,0,0
72270,0,0
72271,0,0
72272,0,0
72273,0,0
72274,0,0
72275,0,0
72276,0,0
72277,0,0
72278,0,0
72279,0,0
72280,0,0
72281,0,0
72282,0,0
72283,0,0
72284,0,0
72285,0,0
72286,0,0
72287,0,0
72288,0,0
72289,0,0
72290,0,0
72291,16,31
72292,26,67
72293,0,0
72294,0,0
72295,0,0
72296,0,0
72297,0,0
72298,0,0
72299,0,0
72300,0,0
72301,0,0
72302,0,0
72303,0,0
72304,0,0
72305,0,0
72306,0,0
72307,0,0
72308,0,0
72309,0,0
72310,0,0
72311,0,0
72312,0,0
72313,0,0
72314,0,0
72315,0,0
72316,0,0
72317,0,0
72318,0,0
72319,0,0
72320,0,0
72321,0,0
72322,0,0
72323,0,0
72324,0,0
72325,0,0
72326,0,0
72327,0,0
72328,0,0
72329,0,0
72330,0,0
72331,0,0
72332,0,0
72333,0,0
72334,0,0
72335,0,0
72336,0,0
72337,0,0
72338,0,0
72339,0,0
72340,0,0
72341,0,0
72342,0,0
72343,8,23
72344,32,68
72345,0,0
72346,0,0
72347,0,0
72348,0,0
72349,0,0
72350,0,0
72351,0,0
72352,0,0
72353,0,0
72354,0,0
72355,0,0
72356,0,0
72357,0,0
72358,0,0
72359,0,0
72360,0,0
72361,0,0
72362,0,0
72363,0,0
72364,0,0
72365,0,0
72366,0,0
72367,0,0
72368,0,0
72369,0,0
72370,0,0
72371,0,0
72372,0,0
72373,0,0
72374,0,0
72375,0,0
72376,0,0
72377,0,0
72378,0,0
72379,0,0
72380,0,0
72381,0,0
72382,0,0
72383,0,0
72384,0,0
72385,0,0
72386,0,0
72387,0,0
72388,0,0
72389,0,0
72390,0,0
72391,0,0
72392,0,0
72393,0,0
72394,0,0
72395,4,14
72396,30,73
72397,0,0
72398,0,0
72399,0,0
72400,0,0
72401,0,0
72402,0,0
72403,0,0
72404,0,0
72405,0,0
72406,0,0
72407,0,0
72408,0,0
72409,0,0
72410,0,0
72411,0,0
72412,0,0
72413,0,0
72414,0,0
72415,0,0
72416,0,0
72417,0,0
72418,0,0
72419,0,0
72420,0,0
72421,0,0
72422,0,0
72423,0,0
72424,0,0
72425,0,0
72426,0,0
72427,0,0
72428,0,0
72429,0,0
72430,0,0
72431,0,0
72432,0,0
72433,0,0
72434,0,0
72435,0,0
72436,0,0
72437,0,0
72438,0,0
72439,0,0
72440,0,0
72441,0,0
72442,0,0
72443,0,0
72444,0,0
72445,0,0
72446,0,0
72447,1,5
72448,31,93
72449,0,0
72450,0,0
72451,0,0
72452,0,0
72453,0,0
72454,0,0
72455,0,0
72456,0,0
72457,0,0
72458,0,0
72459,0,0
72460,0,0
72461,0,0
72462,0,0
72463,0,0
72464,0,0
72465,0,0
72466,0,0
72467,0,0
72468,0,0
72469,0,0
72470,0,0
72471,0,0
72472,0,0
72473,0,0
72474,0,0
72475,0,0
72476,0,0
72477,0,0
72478,0,0
72479,0,0
72480,0,0
72481,0,0
72482,0,0
72483,0,0
72484,0,0
72485,0,0
72486,0,0
72487,0,0
72488,0,0
72489,0,0
72490,0,0
72491,0,0
72492,0,0
72493,0,0
72494,0,0
72495,0,0
72496,0,0
72497,0,0
72498,0,0
72499,0,0
72500,30,75
72501,0,0
72502,0,0
72503,0,0
72504,0,0
72505,0,0
72506,0,0
72507,0,0
72508,0,0
72509,0,0
72510,0,0
72511,0,0
72512,0,0
72513,0,0
72514,0,0
72515,0,0
72516,0,0
72517,0,0
72518,0,0
72519,0,0
72520,0,0
72521,0,0
72522,0,0
72523,0,0
72524,0,0
72525,0,0
72526,0,0
72527,0,0
72528,0,0
72529,0,0
72530,0,0
72531,0,0
72532,0,0
72533,0,0
72534,0,0
72535,0,0
72536,0,0
72537,0,0
72538,0,0
72539,0,0
72540,0,0
72541,0,0
72542,0,0
72543,0,0
72544,0,0
72545,0,0
72546,0,0
72547,0,0
72548,0,0
72549,0,0
72550,0,0
72551,0,0
72552,22,60
72553,2,7
72554,0,0
72555,0,0
72556,0,0
72557,0,0
72558,0,0
72559,0,0
72560,0,0
72561,0,0
72562,0,0
72563,0,0
72564,0,0
72565,0,0
72566,0,0
72567,0,0
72568,0,0
72569,0,0
72570,0,0
72571,0,0
72572,0,0
72573,0,0
72574,0,0
72575,0,0
72576,0,0
72577,0,0
72578,0,0
72579,0,0
72580,0,0
72581,0,0
72582,0,0
72583,0,0
72584,0,0
72585,0,0
72586,0,0
72587,0,0
72588,0,0
72589,0,0
72590,0,0
72591,0,0
72592,0,0
72593,0,0
72594,0,0
72595,0,0
72596,0,0
72597,0,0
72598,0,0
72599,0,0
72600,0,0
72601,0,0
72602,0,0
72603,0,0
72604,20,61
72605,5,6
72606,0,0
72607,0,0
72608,0,0
72609,0,0
72610,0,0
72611,0,0
72612,0,0
72613,0,0
72614,0,0
72615,0,0
72616,0,0
72617,0,0
72618,0,0
72619,0,0
72620,0,0
72621,0,0
72622,0,0
72623,0,0
72624,0,0
72625,0,0
72626,0,0
72627,0,0
72628,0,0
72629,0,0
72630,0,0
72631,0,0
72632,0,0
72633,0,0
72634,0,0
72635,0,0
72636,0,0
72637,0,0
72638,0,0
72639,0,0
72640,0,0
72641,0,0
72642,0,0
72643,0,0
72644,0,0
72645,0,0
72646,0,0
72647,0,0
72648,0,0
72649,0,0
72650,0,0
72651,0,0
72652,0,0
72653,0,0
72654,0,0
72655,0,0
72656,29,49
72657,4,15
72658,0,0
72659,0,0
72660,0,0
72661,0,0
72662,0,0
72663,0,0
72664,0,0
72665,0,0
72666,0,0
72667,0,0
72668,0,0
72669,0,0
72670,0,0
72671,0,0
72672,0,0
72673,0,0
72674,0,0
72675,0,0
72676,0,0
72677,0,0
72678,0,0
72679,0,0
72680,0,0
72681,0,0
72682,0,0
72683,0,0
72684,0,0
72685,0,0
72686,0,0
72687,0,0
72688,0,0
72689,0,0
72690,0,0
72691,0,0
72692,0,0
72693,0,0
72694,0,0
72695,0,0
72696,0,0
72697,0,0
72698,0,0
72699,0,0
72700,0,0
72701,0,0
72702,0,0
72703,0,0
72704,0,0
72705,0,0
72706,0,0
72707,0,0
72708,22,32
72709,13,23
72710,0,0
72711,0,0
72712,0,0
72713,0,0
72714,0,0
72715,0,0
72716,0,0
72717,0,0
72718,0,0
72719,0,0
72720,0,0
72721,0,0
72722,0,0
72723,0,0
72724,0,0
72725,0,0
72726,0,0
72727,0,0
72728,0,0
72729,0,0
72730,0,0
72731,0,0
72732,0,0
72733,0,0
72734,0,0
72735,0,0
72736,0,0
72737,0,0
72738,0,0
72739,0,0
72740,0,0
72741,0,0
72742,0,0
72743,0,0
72744,0,0
72745,0,0
72746,0,0
72747,0,0
72748,0,0
72749,0,0
72750,0,0
72751,0,0
72752,0,0
72753,0,0
72754,0,0
72755,0,0
72756,0,0
72757,0,0
72758,0,0
72759,0,0
72760,11,35
72761,6,15
72762,0,0
72763,0,0
72764,0,0
72765,0,0
72766,0,0
72767,0,0
72768,0,0
72769,0,0
72770,0,0
72771,0,0
72772,0,0
72773,0,0
72774,0,0
72775,0,0
72776,0,0
72777,0,0
72778,0,0
72779,0,0
72780,0,0
72781,0,0
72782,0,0
72783,0,0
72784,0,0
72785,0,0
72786,0,0
72787,0,0
72788,0,0
72789,0,0
72790,0,0
72791,0,0
72792,0,0
72793,0,0
72794,0,0
72795,0,0
72796,0,0
72797,0,0
72798,0,0
72799,0,0
72800,0,0
72801,0,0
72802,0,0
72803,0,0
72804,0,0
72805,0,0
72806,0,0
72807,0,0
72808,0,0
72809,0,0
72810,0,0
72811,0,0
72812,16,16
72813,10,19
72814,0,0
72815,0,0
72816,0,0
72817,0,0
72818,0,0
72819,0,0
72820,0,0
72821,0,0
72822,0,0
72823,0,0
72824,0,0
72825,0,0
72826,0,0
72827,0,0
72828,0,0
72829,0,0
72830,0,0
72831,0,0
72832,0,0
72833,0,0
72834,0,0
72835,0,0
72836,0,0
72837,0,0
72838,0,0
72839,0,0
72840,0,0
72841,0,0
72842,0,0
72843,0,0
72844,0,0
72845,0,0
72846,0,0
72847,0,0
72848,0,0
72849,0,0
72850,0,0
72851,0,0
72852,0,0
72853,0,0
72854,0,0
72855,0,0
72856,0,0
72857,0,0
72858,0,0
72859,0,0
72860,0,0
72861,0,0
72862,0,0
72863,0,0
72864,12,13
72865,12,22
72866,0,0
72867,0,0
72868,0,0
72869,0,0
72870,0,0
72871,0,0
72872,0,0
72873,0,0
72874,0,0
72875,0,0
72876,0,0
72877,0,0
72878,0,0
72879,0,0
72880,0,0
72881,0,0
72882,0,0
72883,0,0
72884,0,0
72885,0,0
72886,0,0
72887,0,0
72888,0,0
72889,0,0
72890,0,0
72891,0,0
72892,0,0
72893,0,0
72894,0,0
72895,0,0
72896,0,0
72897,0,0
72898,0,0
72899,0,0
72900,0,0
72901,0,0
72902,0,0
72903,0,0
72904,0,0
72905,0,0
72906,0,0
72907,0,0
72908,0,0
72909,0,0
72910,0,0
72911,0,0
72912,0,0
72913,0,0
72914,0,0
72915,0,0
72916,9,10
72917,10,20
72918,0,0
72919,0,0
72920,0,0
72921,0,0
72922,0,0
72923,0,0
72924,0,0
72925,0,0
72926,0,0
72927,0,0
72928,0,0
72929,0,0
72930,0,0
72931,0,0
72932,0,0
72933,0,0
72934,0,0
72935,0,0
72936,0,0
72937,0,0
72938,0,0
72939,0,0
72940,0,0
72941,0,0
72942,0,0
72943,0,0
72944,0,0
72945,0,0
72946,0,0
72947,0,0
72948,0,0
72949,0,0
72950,0,0
72951,0,0
72952,0,0
72953,0,0
72954,0,0
72955,0,0
72956,0,0
72957,0,0
72958,0,0
72959,0,0
72960,0,0
72961,0,0
72962,0,0
72963,0,0
72964,0,0
72965,0,0
72966,0,0
72967,0,0
72968,6,5
72969,12,19
72970,0,0
72971,0,0
72972,0,0
72973,0,0
72974,0,0
72975,0,0
72976,0,0
72977,0,0
72978,0,0
72979,0,0
72980,0,0
72981,0,0
72982,0,0
72983,0,0
72984,0,0
72985,0,0
72986,0,0
72987,0,0
72988,0,0
72989,0,0
72990,0,0
72991,0,0
72992,0,0
72993,0,0
72994,0,0
72995,0,0
72996,0,0
72997,0,0
72998,0,0
72999,0,0
73000,0,0
73001,0,0
73002,0,0
73003,0,0
73004,0,0
73005,0,0
73006,0,0
73007,0,0
73008,0,0
73009,0,0
73010,0,0
73011,0,0
73012,0,0
73013,0,0
73014,0,0
73015,0,0
73016,0,0
73017,0,0
73018,0,0
73019,0,0
73020,6,3
73021,13,27
73022,0,0
73023,0,0
73024,0,0
73025,0,0
73026,0,0
73027,0,0
73028,0,0
73029,0,0
73030,0,0
73031,0,0
73032,0,0
73033,0,0
73034,0,0
73035,0,0
73036,0,0
73037,0,0
73038,0,0
73039,0,0
73040,0,0
73041,0,0
73042,0,0
73043,0,0
73044,0,0
73045,0,0
73046,0,0
73047,0,0
73048,0,0
73049,0,0
73050,0,0
73051,0,0
73052,0,0
73053,0,0
73054,0,0
73055,0,0
73056,0,0
73057,0,0
73058,0,0
73059,0,0
73060,0,0
73061,0,0
73062,0,0
73063,0,0
73064,0,0
73065,0,0
73066,0,0
73067,0,0
73068,0,0
73069,0,0
73070,0,0
73071,0,0
73072,2,4
73073,20,27
73074,0,0
73075,0,0
73076,0,0
73077,0,0
73078,0,0
73079,0,0
73080,0,0
73081,0,0
73082,0,0
73083,0,0
73084,0,0
73085,0,0
73086,0,0
73087,0,0
73088,0,0
73089,0,0
73090,0,0
73091,0,0
73092,0,0
73093,0,0
73094,0,0
73095,0,0
73096,0,0
73097,0,0
73098,0,0
73099,0,0
73100,0,0
73101,0,0
73102,0,0
73103,0,0
73104,0,0
73105,0,0
73106,0,0
73107,0,0
73108,0,0
73109,0,0
73110,0,0
73111,0,0
73112,0,0
73113,0,0
73114,0,0
73115,0,0
73116,0,0
73117,0,0
73118,0,0
73119,0,0
73120,0,0
73121,0,0
73122,0,0
73123,0,0
73124,0,0


==> data/avx_hist.csv <==
cycle,hit,miss
3,0,0
7,0,0
11,0,0
15,0,0
19,0,0
23,0,0
27,0,0
31,0,0
35,0,0
39,0,0
43,0,0
47,0,0
51,0,0
55,0,0
59,0,0
63,0,0
67,0,0
71,0,0
75,0,0
79,0,0
83,0,0
87,0,0
91,0,0
95,0,0
99,0,0
103,0,0
107,0,0
111,0,0
115,0,0
119,0,0
123,0,0
127,0,0
131,0,0
135,0,0
139,0,0
143,0,0
147,0,0
151,0,0
155,0,0
159,0,0
163,0,0
167,0,0
171,0,0
175,0,0
179,0,0
183,0,0
187,0,0
191,0,0
195,7,0
199,235,0
203,7271,0
207,29436,0
211,32207,0
215,9455,0
219,4408,0
223,4968,0
227,4427,0
231,2922,0
235,1899,0
239,1018,0
243,406,0
247,157,0
251,101,0
255,62,0
259,87,0
263,113,0
267,76,0
271,21,0
275,24,0
279,12,0
283,10,0
287,13,0
291,11,0
295,11,0
299,6,0
303,8,0
307,15,0
311,11,0
315,11,0
319,18,0
323,12,0
327,9,0
331,12,0
335,16,0
339,15,0
343,14,0
347,17,0
351,14,0
355,9,0
359,9,0
363,6,0
367,7,0
371,11,0
375,11,0
379,8,0
383,8,0
387,5,0
391,14,0
395,5,0
399,4,0
403,5,0
407,15,0
411,8,0
415,6,0
419,5,0
423,6,0
427,6,0
431,5,0
435,16,0
439,13,15
443,23,53
447,15,40
451,18,52
455,15,29
459,16,24
463,18,16
467,16,39
471,5,48
475,14,32
479,7,56
483,13,95
487,8,63
491,7,82
495,7,26
499,6,17
503,9,27
507,5,19
511,3,40
515,2,57
519,5,71
523,6,46
527,4,69
531,1,40
535,5,17
539,5,7
543,3,7
547,3,6
551,1,101
555,4,392
559,3,2015
563,1,3265
567,2,6279
571,1,8171
575,1,11248
579,1,16480
583,3,14108
587,2,10527
591,0,8203
595,0,2965
599,1,1041
603,0,483
607,0,113
611,0,136
615,1,168
619,0,128
623,0,146
627,0,130
631,0,79
635,0,93
639,2,113
643,1,73
647,0,62
651,0,36
655,3,41
659,2,46
663,0,45
667,1,87
671,0,120
675,0,204
679,1,325
683,0,283
687,0,263
691,0,171
695,1,45
699,0,30
703,0,43
707,0,13
711,0,16
715,0,16
719,0,11
723,0,19
727,0,13
731,0,13
735,0,9
739,0,14
743,0,13
747,0,11
751,0,7
755,0,2
759,0,10
763,0,3
767,0,5
771,0,2
775,0,4
779,0,1
783,0,2
787,0,1
791,2,7
795,1,6
799,1,3
803,0,3
807,3,3
811,0,2
815,0,5
819,0,3
823,0,0
827,0,1
831,0,1
835,0,1
839,0,1
843,0,1
847,0,1
851,0,3
855,0,5
859,0,4
863,0,1
867,0,8
871,0,4
875,0,1
879,0,5
883,0,5
887,0,3
891,0,3
895,0,5
899,0,0
903,0,1
907,0,1
911,0,0
915,0,1
919,0,1
923,0,1
927,0,4
931,0,2
935,0,0
939,0,0
943,0,1
947,0,2
951,0,1
955,0,2
959,0,2
963,0,0
967,0,0
971,0,1
975,0,0
979,0,1
983,0,1
987,0,3
991,0,2
995,0,1



==> data/avx_powerdown.csv <==
cycle,latency
1000,123
1500,123
2000,122
2500,123
3000,123
3500,124
4000,123
4500,123
5000,122
5500,122
6000,123
6500,123
7000,122
7500,123
8000,123
8500,122
9000,122
9500,122
10000,122
10500,122
11000,122
11500,122
12000,122
12500,122
13000,122
13500,123
14000,123
14500,122
15000,122
15500,124
16000,122
16500,123
17000,135
17500,168
18000,188
18500,182
19000,196
19500,197
20000,206
20500,216
21000,241
21500,280
22000,279
22500,270
23000,292
23500,284
24000,290
24500,291
25000,289
25500,283
26000,301
26500,301
27000,300
27500,295
28000,301
28500,306
29000,303
29500,306
30000,321
30500,321
31000,322
31500,319
32000,325
32500,334
33000,326
33500,334
34000,332
34500,328
35000,329
35500,325
36000,323
36500,320
37000,332
37500,326
38000,324
38500,327
39000,326
39500,325
40000,330
40500,331
41000,327
41500,321
42000,319
42500,324
43000,327
43500,324
44000,320
44500,327
45000,322
45500,329
46000,313
46500,334
47000,329
47500,330
48000,330
48500,329
49000,319
49500,327
50000,334
50500,325
51000,323
51500,332
52000,323
52500,336
53000,327
53500,332
54000,332
54500,339
55000,333
55500,332
56000,328
56500,331
57000,332
57500,335
58000,324
58500,330
59000,325
59500,336
60000,337
 


==> data/network_6200u.csv <==
cycle,hit,miss
12500,1,0
12510,0,0
12520,0,0
12530,0,0
12540,0,0
12550,1,0
12560,1,0
12570,1,0
12580,1,0
12590,1,0
12600,0,0
12610,0,0
12620,1,0
12630,0,0
12640,0,0
12650,1,1
12660,0,1
12670,1,0
12680,0,0
12690,0,0
12700,0,0
12710,0,0
12720,2,1
12730,2,1
12740,0,0
12750,0,0
12760,0,0
12770,0,1
12780,0,0
12790,0,0
12800,1,0
12810,0,0
12820,0,1
12830,1,1
12840,0,0
12850,0,0
12860,0,0
12870,0,0
12880,0,2
12890,0,0
12900,1,1
12910,1,0
12920,0,1
12930,0,0
12940,0,0
12950,0,0
12960,0,0
12970,1,1
12980,1,0
12990,0,0
13000,0,0
13010,2,0
13020,0,0
13030,0,0
13040,0,0
13050,1,2
13060,1,1
13070,1,0
13080,1,0
13090,0,0
13100,0,0
13110,1,0
13120,0,1
13130,1,1
13140,0,0
13150,0,0
13160,0,1
13170,0,0
13180,0,1
13190,0,0
13200,0,0
13210,1,0
13220,1,2
13230,1,0
13240,0,0
13250,0,0
13260,0,1
13270,2,0
13280,0,0
13290,0,0
13300,0,0
13310,0,1
13320,1,0
13330,0,0
13340,1,3
13350,0,1
13360,0,0
13370,0,1
13380,0,0
13390,0,0
13400,1,0
13410,0,0
13420,0,0
13430,1,0
13440,1,0
13450,0,1
13460,0,0
13470,0,0
13480,0,2
13490,0,0
13500,0,2
13510,2,0
13520,0,0
13530,0,1
13540,0,0
13550,2,0
13560,0,0
13570,0,2
13580,0,2
13590,0,0
13600,0,0
13610,0,0
13620,0,0
13630,0,0
13640,0,0
13650,0,0
13660,0,0
13670,0,0
13680,0,0
13690,0,0
13700,0,0
13710,0,0
13720,2,0
13730,0,0
13740,1,1
13750,0,0
13760,1,0
13770,2,0
13780,0,0
13790,0,0
13800,0,0
13810,0,2
13820,1,1
13830,1,0
13840,2,0
13850,0,0
13860,1,0
13870,0,0
13880,0,0
13890,1,0
13900,0,1
13910,0,0
13920,0,1
13930,1,0
13940,1,0
13950,0,0
13960,0,1
13970,1,0
13980,1,1
13990,0,0
14000,1,0
14010,0,1
14020,0,0
14030,0,0
14040,0,0
14050,1,0
14060,1,0
14070,1,0
14080,0,0
14090,2,0
14100,0,0
14110,2,0
14120,0,0
14130,2,0
14140,0,0
14150,1,0
14160,0,0
14170,0,0
14180,0,0
14190,0,0
14200,3,1
14210,0,0
14220,0,0
14230,1,1
14240,1,0
14250,0,0
14260,0,0
14270,1,1
14280,0,0
14290,0,1
14300,1,1
14310,2,0
14320,0,2
14330,1,0
14340,0,0
14350,0,0
14360,1,1
14370,0,0
14380,0,0
14390,0,0
14400,2,0
14410,1,0
14420,0,0
14430,0,1
14440,1,0
14450,0,0
14460,2,2
14470,0,0
14480,1,0
14490,0,0
14500,1,0
14510,1,0
14520,1,0
14530,3,0
14540,0,0
14550,0,1
14560,1,1
14570,2,0
14580,0,0
14590,2,0
14600,1,0
14610,0,0
14620,0,0
14630,1,0
14640,1,0
14650,0,0
14660,0,0
14670,1,1
14680,0,0
14690,1,0
14700,1,0
14710,2,1
14720,1,0
14730,0,1
14740,2,0
14750,1,1
14760,0,0
14770,0,0
14780,1,0
14790,1,0
14800,1,0
14810,0,0
14820,0,0
14830,0,0
14840,0,1
14850,1,2
14860,1,0
14870,1,0
14880,0,0
14890,0,1
14900,0,0
14910,0,0
14920,1,0
14930,1,2
14940,1,2
14950,2,1
14960,1,1
14970,0,0
14980,1,1
14990,0,1
15000,0,2
15010,3,0
15020,0,1
15030,3,0
15040,1,0
15050,2,1
15060,0,0
15070,1,1
15080,0,3
15090,0,1
15100,0,2
15110,2,1
15120,0,1
15130,0,0
15140,3,1
15150,2,0
15160,0,0
15170,1,0
15180,1,0
15190,3,0
15200,1,0
15210,2,0
15220,0,0
15230,0,0
15240,0,1
15250,0,0
15260,0,0
15270,4,1
15280,0,0
15290,0,0
15300,3,0
15310,1,0
15320,5,0
15330,1,0
15340,4,1
15350,1,0
15360,0,1
15370,0,0
15380,1,0
15390,1,0
15400,2,0
15410,2,0
15420,2,1
15430,6,1
15440,3,0
15450,6,0
15460,3,1
15470,4,1
15480,8,1
15490,15,1
15500,11,0
15510,17,0
15520,14,1
15530,17,0
15540,13,0
15550,18,1
15560,16,0
15570,27,0
15580,33,0
15590,29,0
15600,32,0
15610,36,0
15620,37,0
15630,33,0
15640,36,0
15650,37,1
15660,30,0
15670,38,1
15680,35,1
15690,40,2
15700,30,1
15710,29,1
15720,32,2
15730,26,0
15740,30,0
15750,25,1
15760,24,1
15770,24,0
15780,19,0
15790,18,0
15800,17,0
15810,28,1
15820,15,0
15830,23,0
15840,23,0
15850,20,1
15860,18,0
15870,15,1
15880,14,2
15890,22,0
15900,8,1
15910,14,0
15920,6,1
15930,18,1
15940,10,1
15950,11,1
15960,13,0
15970,7,2
15980,10,0
15990,14,2
16000,12,0
16010,10,5
16020,9,3
16030,20,5
16040,14,3
16050,25,7
16060,17,2
16070,23,12
16080,26,8
16090,40,8
16100,34,9
16110,41,9
16120,34,16
16130,51,23
16140,55,22
16150,66,17
16160,65,23
16170,77,20
16180,87,23
16190,88,27
16200,94,18
16210,98,26
16220,104,26
16230,93,22
16240,120,28
16250,138,26
16260,111,26
16270,129,26
16280,137,24
16290,154,18
16300,153,17
16310,144,16
16320,167,11
16330,163,15
16340,153,14
16350,158,15
16360,190,20
16370,194,26
16380,226,17
16390,214,19
16400,185,13
16410,199,20
16420,209,8
16430,196,16
16440,205,8
16450,212,9
16460,208,8
16470,209,5
16480,189,14
16490,210,6
16500,206,21
16510,210,8
16520,206,11
16530,199,16
16540,223,11
16550,202,15
16560,214,10
16570,188,14
16580,183,14
16590,199,20
16600,174,24
16610,194,21
16620,169,25
16630,198,30
16640,180,44
16650,177,36
16660,195,35
16670,167,44
16680,185,42
16690,162,48
16700,187,46
16710,155,58
16720,160,55
16730,153,67
16740,148,69
16750,158,74
16760,164,81
16770,153,80
16780,158,106
16790,152,103
16800,169,100
16810,187,93
16820,143,99
16830,179,88
16840,147,107
16850,165,130
16860,150,115
16870,164,128
16880,151,127
16890,158,105
16900,165,110
16910,161,113
16920,179,106
16930,192,122
16940,173,127
16950,190,118
16960,177,123
16970,195,129
16980,204,127
16990,212,126
17000,234,132
17010,233,102
17020,277,116
17030,282,132
17040,284,145
17050,280,128
17060,338,140
17070,352,169
17080,329,169
17090,381,132
17100,393,146
17110,444,186
17120,419,153
17130,456,195
17140,415,172
17150,510,179
17160,534,167
17170,523,169
17180,523,176
17190,589,212
17200,592,195
17210,592,180
17220,604,200
17230,652,202
17240,645,225
17250,697,234
17260,766,225
17270,760,226
17280,762,221
17290,796,201
17300,812,241
17310,837,244
17320,860,259
17330,801,266
17340,889,272
17350,930,245
17360,926,265
17370,886,262
17380,974,290
17390,932,324
17400,1003,321
17410,965,279
17420,950,292
17430,1016,314
17440,1116,336
17450,1028,310
17460,1069,355
17470,1120,287
17480,1114,353
17490,1129,365
17500,1149,344
17510,1148,342
17520,1169,393
17530,1253,384
17540,1261,393
17550,1250,390
17560,1319,369
17570,1298,381
17580,1465,410
17590,1489,409
17600,1498,446
17610,1640,448
17620,1613,399
17630,1813,431
17640,1781,425
17650,1870,486
17660,2068,497
17670,2139,492
17680,2173,513
17690,2352,506
17700,2510,511
17710,2599,578
17720,2780,554
17730,2901,588
17740,3041,609
17750,3221,607
17760,3363,662
17770,3613,634
17780,3806,760
17790,3957,655
17800,4323,759
17810,4439,782
17820,4570,756
17830,4829,827
17840,4972,773
17850,5181,829
17860,5455,882
17870,5689,885
17880,6081,939
17890,6028,896
17900,6370,976
17910,6733,1018
17920,6641,982
17930,6861,1098
17940,7112,1003
17950,7311,1082
17960,7553,1062
17970,7624,1092
17980,7660,1127
17990,7990,1090
18000,8173,1112
18010,8331,1195
18020,8203,1225
18030,8476,1281
18040,8506,1285
18050,8498,1224
18060,8777,1336
18070,8851,1298
18080,8835,1326
18090,8714,1323
18100,8829,1445
18110,8940,1385
18120,9009,1490
18130,8982,1500
18140,8845,1487
18150,8934,1490
18160,8750,1668
18170,8728,1555
18180,8973,1615
18190,8810,1678
18200,8804,1729
18210,8697,1794
18220,8607,1796
18230,8409,1943
18240,8433,1864
18250,8406,2055
18260,8341,2153
18270,8118,2193
18280,8247,2316
18290,7981,2246
18300,8014,2431
18310,7796,2560
18320,7632,2507
18330,7619,2610
18340,7288,2710
18350,7208,2884
18360,7288,2886
18370,7053,3023
18380,6952,3162
18390,6829,3222
18400,6707,3466
18410,6684,3542
18420,6565,3595
18430,6543,4009
18440,6285,3945
18450,6220,4149
18460,6227,4259
18470,6042,4301
18480,5956,4687
18490,5809,4573
18500,5764,4811
18510,5659,4839
18520,5843,5039
18530,5672,5299
18540,5728,5439
18550,5596,5572
18560,5597,5554
18570,5522,5819
18580,5448,5733
18590,5527,6061
18600,5618,6206
18610,5633,6243
18620,5551,6450
18630,5508,6619
18640,5564,6575
18650,5699,6701
18660,5735,6746
18670,5706,6823
18680,5805,7099
18690,5555,7019
18700,5785,7190
18710,5964,7058
18720,6025,7216
18730,6069,7473
18740,6045,7302
18750,6167,7375
18760,6135,7386
18770,6136,7380
18780,6115,7598
18790,5962,7427
18800,6192,7641
18810,6072,7571
18820,5986,7391
18830,6017,7521
18840,5885,7439
18850,6069,7505
18860,5911,7387
18870,5699,7407
18880,5813,7451
18890,5640,7157
18900,5578,7373
18910,5374,7395
18920,5253,7297
18930,5213,7109
18940,5018,7103
18950,4919,7221
18960,4829,7226
18970,4627,7026
18980,4587,7047
18990,4306,7011
19000,4259,7050
19010,3958,7132
19020,3830,7098
19030,3618,7217
19040,3436,6916
19050,3356,7081
19060,3230,7050
19070,3032,6908
19080,2916,6978
19090,2707,6817
19100,2501,7034
19110,2480,6945
19120,2319,7033
19130,2185,7085
19140,2086,6878
19150,1897,6951
19160,1763,7033
19170,1610,6887
19180,1565,6969
19190,1393,6853
19200,1401,6991
19210,1252,6929
19220,1132,6936
19230,1135,6854
19240,967,6706
19250,972,6756
19260,884,6754
19270,798,6566
19280,791,6801
19290,725,6465
19300,675,6535
19310,596,6520
19320,568,6485
19330,534,6439
19340,460,6267
19350,484,6289
19360,424,6282
19370,444,6125
19380,425,6023
19390,367,5721
19400,364,5780
19410,329,5473
19420,315,5428
19430,326,5437
19440,297,5258
19450,287,5160
19460,259,5169
19470,230,4824
19480,225,4831
19490,255,4665
19500,186,4608
19510,181,4386
19520,162,4335
19530,202,4138
19540,179,4027
19550,128,3933
19560,137,3690
19570,114,3613
19580,121,3506
19590,114,3313
19600,96,3230
19610,92,3232
19620,80,2870
19630,107,2985
19640,64,2826
19650,79,2712
19660,73,2601
19670,58,2445
19680,77,2366
19690,53,2252
19700,57,2253
19710,60,2143
19720,60,2064
19730,51,1987
19740,47,1915
19750,37,1858
19760,47,1844
19770,47,1754
19780,40,1602
19790,39,1603
19800,41,1498
19810,57,1473
19820,49,1388
19830,36,1368
19840,31,1312
19850,49,1330
19860,22,1228
19870,39,1164
19880,34,1176
19890,25,1082
19900,21,1125
19910,26,1064
19920,32,998
19930,26,1052
19940,20,1014
19950,35,960
19960,28,924
19970,23,844
19980,20,869
19990,19,811
20000,17,785
20010,20,813
20020,24,728
20030,26,729
20040,18,676
20050,15,702
20060,21,693
20070,21,658
20080,23,652
20090,20,586
20100,18,566
20110,11,552
20120,16,558
20130,4,545
20140,13,542
20150,15,449
20160,20,476
20170,21,471
20180,13,451
20190,17,479
20200,17,413
20210,17,395
20220,14,420
20230,13,363
20240,13,361
20250,12,378
20260,12,366
20270,13,397
20280,14,316
20290,14,340
20300,17,347
20310,15,339
20320,15,322
20330,14,333
20340,17,289
20350,13,327
20360,10,304
20370,11,279
20380,6,285
20390,14,279
20400,14,270
20410,13,275
20420,11,269
20430,11,279
20440,11,255
20450,7,249
20460,8,249
20470,14,280
20480,6,255
20490,15,252
20500,11,240
20510,17,239
20520,11,242
20530,13,224
20540,9,246
20550,10,243
20560,9,237
20570,7,237
20580,13,202
20590,12,199
20600,5,216
20610,9,195
20620,7,188
20630,10,185
20640,8,219
20650,11,217
20660,6,206
20670,9,202
20680,7,204
20690,11,199
20700,9,211
20710,8,171
20720,3,181
20730,12,192
20740,8,165
20750,6,193
20760,13,193
20770,11,179
20780,10,201
20790,10,171
20800,8,140
20810,10,147
20820,5,172
20830,3,158
20840,6,149
20850,15,146
20860,4,158
20870,7,155
20880,8,139
20890,7,150
20900,9,158
20910,7,142
20920,6,141
20930,8,138
20940,6,135
20950,15,141
20960,13,139
20970,9,120
20980,12,125
20990,5,136
21000,14,117
21010,10,107
21020,3,123
21030,5,105
21040,9,116
21050,7,140
21060,7,117
21070,7,93
21080,3,128
21090,8,99
21100,8,117
21110,10,112
21120,10,99
21130,10,92
21140,9,110
21150,7,91
21160,6,88
21170,6,96
21180,9,98
21190,11,100
21200,8,77
21210,4,119
21220,8,72
21230,9,88
21240,10,82
21250,8,87
21260,10,70
21270,7,75
21280,5,76
21290,7,56
21300,10,84
21310,7,79
21320,7,79
21330,7,77
21340,12,78
21350,13,58
21360,8,82
21370,3,55
21380,15,64
21390,7,52
21400,14,69
21410,8,61
21420,11,63
21430,7,67
21440,13,54
21450,9,70
21460,12,50
21470,8,71
21480,13,63
21490,4,49
21500,1,68
21510,14,58
21520,10,56
21530,13,66
21540,8,64
21550,14,55
21560,11,55
21570,11,67
21580,17,43
21590,9,54
21600,9,65
21610,9,60
21620,9,54
21630,10,66
21640,9,58
21650,11,52
21660,13,58
21670,11,56
21680,8,53
21690,9,44
21700,8,53
21710,11,51
21720,9,48
21730,10,58
21740,6,39
21750,11,64
21760,7,57
21770,7,33
21780,14,53
21790,3,48
21800,12,49
21810,8,48
21820,13,48
21830,6,59
21840,11,46
21850,15,44
21860,15,48
21870,11,45
21880,14,54
21890,15,49
21900,13,46
21910,14,54
21920,9,47
21930,9,42
21940,15,47
21950,8,54
21960,12,49
21970,12,46
21980,6,57
21990,7,62
22000,9,45
22010,12,33
22020,6,55
22030,10,44
22040,10,50
22050,11,47
22060,6,49
22070,10,34
22080,8,55
22090,17,48
22100,15,52
22110,6,47
22120,11,38
22130,11,46
22140,16,33
22150,7,57
22160,14,45
22170,10,45
22180,12,50
22190,11,39
22200,15,42
22210,15,57
22220,9,50
22230,14,53
22240,11,41
22250,15,42
22260,19,37
22270,8,41
22280,8,48
22290,14,50
22300,15,53
22310,14,45
22320,14,47
22330,13,53
22340,13,32
22350,16,50
22360,17,42
22370,16,55
22380,16,49
22390,11,47
22400,11,54
22410,8,41
22420,15,46
22430,11,60
22440,15,50
22450,15,42
22460,8,65
22470,22,39
22480,16,48
22490,10,48
22500,14,47
22510,11,47
22520,15,32
22530,10,37
22540,17,48
22550,12,46
22560,9,45
22570,15,47
22580,9,52
22590,12,46
22600,12,48
22610,11,34
22620,11,39
22630,16,38
22640,18,51
22650,11,59
22660,9,39
22670,10,54
22680,15,59
22690,12,51
22700,18,50
22710,10,42
22720,9,64
22730,11,49
22740,10,43
22750,13,55
22760,19,47
22770,18,41
22780,11,55
22790,12,51
22800,10,51
22810,11,57
22820,12,43
22830,10,58
22840,7,48
22850,12,43
22860,12,54
22870,14,36
22880,17,42
22890,8,41
22900,16,54
22910,9,41
22920,18,42
22930,9,62
22940,10,43
22950,16,48
22960,13,56
22970,10,54
22980,10,34
22990,5,55
23000,9,55
23010,10,46
23020,7,53
23030,11,52
23040,14,55
23050,5,49
23060,12,42
23070,9,46
23080,13,54
23090,6,52
23100,13,60
23110,12,57
23120,9,40
23130,17,44
23140,16,52
23150,16,40
23160,10,49
23170,12,44
23180,4,54
23190,12,44
23200,13,47
23210,12,65
23220,12,56
23230,13,55
23240,16,63
23250,11,43
23260,11,47
23270,6,52
23280,11,46
23290,20,49
23300,14,52
23310,13,41
23320,5,61
23330,13,40
23340,12,45
23350,12,55
23360,14,59
23370,7,50
23380,11,60
23390,15,53
23400,10,48
23410,13,50
23420,11,37
23430,10,44
23440,6,46
23450,12,58
23460,12,38
23470,13,46
23480,9,41
23490,10,32
23500,12,41
23510,12,43
23520,15,45
23530,13,44
23540,8,55
23550,11,40
23560,13,46
23570,11,54
23580,16,53
23590,16,55
23600,15,49
23610,14,65
23620,10,47
23630,11,50
23640,13,53
23650,13,56
23660,8,46
23670,17,43
23680,14,40
23690,16,51
23700,15,46
23710,14,37
23720,14,39
23730,15,44
23740,13,43
23750,15,38
23760,12,45
23770,7,38
23780,13,58
23790,8,49
23800,16,41
23810,15,41
23820,11,39
23830,13,48
23840,15,58
23850,15,63
23860,7,60
23870,6,54
23880,9,53
23890,7,41
23900,11,42
23910,14,51
23920,9,47
23930,6,37
23940,8,50
23950,12,45
23960,10,53
23970,13,43
23980,12,50
23990,11,40
24000,20,51
24010,17,51
24020,10,57
24030,16,56
24040,18,46
24050,7,35
24060,13,50
24070,9,38
24080,12,50
24090,12,50
24100,9,52
24110,14,44
24120,19,48
24130,18,37
24140,14,35
24150,7,53
24160,14,48
24170,17,40
24180,14,50
24190,15,45
24200,16,45
24210,14,41
24220,13,46
24230,10,54
24240,11,58
24250,7,42
24260,15,50
24270,10,53
24280,11,52
24290,12,44
24300,17,43
24310,12,35
24320,16,47
24330,14,62
24340,17,42
24350,11,38
24360,10,36
24370,8,35
24380,9,42
24390,14,38
24400,15,47
24410,7,39
24420,15,62
24430,13,47
24440,10,55
24450,9,49
24460,12,49
24470,7,37
24480,11,46
24490,10,50
24500,13,43
24510,10,50
24520,11,60
24530,15,38
24540,18,34
24550,11,35
24560,8,48
24570,7,37
24580,10,42
24590,13,42
24600,7,36
24610,7,36
24620,9,41
24630,11,39
24640,12,49
24650,9,45
24660,12,41
24670,17,50
24680,10,43
24690,10,50
24700,11,56
24710,18,38
24720,13,50
24730,10,35
24740,9,43
24750,13,42
24760,11,31
24770,10,32
24780,7,32
24790,8,37
24800,11,50
24810,15,27
24820,5,27
24830,13,53
24840,8,41
24850,8,33
24860,8,39
24870,11,39
24880,12,53
24890,11,41
24900,2,45
24910,11,44
24920,8,35
24930,14,46
24940,12,54
24950,6,40
24960,8,47
24970,5,34
24980,13,48
24990,9,38
25000,13,42
25010,9,44
25020,11,32
25030,6,34
25040,15,38
25050,3,44
25060,7,43
25070,3,43
25080,13,43
25090,9,25
25100,4,31
25110,9,38
25120,12,40
25130,11,32
25140,11,38
25150,10,34
25160,11,42
25170,10,35
25180,10,40
25190,8,35
25200,8,37
25210,7,43
25220,9,25
25230,4,24
25240,8,28
25250,8,32
25260,10,30
25270,9,28
25280,13,22
25290,8,35
25300,9,32
25310,6,36
25320,8,36
25330,8,31
25340,3,30
25350,5,36
25360,13,37
25370,7,29
25380,6,33
25390,5,31
25400,10,39
25410,7,35
25420,7,28
25430,11,30
25440,6,30
25450,4,33
25460,10,22
25470,4,24
25480,6,28
25490,11,24
25500,6,27
25510,10,29
25520,7,33
25530,4,29
25540,9,35
25550,9,29
25560,5,33
25570,6,38
25580,11,27
25590,4,21
25600,10,34
25610,4,34
25620,6,17
25630,10,29
25640,7,25
25650,4,33
25660,5,38
25670,7,29
25680,8,28
25690,2,18
25700,7,33
25710,8,29
25720,3,29
25730,4,22
25740,8,27
25750,6,21
25760,8,32
25770,7,32
25780,10,24
25790,9,18
25800,8,29
25810,7,39
25820,5,27
25830,5,24
25840,8,25
25850,8,14
25860,5,28
25870,7,26
25880,8,15
25890,2,29
25900,5,24
25910,3,29
25920,3,17
25930,5,31
25940,6,25
25950,8,13
25960,2,25
25970,3,14
25980,4,26
25990,8,30
26000,3,14


==> data/s_hist_0.csv <==
cycle,hit
14000,0
14001,0
14002,0
14003,0
14004,0
14005,0
14006,0
14007,0
14008,0
14009,0
14010,0
14011,0
14012,0
14013,1
14014,0
14015,0
14016,0
14017,0
14018,0
14019,1
14020,0
14021,0
14022,0
14023,0
14024,0
14025,2
14026,0
14027,0
14028,0
14029,0
14030,0
14031,0
14032,0
14033,0
14034,2
14035,0
14036,0
14037,0
14038,0
14039,0
14040,1
14041,0
14042,0
14043,0
14044,0
14045,0
14046,0
14047,0
14048,0
14049,0
14050,0
14051,0
14052,0
14053,0
14054,0
14055,0
14056,0
14057,0
14058,4
14059,0
14060,0
14061,2
14062,0
14063,0
14064,0
14065,0
14066,0
14067,1
14068,0
14069,0
14070,1
14071,0
14072,0
14073,0
14074,0
14075,0
14076,1
14077,0
14078,0
14079,0
14080,0
14081,0
14082,1
14083,0
14084,0
14085,2
14086,0
14087,0
14088,0
14089,0
14090,0
14091,0
14092,0
14093,0
14094,1
14095,0
14096,0
14097,2
14098,0
14099,0
14100,0
14101,0
14102,0
14103,2
14104,0
14105,0
14106,1
14107,0
14108,0
14109,1
14110,0
14111,0
14112,3
14113,0
14114,0
14115,0
14116,0
14117,0
14118,1
14119,0
14120,0
14121,1
14122,0
14123,0
14124,2
14125,0
14126,0
14127,2
14128,0
14129,0
14130,0
14131,0
14132,0
14133,0
14134,0
14135,0
14136,2
14137,0
14138,0
14139,1
14140,0
14141,0
14142,2
14143,0
14144,0
14145,1
14146,0
14147,0
14148,0
14149,0
14150,0
14151,1
14152,0
14153,0
14154,3
14155,0
14156,0
14157,0
14158,0
14159,0
14160,0
14161,0
14162,0
14163,0
14164,0
14165,0
14166,3
14167,0
14168,0
14169,0
14170,0
14171,0
14172,3
14173,0
14174,0
14175,0
14176,0
14177,0
14178,1
14179,0
14180,0
14181,0
14182,0
14183,0
14184,1
14185,0
14186,0
14187,4
14188,0
14189,0
14190,1
14191,0
14192,0
14193,0
14194,0
14195,0
14196,1
14197,0
14198,0
14199,2
14200,0
14201,0
14202,1
14203,0
14204,0
14205,0
14206,0
14207,0
14208,2
14209,0
14210,0
14211,0
14212,0
14213,0
14214,4
14215,0
14216,0
14217,1
14218,0
14219,0
14220,2
14221,0
14222,0
14223,2
14224,0
14225,0
14226,1
14227,0
14228,0
14229,4
14230,0
14231,0
14232,1
14233,0
14234,0
14235,0
14236,0
14237,0
14238,1
14239,0
14240,0
14241,2
14242,0
14243,0
14244,3
14245,0
14246,0
14247,2
14248,0
14249,0
14250,1
14251,0
14252,0
14253,2
14254,0
14255,0
14256,1
14257,0
14258,0
14259,1
14260,0
14261,0
14262,0
14263,0
14264,0
14265,0
14266,0
14267,0
14268,2
14269,0
14270,0
14271,1
14272,0
14273,0
14274,4
14275,0
14276,0
14277,1
14278,0
14279,0
14280,1
14281,0
14282,0
14283,1
14284,0
14285,0
14286,2
14287,0
14288,0
14289,1
14290,0
14291,0
14292,3
14293,0
14294,0
14295,3
14296,0
14297,0
14298,0
14299,0
14300,0
14301,2
14302,0
14303,0
14304,2
14305,0
14306,0
14307,1
14308,0
14309,0
14310,3
14311,0
14312,0
14313,2
14314,0
14315,0
14316,0
14317,0
14318,0
14319,4
14320,0
14321,0
14322,3
14323,0
14324,0
14325,1
14326,0
14327,0
14328,0
14329,0
14330,0
14331,0
14332,0
14333,0
14334,3
14335,0
14336,0
14337,1
14338,0
14339,0
14340,1
14341,0
14342,0
14343,4
14344,0
14345,0
14346,4
14347,0
14348,0
14349,3
14350,0
14351,0
14352,0
14353,0
14354,0
14355,3
14356,0
14357,0
14358,1
14359,0
14360,0
14361,1
14362,0
14363,0
14364,4
14365,0
14366,0
14367,2
14368,0
14369,0
14370,0
14371,0
14372,0
14373,1
14374,0
14375,0
14376,1
14377,0
14378,0
14379,5
14380,0
14381,0
14382,5
14383,0
14384,0
14385,7
14386,0
14387,0
14388,4
14389,0
14390,0
14391,1
14392,0
14393,0
14394,1
14395,0
14396,0
14397,1
14398,0
14399,0
14400,2
14401,0
14402,0
14403,5
14404,0
14405,0
14406,2
14407,0
14408,0
14409,5
14410,0
14411,0
14412,4
14413,0
14414,0
14415,3
14416,0
14417,0
14418,1
14419,0
14420,0
14421,3
14422,0
14423,0
14424,0
14425,0
14426,0
14427,7
14428,0
14429,0
14430,2
14431,0
14432,0
14433,1
14434,0
14435,0
14436,3
14437,0
14438,0
14439,5
14440,0
14441,0
14442,2
14443,0
14444,0
14445,1
14446,0
14447,0
14448,5
14449,0
14450,0
14451,5
14452,0
14453,0
14454,4
14455,0
14456,0
14457,2
14458,0
14459,0
14460,7
14461,0
14462,0
14463,2
14464,0
14465,0
14466,2
14467,0
14468,0
14469,4
14470,0
14471,0
14472,6
14473,0
14474,0
14475,5
14476,0
14477,0
14478,7
14479,0
14480,0
14481,1
14482,0
14483,0
14484,7
14485,0
14486,0
14487,4
14488,0
14489,0
14490,3
14491,0
14492,0
14493,3
14494,0
14495,0
14496,5
14497,0
14498,0
14499,11
14500,0
14501,0
14502,6
14503,0
14504,0
14505,8
14506,0
14507,0
14508,9
14509,0
14510,0
14511,6
14512,0
14513,0
14514,5
14515,0
14516,0
14517,9
14518,0
14519,0
14520,6
14521,0
14522,0
14523,2
14524,0
14525,0
14526,10
14527,0
14528,0
14529,6
14530,0
14531,0
14532,5
14533,0
14534,0
14535,9
14536,0
14537,0
14538,8
14539,0
14540,0
14541,7
14542,0
14543,0
14544,11
14545,0
14546,0
14547,6
14548,0
14549,0
14550,11
14551,0
14552,0
14553,6
14554,0
14555,0
14556,8
14557,0
14558,0
14559,7
14560,0
14561,0
14562,6
14563,0
14564,0
14565,5
14566,0
14567,0
14568,11
14569,0
14570,0
14571,9
14572,0
14573,0
14574,5
14575,0
14576,0
14577,6
14578,0
14579,0
14580,9
14581,0
14582,0
14583,6
14584,0
14585,0
14586,9
14587,0
14588,0
14589,5
14590,0
14591,0
14592,8
14593,0
14594,0
14595,11
14596,0
14597,0
14598,10
14599,0
14600,0
14601,9
14602,0
14603,0
14604,12
14605,0
14606,0
14607,7
14608,0
14609,0
14610,7
14611,0
14612,0
14613,11
14614,0
14615,0
14616,8
14617,0
14618,0
14619,8
14620,0
14621,0
14622,9
14623,0
14624,0
14625,10
14626,0
14627,0
14628,8
14629,0
14630,0
14631,2
14632,0
14633,0
14634,8
14635,0
14636,0
14637,7
14638,0
14639,0
14640,12
14641,0
14642,0
14643,3
14644,0
14645,0
14646,14
14647,0
14648,0
14649,10
14650,0
14651,0
14652,9
14653,0
14654,0
14655,4
14656,0
14657,0
14658,11
14659,0
14660,0
14661,10
14662,0
14663,0
14664,9
14665,0
14666,0
14667,10
14668,0
14669,0
14670,10
14671,0
14672,0
14673,8
14674,0
14675,0
14676,10
14677,0
14678,0
14679,7
14680,0
14681,0
14682,7
14683,0
14684,0
14685,6
14686,0
14687,0
14688,5
14689,0
14690,0
14691,9
14692,0
14693,0
14694,11
14695,0
14696,0
14697,8
14698,0
14699,0
14700,11
14701,0
14702,0
14703,7
14704,0
14705,0
14706,9
14707,0
14708,0
14709,5
14710,0
14711,0
14712,10
14713,0
14714,0
14715,13
14716,0
14717,0
14718,16
14719,0
14720,0
14721,9
14722,0
14723,0
14724,5
14725,0
14726,0
14727,14
14728,0
14729,0
14730,8
14731,0
14732,0
14733,11
14734,0
14735,0
14736,3
14737,0
14738,0
14739,9
14740,0
14741,0
14742,15
14743,0
14744,0
14745,11
14746,0
14747,0
14748,9
14749,0
14750,0
14751,4
14752,0
14753,0
14754,8
14755,0
14756,0
14757,15
14758,0
14759,0
14760,11
14761,0
14762,0
14763,13
14764,0
14765,0
14766,10
14767,0
14768,0
14769,14
14770,0
14771,0
14772,10
14773,0
14774,0
14775,11
14776,0
14777,0
14778,13
14779,0
14780,0
14781,10
14782,0
14783,0
14784,9
14785,0
14786,0
14787,9
14788,0
14789,0
14790,10
14791,0
14792,0
14793,15
14794,0
14795,0
14796,22
14797,0
14798,0
14799,14
14800,0
14801,0
14802,16
14803,0
14804,0
14805,13
14806,0
14807,0
14808,6
14809,0
14810,0
14811,16
14812,0
14813,0
14814,17
14815,0
14816,0
14817,13
14818,0
14819,0
14820,23
14821,0
14822,0
14823,12
14824,0
14825,0
14826,21
14827,0
14828,0
14829,17
14830,0
14831,0
14832,27
14833,0
14834,0
14835,23
14836,0
14837,0
14838,16
14839,0
14840,0
14841,28
14842,0
14843,0
14844,25
14845,0
14846,0
14847,16
14848,0
14849,0
14850,16
14851,0
14852,0
14853,17
14854,0
14855,0
14856,19
14857,0
14858,0
14859,21
14860,0
14861,0
14862,27
14863,0
14864,0
14865,24
14866,0
14867,0
14868,23
14869,0
14870,0
14871,21
14872,0
14873,0
14874,33
14875,0
14876,0
14877,24
14878,0
14879,0
14880,32
14881,0
14882,0
14883,39
14884,0
14885,0
14886,27
14887,0
14888,0
14889,35
14890,0
14891,0
14892,34
14893,0
14894,0
14895,33
14896,0
14897,0
14898,32
14899,0
14900,0
14901,27
14902,0
14903,0
14904,37
14905,0
14906,0
14907,33
14908,0
14909,0
14910,44
14911,0
14912,0
14913,40
14914,0
14915,0
14916,32
14917,0
14918,0
14919,31
14920,0
14921,0
14922,40
14923,0
14924,0
14925,42
14926,0
14927,0
14928,26
14929,0
14930,0
14931,42
14932,0
14933,0
14934,37
14935,0
14936,0
14937,44
14938,0
14939,0
14940,43
14941,0
14942,0
14943,49
14944,0
14945,0
14946,41
14947,0
14948,0
14949,43
14950,0
14951,0
14952,52
14953,0
14954,0
14955,61
14956,0
14957,0
14958,36
14959,0
14960,0
14961,44
14962,0
14963,0
14964,57
14965,0
14966,0
14967,37
14968,0
14969,0
14970,56
14971,0
14972,0
14973,56
14974,0
14975,0
14976,42
14977,0
14978,0
14979,55
14980,0
14981,0
14982,51
14983,0
14984,0
14985,41
14986,0
14987,0
14988,56
14989,0
14990,0
14991,59
14992,0
14993,0
14994,61
14995,0
14996,0
14997,53
14998,0
14999,0
15000,54
15001,0
15002,0
15003,65
15004,0
15005,0
15006,39
15007,0
15008,0
15009,51
15010,0
15011,0
15012,63
15013,0
15014,0
15015,52
15016,0
15017,0
15018,57
15019,0
15020,0
15021,58
15022,0
15023,0
15024,66
15025,0
15026,0
15027,64
15028,0
15029,0
15030,66
15031,0
15032,0
15033,66
15034,0
15035,0
15036,58
15037,0
15038,0
15039,79
15040,0
15041,0
15042,56
15043,0
15044,0
15045,67
15046,0
15047,0
15048,71
15049,0
15050,0
15051,77
15052,0
15053,0
15054,76
15055,0
15056,0
15057,56
15058,0
15059,0
15060,86
15061,0
15062,0
15063,63
15064,0
15065,0
15066,63
15067,0
15068,0
15069,67
15070,0
15071,0
15072,78
15073,0
15074,0
15075,66
15076,0
15077,0
15078,71
15079,0
15080,0
15081,66
15082,0
15083,0
15084,74
15085,0
15086,0
15087,79
15088,0
15089,0
15090,75
15091,0
15092,0
15093,68
15094,0
15095,0
15096,74
15097,0
15098,0
15099,70
15100,0
15101,0
15102,72
15103,0
15104,0
15105,78
15106,0
15107,0
15108,67
15109,0
15110,0
15111,77
15112,0
15113,0
15114,88
15115,0
15116,0
15117,67
15118,0
15119,0
15120,68
15121,0
15122,0
15123,66
15124,0
15125,0
15126,73
15127,0
15128,0
15129,67
15130,0
15131,0
15132,64
15133,0
15134,0
15135,76
15136,0
15137,0
15138,89
15139,0
15140,0
15141,95
15142,0
15143,0
15144,81
15145,0
15146,0
15147,76
15148,0
15149,0
15150,88
15151,0
15152,0
15153,85
15154,0
15155,0
15156,87
15157,0
15158,0
15159,70
15160,0
15161,0
15162,69
15163,0
15164,0
15165,75
15166,0
15167,0
15168,77
15169,0
15170,0
15171,84
15172,0
15173,0
15174,76
15175,0
15176,0
15177,78
15178,0
15179,0
15180,72
15181,0
15182,0
15183,77
15184,0
15185,0
15186,79
15187,0
15188,0
15189,73
15190,0
15191,0
15192,63
15193,0
15194,0
15195,61
15196,0
15197,0
15198,71
15199,0
15200,0
15201,57
15202,0
15203,0
15204,74
15205,0
15206,0
15207,68
15208,0
15209,0
15210,82
15211,0
15212,0
15213,61
15214,0
15215,0
15216,53
15217,0
15218,0
15219,65
15220,0
15221,0
15222,67
15223,0
15224,0
15225,67
15226,0
15227,0
15228,71
15229,0
15230,0
15231,70
15232,0
15233,0
15234,69
15235,0
15236,0
15237,69
15238,0
15239,0
15240,63
15241,0
15242,0
15243,70
15244,0
15245,0
15246,72
15247,0
15248,0
15249,80
15250,0
15251,0
15252,73
15253,0
15254,0
15255,65
15256,0
15257,0
15258,64
15259,0
15260,0
15261,80
15262,0
15263,0
15264,57
15265,0
15266,0
15267,75
15268,0
15269,0
15270,63
15271,0
15272,0
15273,59
15274,0
15275,0
15276,62
15277,0
15278,0
15279,51
15280,0
15281,0
15282,53
15283,0
15284,0
15285,61
15286,0
15287,0
15288,59
15289,0
15290,0
15291,65
15292,0
15293,0
15294,53
15295,0
15296,0
15297,63
15298,0
15299,0
15300,56
15301,0
15302,0
15303,52
15304,0
15305,0
15306,52
15307,0
15308,0
15309,69
15310,0
15311,0
15312,57
15313,0
15314,0
15315,53
15316,0
15317,0
15318,36
15319,0
15320,0
15321,42
15322,0
15323,0
15324,67
15325,0
15326,0
15327,41
15328,0
15329,0
15330,54
15331,0
15332,0
15333,53
15334,0
15335,0
15336,48
15337,0
15338,0
15339,51
15340,0
15341,0
15342,45
15343,0
15344,0
15345,47
15346,0
15347,0
15348,54
15349,0
15350,0
15351,64
15352,0
15353,0
15354,50
15355,0
15356,0
15357,49
15358,0
15359,0
15360,71
15361,0
15362,0
15363,53
15364,0
15365,0
15366,55
15367,0
15368,0
15369,43
15370,0
15371,0
15372,57
15373,0
15374,0
15375,49
15376,0
15377,0
15378,63
15379,0
15380,0
15381,60
15382,0
15383,0
15384,64
15385,0
15386,0
15387,57
15388,0
15389,0
15390,49
15391,0
15392,0
15393,51
15394,0
15395,0
15396,37
15397,0
15398,0
15399,51
15400,0
15401,0
15402,49
15403,0
15404,0
15405,53
15406,0
15407,0
15408,56
15409,0
15410,0
15411,54
15412,0
15413,0
15414,56
15415,0
15416,0
15417,47
15418,0
15419,0
15420,48
15421,0
15422,0
15423,43
15424,0
15425,0
15426,55
15427,0
15428,0
15429,67
15430,0
15431,0
15432,45
15433,0
15434,0
15435,45
15436,0
15437,0
15438,60
15439,0
15440,0
15441,56
15442,0
15443,0
15444,55
15445,0
15446,0
15447,67
15448,0
15449,0
15450,57
15451,0
15452,0
15453,50
15454,0
15455,0
15456,61
15457,0
15458,0
15459,52
15460,0
15461,0
15462,66
15463,0
15464,0
15465,63
15466,0
15467,0
15468,60
15469,0
15470,0
15471,72
15472,0
15473,0
15474,49
15475,0
15476,0
15477,65
15478,0
15479,0
15480,66
15481,0
15482,0
15483,59
15484,0
15485,0
15486,65
15487,0
15488,0
15489,60
15490,0
15491,0
15492,64
15493,0
15494,0
15495,61
15496,0
15497,0
15498,48
15499,0
15500,0
15501,70
15502,0
15503,0
15504,76
15505,0
15506,0
15507,70
15508,0
15509,0
15510,67
15511,0
15512,0
15513,75
15514,0
15515,0
15516,59
15517,0
15518,0
15519,67
15520,0
15521,0
15522,86
15523,0
15524,0
15525,69
15526,0
15527,0
15528,78
15529,0
15530,0
15531,64
15532,0
15533,0
15534,57
15535,0
15536,0
15537,74
15538,0
15539,0
15540,74
15541,0
15542,0
15543,68
15544,0
15545,0
15546,60
15547,0
15548,0
15549,64
15550,0
15551,0
15552,71
15553,0
15554,0
15555,60
15556,0
15557,0
15558,80
15559,0
15560,0
15561,77
15562,0
15563,0
15564,67
15565,0
15566,0
15567,82
15568,0
15569,0
15570,62
15571,0
15572,0
15573,81
15574,0
15575,0
15576,77
15577,0
15578,0
15579,88
15580,0
15581,0
15582,82
15583,0
15584,0
15585,95
15586,0
15587,0
15588,73
15589,0
15590,0
15591,71
15592,0
15593,0
15594,78
15595,0
15596,0
15597,75
15598,0
15599,0
15600,86
15601,0
15602,0
15603,67
15604,0
15605,0
15606,90
15607,0
15608,0
15609,92
15610,0
15611,0
15612,83
15613,0
15614,0
15615,74
15616,0
15617,0
15618,84
15619,0
15620,0
15621,85
15622,0
15623,0
15624,81
15625,0
15626,0
15627,85
15628,0
15629,0
15630,71
15631,0
15632,0
15633,77
15634,0
15635,0
15636,59
15637,0
15638,0
15639,82
15640,0
15641,0
15642,82
15643,0
15644,0
15645,66
15646,0
15647,0
15648,77
15649,0
15650,0
15651,80
15652,0
15653,0
15654,79
15655,0
15656,0
15657,96
15658,0
15659,0
15660,86
15661,0
15662,0
15663,80
15664,0
15665,0
15666,70
15667,0
15668,0
15669,88
15670,0
15671,0
15672,79
15673,0
15674,0
15675,82
15676,0
15677,0
15678,73
15679,0
15680,0
15681,81
15682,0
15683,0
15684,78
15685,0
15686,0
15687,79
15688,0
15689,0
15690,84
15691,0
15692,0
15693,80
15694,0
15695,0
15696,73
15697,0
15698,0
15699,83
15700,0
15701,0
15702,99
15703,0
15704,0
15705,71
15706,0
15707,0
15708,74
15709,0
15710,0
15711,90
15712,0
15713,0
15714,63
15715,0
15716,0
15717,65
15718,0
15719,0
15720,72
15721,0
15722,0
15723,73
15724,0
15725,0
15726,77
15727,0
15728,0
15729,81
15730,0
15731,0
15732,77
15733,0
15734,0
15735,78
15736,0
15737,0
15738,94
15739,0
15740,0
15741,71
15742,0
15743,0
15744,93
15745,0
15746,0
15747,73
15748,0
15749,0
15750,88
15751,0
15752,0
15753,77
15754,0
15755,0
15756,72
15757,0
15758,0
15759,76
15760,0
15761,0
15762,55
15763,0
15764,0
15765,77
15766,0
15767,0
15768,77
15769,0
15770,0
15771,78
15772,0
15773,0
15774,77
15775,0
15776,0
15777,70
15778,0
15779,0
15780,68
15781,0
15782,0
15783,92
15784,0
15785,0
15786,67
15787,0
15788,0
15789,68
15790,0
15791,0
15792,72
15793,0
15794,0
15795,85
15796,0
15797,0
15798,77
15799,0
15800,0
15801,91
15802,0
15803,0
15804,74
15805,0
15806,0
15807,87
15808,0
15809,0
15810,74
15811,0
15812,0
15813,73
15814,0
15815,0
15816,66
15817,0
15818,0
15819,65
15820,0
15821,0
15822,72
15823,0
15824,0
15825,65
15826,0
15827,0
15828,74
15829,0
15830,0
15831,63
15832,0
15833,0
15834,69
15835,0
15836,0
15837,77
15838,0
15839,0
15840,62
15841,0
15842,0
15843,82
15844,0
15845,0
15846,62
15847,0
15848,0
15849,64
15850,0
15851,0
15852,60
15853,0
15854,0
15855,85
15856,0
15857,0
15858,100
15859,0
15860,0
15861,79
15862,0
15863,0
15864,74
15865,0
15866,0
15867,72
15868,0
15869,0
15870,93
15871,0
15872,0
15873,79
15874,0
15875,0
15876,72
15877,0
15878,0
15879,77
15880,0
15881,0
15882,84
15883,0
15884,0
15885,74
15886,0
15887,0
15888,94
15889,0
15890,0
15891,88
15892,0
15893,0
15894,87
15895,0
15896,0
15897,69
15898,0
15899,0
15900,92
15901,0
15902,0
15903,61
15904,0
15905,0
15906,83
15907,0
15908,0
15909,69
15910,0
15911,0
15912,84
15913,0
15914,0
15915,81
15916,0
15917,0
15918,97
15919,0
15920,0
15921,72
15922,0
15923,0
15924,91
15925,0
15926,0
15927,79
15928,0
15929,0
15930,82
15931,0
15932,0
15933,86
15934,0
15935,0
15936,91
15937,0
15938,0
15939,97
15940,0
15941,0
15942,89
15943,0
15944,0
15945,93
15946,0
15947,0
15948,103
15949,0
15950,0
15951,78
15952,0
15953,0
15954,99
15955,0
15956,0
15957,99
15958,0
15959,0
15960,104
15961,0
15962,0
15963,101
15964,0
15965,0
15966,111
15967,0
15968,0
15969,97
15970,0
15971,0
15972,106
15973,0
15974,0
15975,115
15976,0
15977,0
15978,101
15979,0
15980,0
15981,96
15982,0
15983,0
15984,108
15985,0
15986,0
15987,108
15988,0
15989,0
15990,96
15991,0
15992,0
15993,102
15994,0
15995,0
15996,97
15997,0
15998,0
15999,106
16000,0
16001,0
16002,126
16003,0
16004,0
16005,118
16006,0
16007,0
16008,113
16009,0
16010,0
16011,124
16012,0
16013,0
16014,131
16015,0
16016,0
16017,139
16018,0
16019,0
16020,120
16021,0
16022,0
16023,124
16024,0
16025,0
16026,125
16027,0
16028,0
16029,155
16030,0
16031,0
16032,137
16033,0
16034,0
16035,132
16036,0
16037,0
16038,152
16039,0
16040,0
16041,156
16042,0
16043,0
16044,116
16045,0
16046,0
16047,130
16048,0
16049,0
16050,130
16051,0
16052,0
16053,152
16054,0
16055,0
16056,137
16057,0
16058,0
16059,136
16060,0
16061,0
16062,136
16063,0
16064,0
16065,145
16066,0
16067,0
16068,139
16069,0
16070,0
16071,150
16072,0
16073,0
16074,154
16075,0
16076,0
16077,149
16078,0
16079,0
16080,141
16081,0
16082,0
16083,149
16084,0
16085,0
16086,156
16087,0
16088,0
16089,148
16090,0
16091,0
16092,150
16093,0
16094,0
16095,157
16096,0
16097,0
16098,150
16099,0
16100,0
16101,156
16102,0
16103,0
16104,172
16105,0
16106,0
16107,165
16108,0
16109,0
16110,126
16111,0
16112,0
16113,144
16114,0
16115,0
16116,144
16117,0
16118,0
16119,171
16120,0
16121,0
16122,167
16123,0
16124,0
16125,194
16126,0
16127,0
16128,183
16129,0
16130,0
16131,196
16132,0
16133,0
16134,158
16135,0
16136,0
16137,190
16138,0
16139,0
16140,159
16141,0
16142,0
16143,197
16144,0
16145,0
16146,169
16147,0
16148,0
16149,173
16150,0
16151,0
16152,178
16153,0
16154,0
16155,188
16156,0
16157,0
16158,188
16159,0
16160,0
16161,159
16162,0
16163,0
16164,155
16165,0
16166,0
16167,174
16168,0
16169,0
16170,184
16171,0
16172,0
16173,191
16174,0
16175,0
16176,204
16177,0
16178,0
16179,193
16180,0
16181,0
16182,195
16183,0
16184,0
16185,170
16186,0
16187,0
16188,177
16189,0
16190,0
16191,176
16192,0
16193,0
16194,189
16195,0
16196,0
16197,214
16198,0
16199,0
16200,193
16201,0
16202,0
16203,198
16204,0
16205,0
16206,174
16207,0
16208,0
16209,217
16210,0
16211,0
16212,188
16213,0
16214,0
16215,186
16216,0
16217,0
16218,190
16219,0
16220,0
16221,192
16222,0
16223,0
16224,221
16225,0
16226,0
16227,210
16228,0
16229,0
16230,181
16231,0
16232,0
16233,206
16234,0
16235,0
16236,167
16237,0
16238,0
16239,183
16240,0
16241,0
16242,192
16243,0
16244,0
16245,178
16246,0
16247,0
16248,198
16249,0
16250,0
16251,179
16252,0
16253,0
16254,198
16255,0
16256,0
16257,180
16258,0
16259,0
16260,203
16261,0
16262,0
16263,215
16264,0
16265,0
16266,184
16267,0
16268,0
16269,206
16270,0
16271,0
16272,197
16273,0
16274,0
16275,188
16276,0
16277,0
16278,188
16279,0
16280,0
16281,197
16282,0
16283,0
16284,176
16285,0
16286,0
16287,192
16288,0
16289,0
16290,162
16291,0
16292,0
16293,178
16294,0
16295,0
16296,180
16297,0
16298,0
16299,193
16300,0
16301,0
16302,188
16303,0
16304,0
16305,191
16306,0
16307,0
16308,188
16309,0
16310,0
16311,183
16312,0
16313,0
16314,185
16315,0
16316,0
16317,215
16318,0
16319,0
16320,220
16321,0
16322,0
16323,207
16324,0
16325,0
16326,182
16327,0
16328,0
16329,183
16330,0
16331,0
16332,162
16333,0
16334,0
16335,197
16336,0
16337,0
16338,168
16339,0
16340,0
16341,157
16342,0
16343,0
16344,167
16345,0
16346,0
16347,182
16348,0
16349,0
16350,180
16351,0
16352,0
16353,176
16354,0
16355,0
16356,170
16357,0
16358,0
16359,163
16360,0
16361,0
16362,183
16363,0
16364,0
16365,175
16366,0
16367,0
16368,174
16369,0
16370,0
16371,146
16372,0
16373,0
16374,166
16375,0
16376,0
16377,182
16378,0
16379,0
16380,188
16381,0
16382,0
16383,159
16384,0
16385,0
16386,180
16387,0
16388,0
16389,165
16390,0
16391,0
16392,169
16393,0
16394,0
16395,178
16396,0
16397,0
16398,173
16399,0
16400,0
16401,154
16402,0
16403,0
16404,191
16405,0
16406,0
16407,141
16408,0
16409,0
16410,162
16411,0
16412,0
16413,177
16414,0
16415,0
16416,185
16417,0
16418,0
16419,165
16420,0
16421,0
16422,167
16423,0
16424,0
16425,165
16426,0
16427,0
16428,138
16429,0
16430,0
16431,157
16432,0
16433,0
16434,150
16435,0
16436,0
16437,125
16438,0
16439,0
16440,168
16441,0
16442,0
16443,143
16444,0
16445,0
16446,156
16447,0
16448,0
16449,178
16450,0
16451,0
16452,150
16453,0
16454,0
16455,142
16456,0
16457,0
16458,152
16459,0
16460,0
16461,148
16462,0
16463,0
16464,177
16465,0
16466,0
16467,147
16468,0
16469,0
16470,150
16471,0
16472,0
16473,143
16474,0
16475,0
16476,148
16477,0
16478,0
16479,145
16480,0
16481,0
16482,150
16483,0
16484,0
16485,135
16486,0
16487,0
16488,138
16489,0
16490,0
16491,147
16492,0
16493,0
16494,155
16495,0
16496,0
16497,162
16498,0
16499,0
16500,157
16501,0
16502,0
16503,138
16504,0
16505,0
16506,153
16507,0
16508,0
16509,148
16510,0
16511,0
16512,143
16513,0
16514,0
16515,149
16516,0
16517,0
16518,169
16519,0
16520,0
16521,140
16522,0
16523,0
16524,148
16525,0
16526,0
16527,180
16528,0
16529,0
16530,130
16531,0
16532,0
16533,143
16534,0
16535,0
16536,150
16537,0
16538,0
16539,142
16540,0
16541,0
16542,148
16543,0
16544,0
16545,160
16546,0
16547,0
16548,153
16549,0
16550,0
16551,158
16552,0
16553,0
16554,147
16555,0
16556,0
16557,150
16558,0
16559,0
16560,140
16561,0
16562,0
16563,137
16564,0
16565,0
16566,152
16567,0
16568,0
16569,159
16570,0
16571,0
16572,131
16573,0
16574,0
16575,134
16576,0
16577,0
16578,136
16579,0
16580,0
16581,134
16582,0
16583,0
16584,135
16585,0
16586,0
16587,137
16588,0
16589,0
16590,122
16591,0
16592,0
16593,128
16594,0
16595,0
16596,132
16597,0
16598,0
16599,132
16600,0
16601,0
16602,128
16603,0
16604,0
16605,136
16606,0
16607,0
16608,155
16609,0
16610,0
16611,131
16612,0
16613,0
16614,119
16615,0
16616,0
16617,115
16618,0
16619,0
16620,124
16621,0
16622,0
16623,117
16624,0
16625,0
16626,122
16627,0
16628,0
16629,125
16630,0
16631,0
16632,125
16633,0
16634,0
16635,124
16636,0
16637,0
16638,101
16639,0
16640,0
16641,133
16642,0
16643,0
16644,121
16645,0
16646,0
16647,121
16648,0
16649,0
16650,119
16651,0
16652,0
16653,108
16654,0
16655,0
16656,95
16657,0
16658,0
16659,127
16660,0
16661,0
16662,94
16663,0
16664,0
16665,106
16666,0
16667,0
16668,116
16669,0
16670,0
16671,122
16672,0
16673,0
16674,113
16675,0
16676,0
16677,105
16678,0
16679,0
16680,104
16681,0
16682,0
16683,100
16684,0
16685,0
16686,104
16687,0
16688,0
16689,111
16690,0
16691,0
16692,113
16693,0
16694,0
16695,115
16696,0
16697,0
16698,110
16699,0
16700,0
16701,114
16702,0
16703,0
16704,112
16705,0
16706,0
16707,98
16708,0
16709,0
16710,120
16711,0
16712,0
16713,98
16714,0
16715,0
16716,97
16717,0
16718,0
16719,117
16720,0
16721,0
16722,93
16723,0
16724,0
16725,88
16726,0
16727,0
16728,95
16729,0
16730,0
16731,84
16732,0
16733,0
16734,91
16735,0
16736,0
16737,87
16738,0
16739,0
16740,87
16741,0
16742,0
16743,95
16744,0
16745,0
16746,80
16747,0
16748,0
16749,74
16750,0
16751,0
16752,77
16753,0
16754,0
16755,91
16756,0
16757,0
16758,73
16759,0
16760,0
16761,84
16762,0
16763,0
16764,80
16765,0
16766,0
16767,85
16768,0
16769,0
16770,69
16771,0
16772,0
16773,87
16774,0
16775,0
16776,89
16777,0
16778,0
16779,76
16780,0
16781,0
16782,76
16783,0
16784,0
16785,66
16786,0
16787,0
16788,70
16789,0
16790,0
16791,88
16792,0
16793,0
16794,82
16795,0
16796,0
16797,62
16798,0
16799,0
16800,69
16801,0
16802,0
16803,77
16804,0
16805,0
16806,82
16807,0
16808,0
16809,65
16810,0
16811,0
16812,73
16813,0
16814,0
16815,76
16816,0
16817,0
16818,93
16819,0
16820,0
16821,68
16822,0
16823,0
16824,69
16825,0
16826,0
16827,56
16828,0
16829,0
16830,63
16831,0
16832,0
16833,70
16834,0
16835,0
16836,63
16837,0
16838,0
16839,49
16840,0
16841,0
16842,67
16843,0
16844,0
16845,84
16846,0
16847,0
16848,64
16849,0
16850,0
16851,61
16852,0
16853,0
16854,69
16855,0
16856,0
16857,48
16858,0
16859,0
16860,60
16861,0
16862,0
16863,72
16864,0
16865,0
16866,61
16867,0
16868,0
16869,69
16870,0
16871,0
16872,50
16873,0
16874,0
16875,50
16876,0
16877,0
16878,39
16879,0
16880,0
16881,56
16882,0
16883,0
16884,55
16885,0
16886,0
16887,66
16888,0
16889,0
16890,54
16891,0
16892,0
16893,54
16894,0
16895,0
16896,65
16897,0
16898,0
16899,43
16900,0
16901,0
16902,58
16903,0
16904,0
16905,60
16906,0
16907,0
16908,51
16909,0
16910,0
16911,55
16912,0
16913,0
16914,71
16915,0
16916,0
16917,50
16918,0
16919,0
16920,67
16921,0
16922,0
16923,49
16924,0
16925,0
16926,51
16927,0
16928,0
16929,65
16930,0
16931,0
16932,58
16933,0
16934,0
16935,51
16936,0
16937,0
16938,53
16939,0
16940,0
16941,56
16942,0
16943,0
16944,49
16945,0
16946,0
16947,62
16948,0
16949,0
16950,68
16951,0
16952,0
16953,53
16954,0
16955,0
16956,55
16957,0
16958,0
16959,54
16960,0
16961,0
16962,44
16963,0
16964,0
16965,58
16966,0
16967,0
16968,50
16969,0
16970,0
16971,60
16972,0
16973,0
16974,47
16975,0
16976,0
16977,52
16978,0
16979,0
16980,50
16981,0
16982,0
16983,59
16984,0
16985,0
16986,58
16987,0
16988,0
16989,55
16990,0
16991,0
16992,60
16993,0
16994,0
16995,70
16996,0
16997,0
16998,57
16999,0
17000,0
17001,70
17002,0
17003,0
17004,60
17005,0
17006,0
17007,60
17008,0
17009,0
17010,52
17011,0
17012,0
17013,64
17014,0
17015,0
17016,59
17017,0
17018,0
17019,52
17020,0
17021,0
17022,65
17023,0
17024,0
17025,50
17026,0
17027,0
17028,66
17029,0
17030,0
17031,54
17032,0
17033,0
17034,63
17035,0
17036,0
17037,64
17038,0
17039,0
17040,49
17041,0
17042,0
17043,62
17044,0
17045,0
17046,63
17047,0
17048,0
17049,48
17050,0
17051,0
17052,65
17053,0
17054,0
17055,48
17056,0
17057,0
17058,63
17059,0
17060,0
17061,70
17062,0
17063,0
17064,64
17065,0
17066,0
17067,54
17068,0
17069,0
17070,52
17071,0
17072,0
17073,51
17074,0
17075,0
17076,63
17077,0
17078,0
17079,72
17080,0
17081,0
17082,52
17083,0
17084,0
17085,60
17086,0
17087,0
17088,70
17089,0
17090,0
17091,60
17092,0
17093,0
17094,54
17095,0
17096,0
17097,55
17098,0
17099,0
17100,63
17101,0
17102,0
17103,55
17104,0
17105,0
17106,67
17107,0
17108,0
17109,63
17110,0
17111,0
17112,58
17113,0
17114,0
17115,67
17116,0
17117,0
17118,47
17119,0
17120,0
17121,73
17122,0
17123,0
17124,51
17125,0
17126,0
17127,68
17128,0
17129,0
17130,56
17131,0
17132,0
17133,60
17134,0
17135,0
17136,60
17137,0
17138,0
17139,61
17140,0
17141,0
17142,69
17143,0
17144,0
17145,47
17146,0
17147,0
17148,65
17149,0
17150,0
17151,56
17152,0
17153,0
17154,47
17155,0
17156,0
17157,52
17158,0
17159,0
17160,62
17161,0
17162,0
17163,55
17164,0
17165,0
17166,46
17167,0
17168,0
17169,63
17170,0
17171,0
17172,51
17173,0
17174,0
17175,71
17176,0
17177,0
17178,63
17179,0
17180,0
17181,63
17182,0
17183,0
17184,74
17185,0
17186,0
17187,61
17188,0
17189,0
17190,55
17191,0
17192,0
17193,57
17194,0
17195,0
17196,53
17197,0
17198,0
17199,49
17200,0
17201,0
17202,61
17203,0
17204,0
17205,65
17206,0
17207,0
17208,52
17209,0
17210,0
17211,59
17212,0
17213,0
17214,60
17215,0
17216,0
17217,58
17218,0
17219,0
17220,53
17221,0
17222,0
17223,55
17224,0
17225,0
17226,69
17227,0
17228,0
17229,52
17230,0
17231,0
17232,57
17233,0
17234,0
17235,54
17236,0
17237,0
17238,48
17239,0
17240,0
17241,51
17242,0
17243,0
17244,59
17245,0
17246,0
17247,56
17248,0
17249,0
17250,65
17251,0
17252,0
17253,55
17254,0
17255,0
17256,61
17257,0
17258,0
17259,51
17260,0
17261,0
17262,73
17263,0
17264,0
17265,40
17266,0
17267,0
17268,55
17269,0
17270,0
17271,67
17272,0
17273,0
17274,49
17275,0
17276,0
17277,58
17278,0
17279,0
17280,66
17281,0
17282,0
17283,55
17284,0
17285,0
17286,57
17287,0
17288,0
17289,67
17290,0
17291,0
17292,55
17293,0
17294,0
17295,45
17296,0
17297,0
17298,46
17299,0
17300,0
17301,41
17302,0
17303,0
17304,56
17305,0
17306,0
17307,46
17308,0
17309,0
17310,44
17311,0
17312,0
17313,52
17314,0
17315,0
17316,45
17317,0
17318,0
17319,47
17320,0
17321,0
17322,45
17323,0
17324,0
17325,55
17326,0
17327,0
17328,39
17329,0
17330,0
17331,41
17332,0
17333,0
17334,40
17335,0
17336,0
17337,38
17338,0
17339,0
17340,40
17341,0
17342,0
17343,39
17344,0
17345,0
17346,43
17347,0
17348,0
17349,47
17350,0
17351,0
17352,48
17353,0
17354,0
17355,47
17356,0
17357,0
17358,38
17359,0
17360,0
17361,45
17362,0
17363,0
17364,37
17365,0
17366,0
17367,39
17368,0
17369,0
17370,49
17371,0
17372,0
17373,44
17374,0
17375,0
17376,51
17377,0
17378,0
17379,33
17380,0
17381,0
17382,43
17383,0
17384,0
17385,31
17386,0
17387,0
17388,42
17389,0
17390,0
17391,29
17392,0
17393,0
17394,36
17395,0
17396,0
17397,36
17398,0
17399,0
17400,38
17401,0
17402,0
17403,35
17404,0
17405,0
17406,21
17407,0
17408,0
17409,38
17410,0
17411,0
17412,35
17413,0
17414,0
17415,35
17416,0
17417,0
17418,29
17419,0
17420,0
17421,32
17422,0
17423,0
17424,42
17425,0
17426,0
17427,33
17428,0
17429,0
17430,25
17431,0
17432,0
17433,29
17434,0
17435,0
17436,43
17437,0
17438,0
17439,30
17440,0
17441,0
17442,27
17443,0
17444,0
17445,36
17446,0
17447,0
17448,29
17449,0
17450,0
17451,33
17452,0
17453,0
17454,27
17455,0
17456,0
17457,35
17458,0
17459,0
17460,30
17461,0
17462,0
17463,34
17464,0
17465,0
17466,26
17467,0
17468,0
17469,31
17470,0
17471,0
17472,42
17473,0
17474,0
17475,32
17476,0
17477,0
17478,49
17479,0
17480,0
17481,33
17482,0
17483,0
17484,35
17485,0
17486,0
17487,38
17488,0
17489,0
17490,29
17491,0
17492,0
17493,23
17494,0
17495,0
17496,30
17497,0
17498,0
17499,36
17500,0
17501,0
17502,29
17503,0
17504,0
17505,25
17506,0
17507,0
17508,31
17509,0
17510,0
17511,47
17512,0
17513,0
17514,25
17515,0
17516,0
17517,27
17518,0
17519,0
17520,29
17521,0
17522,0
17523,18
17524,0
17525,0
17526,26
17527,0
17528,0
17529,19
17530,0
17531,0
17532,21
17533,0
17534,0
17535,26
17536,0
17537,0
17538,29
17539,0
17540,0
17541,34
17542,0
17543,0
17544,34
17545,0
17546,0
17547,28
17548,0
17549,0
17550,27
17551,0
17552,0
17553,25
17554,0
17555,0
17556,31
17557,0
17558,0
17559,26
17560,0
17561,0
17562,28
17563,0
17564,0
17565,28
17566,0
17567,0
17568,30
17569,0
17570,0
17571,23
17572,0
17573,0
17574,33
17575,0
17576,0
17577,26
17578,0
17579,0
17580,22
17581,0
17582,0
17583,32
17584,0
17585,0
17586,18
17587,0
17588,0
17589,29
17590,0
17591,0
17592,27
17593,0
17594,0
17595,22
17596,0
17597,0
17598,25
17599,0
17600,0
17601,22
17602,0
17603,0
17604,34
17605,0
17606,0
17607,25
17608,0
17609,0
17610,27
17611,0
17612,0
17613,29
17614,0
17615,0
17616,21
17617,0
17618,0
17619,17
17620,0
17621,0
17622,19
17623,0
17624,0
17625,27
17626,0
17627,0
17628,28
17629,0
17630,0
17631,33
17632,0
17633,0
17634,26
17635,0
17636,0
17637,24
17638,0
17639,0
17640,29
17641,0
17642,0
17643,31
17644,0
17645,0
17646,29
17647,0
17648,0
17649,22
17650,0
17651,0
17652,25
17653,0
17654,0
17655,28
17656,0
17657,0
17658,22
17659,0
17660,0
17661,27
17662,0
17663,0
17664,36
17665,0
17666,0
17667,24
17668,0
17669,0
17670,31
17671,0
17672,0
17673,21
17674,0
17675,0
17676,23
17677,0
17678,0
17679,24
17680,0
17681,0
17682,25
17683,0
17684,0
17685,26
17686,0
17687,0
17688,33
17689,0
17690,0
17691,24
17692,0
17693,0
17694,25
17695,0
17696,0
17697,29
17698,0
17699,0
17700,22
17701,0
17702,0
17703,26
17704,0
17705,0
17706,29
17707,0
17708,0
17709,25
17710,0
17711,0
17712,19
17713,0
17714,0
17715,26
17716,0
17717,0
17718,18
17719,0
17720,0
17721,25
17722,0
17723,0
17724,38
17725,0
17726,0
17727,30
17728,0
17729,0
17730,23
17731,0
17732,0
17733,22
17734,0
17735,0
17736,32
17737,0
17738,0
17739,24
17740,0
17741,0
17742,25
17743,0
17744,0
17745,33
17746,0
17747,0
17748,28
17749,0
17750,0
17751,23
17752,0
17753,0
17754,31
17755,0
17756,0
17757,27
17758,0
17759,0
17760,30
17761,0
17762,0
17763,25
17764,0
17765,0
17766,36
17767,0
17768,0
17769,33
17770,0
17771,0
17772,22
17773,0
17774,0
17775,21
17776,0
17777,0
17778,25
17779,0
17780,0
17781,19
17782,0
17783,0
17784,30
17785,0
17786,0
17787,22
17788,0
17789,0
17790,13
17791,0
17792,0
17793,34
17794,0
17795,0
17796,30
17797,0
17798,0
17799,28
17800,0
17801,0
17802,34
17803,0
17804,0
17805,35
17806,0
17807,0
17808,14
17809,0
17810,0
17811,25
17812,0
17813,0
17814,23
17815,0
17816,0
17817,15
17818,0
17819,0
17820,22
17821,0
17822,0
17823,24
17824,0
17825,0
17826,25
17827,0
17828,0
17829,29
17830,0
17831,0
17832,22
17833,0
17834,0
17835,21
17836,0
17837,0
17838,24
17839,0
17840,0
17841,30
17842,0
17843,0
17844,30
17845,0
17846,0
17847,26
17848,0
17849,0
17850,30
17851,0
17852,0
17853,25
17854,0
17855,0
17856,30
17857,0
17858,0
17859,27
17860,0
17861,0
17862,28
17863,0
17864,0
17865,26
17866,0
17867,0
17868,17
17869,0
17870,0
17871,29
17872,0
17873,0
17874,32
17875,0
17876,0
17877,37
17878,0
17879,0
17880,24
17881,0
17882,0
17883,21
17884,0
17885,0
17886,30
17887,0
17888,0
17889,19
17890,0
17891,0
17892,22
17893,0
17894,0
17895,25
17896,0
17897,0
17898,30
17899,0
17900,0
17901,32
17902,0
17903,0
17904,29
17905,0
17906,0
17907,24
17908,0
17909,0
17910,28
17911,0
17912,0
17913,22
17914,0
17915,0
17916,24
17917,0
17918,0
17919,22
17920,0
17921,0
17922,26
17923,0
17924,0
17925,18
17926,0
17927,0
17928,25
17929,0
17930,0
17931,22
17932,0
17933,0
17934,22
17935,0
17936,0
17937,21
17938,0
17939,0
17940,19
17941,0
17942,0
17943,25
17944,0
17945,0
17946,23
17947,0
17948,0
17949,21
17950,0
17951,0
17952,17
17953,0
17954,0
17955,27
17956,0
17957,0
17958,21
17959,0
17960,0
17961,26
17962,0
17963,0
17964,28
17965,0
17966,0
17967,25
17968,0
17969,0
17970,27
17971,0
17972,0
17973,22
17974,0
17975,0
17976,34
17977,0
17978,0
17979,20
17980,0
17981,0
17982,22
17983,0
17984,0
17985,28
17986,0
17987,0
17988,25
17989,0
17990,0
17991,23
17992,0
17993,0
17994,21
17995,0
17996,0
17997,23
17998,0
17999,0


==> data/s_hist_1.csv <==
cycle,hit
14000,0
14001,2
14002,0
14003,0
14004,1
14005,0
14006,0
14007,1
14008,0
14009,0
14010,1
14011,0
14012,0
14013,2
14014,0
14015,0
14016,2
14017,0
14018,0
14019,2
14020,0
14021,0
14022,2
14023,0
14024,0
14025,1
14026,0
14027,0
14028,1
14029,0
14030,0
14031,2
14032,0
14033,0
14034,1
14035,0
14036,0
14037,1
14038,0
14039,0
14040,2
14041,0
14042,0
14043,3
14044,0
14045,0
14046,1
14047,0
14048,0
14049,2
14050,0
14051,0
14052,3
14053,0
14054,0
14055,1
14056,0
14057,0
14058,4
14059,0
14060,0
14061,2
14062,0
14063,0
14064,2
14065,0
14066,0
14067,0
14068,0
14069,0
14070,0
14071,0
14072,0
14073,1
14074,0
14075,0
14076,2
14077,0
14078,0
14079,2
14080,0
14081,0
14082,2
14083,0
14084,0
14085,3
14086,0
14087,0
14088,2
14089,0
14090,0
14091,1
14092,0
14093,0
14094,2
14095,0
14096,0
14097,6
14098,0
14099,0
14100,4
14101,0
14102,0
14103,0
14104,0
14105,0
14106,2
14107,0
14108,0
14109,2
14110,0
14111,0
14112,3
14113,0
14114,0
14115,0
14116,0
14117,0
14118,1
14119,0
14120,0
14121,1
14122,0
14123,0
14124,2
14125,0
14126,0
14127,2
14128,0
14129,0
14130,2
14131,0
14132,0
14133,2
14134,0
14135,0
14136,2
14137,0
14138,0
14139,1
14140,0
14141,0
14142,1
14143,0
14144,0
14145,0
14146,0
14147,0
14148,2
14149,0
14150,0
14151,2
14152,0
14153,0
14154,1
14155,0
14156,0
14157,2
14158,0
14159,0
14160,5
14161,0
14162,0
14163,4
14164,0
14165,0
14166,6
14167,0
14168,0
14169,2
14170,0
14171,0
14172,2
14173,0
14174,0
14175,0
14176,0
14177,0
14178,3
14179,0
14180,0
14181,2
14182,0
14183,0
14184,1
14185,0
14186,0
14187,4
14188,0
14189,0
14190,2
14191,0
14192,0
14193,1
14194,0
14195,0
14196,4
14197,0
14198,0
14199,5
14200,0
14201,0
14202,4
14203,0
14204,0
14205,5
14206,0
14207,0
14208,1
14209,0
14210,0
14211,2
14212,0
14213,0
14214,3
14215,0
14216,0
14217,3
14218,0
14219,0
14220,6
14221,0
14222,0
14223,1
14224,0
14225,0
14226,1
14227,0
14228,0
14229,3
14230,0
14231,0
14232,5
14233,0
14234,0
14235,1
14236,0
14237,0
14238,4
14239,0
14240,0
14241,3
14242,0
14243,0
14244,2
14245,0
14246,0
14247,3
14248,0
14249,0
14250,2
14251,0
14252,0
14253,3
14254,0
14255,0
14256,3
14257,0
14258,0
14259,2
14260,0
14261,0
14262,5
14263,0
14264,0
14265,2
14266,0
14267,0
14268,6
14269,0
14270,0
14271,7
14272,0
14273,0
14274,3
14275,0
14276,0
14277,1
14278,0
14279,0
14280,6
14281,0
14282,0
14283,4
14284,0
14285,0
14286,4
14287,0
14288,0
14289,2
14290,0
14291,0
14292,7
14293,0
14294,0
14295,5
14296,0
14297,0
14298,4
14299,0
14300,0
14301,3
14302,0
14303,0
14304,3
14305,0
14306,0
14307,3
14308,0
14309,0
14310,4
14311,0
14312,0
14313,5
14314,0
14315,0
14316,3
14317,0
14318,0
14319,4
14320,0
14321,0
14322,2
14323,0
14324,0
14325,6
14326,0
14327,0
14328,4
14329,0
14330,0
14331,4
14332,0
14333,0
14334,2
14335,0
14336,0
14337,8
14338,0
14339,0
14340,4
14341,0
14342,0
14343,5
14344,0
14345,0
14346,3
14347,0
14348,0
14349,9
14350,0
14351,0
14352,5
14353,0
14354,0
14355,4
14356,0
14357,0
14358,7
14359,0
14360,0
14361,4
14362,0
14363,0
14364,7
14365,0
14366,0
14367,1
14368,0
14369,0
14370,2
14371,0
14372,0
14373,6
14374,0
14375,0
14376,4
14377,0
14378,0
14379,8
14380,0
14381,0
14382,2
14383,0
14384,0
14385,5
14386,0
14387,0
14388,4
14389,0
14390,0
14391,4
14392,0
14393,0
14394,7
14395,0
14396,0
14397,1
14398,0
14399,0
14400,5
14401,0
14402,0
14403,2
14404,0
14405,0
14406,3
14407,0
14408,0
14409,7
14410,0
14411,0
14412,7
14413,0
14414,0
14415,8
14416,0
14417,0
14418,6
14419,0
14420,0
14421,3
14422,0
14423,0
14424,6
14425,0
14426,0
14427,3
14428,0
14429,0
14430,3
14431,0
14432,0
14433,2
14434,0
14435,0
14436,7
14437,0
14438,0
14439,5
14440,0
14441,0
14442,1
14443,0
14444,0
14445,3
14446,0
14447,0
14448,3
14449,0
14450,0
14451,0
14452,0
14453,0
14454,4
14455,0
14456,0
14457,6
14458,0
14459,0
14460,5
14461,0
14462,0
14463,6
14464,0
14465,0
14466,1
14467,0
14468,0
14469,2
14470,0
14471,0
14472,3
14473,0
14474,0
14475,4
14476,0
14477,0
14478,2
14479,0
14480,0
14481,7
14482,0
14483,0
14484,6
14485,0
14486,0
14487,3
14488,0
14489,0
14490,3
14491,0
14492,0
14493,3
14494,0
14495,0
14496,4
14497,0
14498,0
14499,2
14500,0
14501,0
14502,6
14503,0
14504,0
14505,4
14506,0
14507,0
14508,4
14509,0
14510,0
14511,3
14512,0
14513,0
14514,3
14515,0
14516,0
14517,6
14518,0
14519,0
14520,4
14521,0
14522,0
14523,1
14524,0
14525,0
14526,6
14527,0
14528,0
14529,3
14530,0
14531,0
14532,7
14533,0
14534,0
14535,6
14536,0
14537,0
14538,3
14539,0
14540,0
14541,2
14542,0
14543,0
14544,4
14545,0
14546,0
14547,3
14548,0
14549,0
14550,6
14551,0
14552,0
14553,5
14554,0
14555,0
14556,1
14557,0
14558,0
14559,4
14560,0
14561,0
14562,4
14563,0
14564,0
14565,6
14566,0
14567,0
14568,2
14569,0
14570,0
14571,2
14572,0
14573,0
14574,6
14575,0
14576,0
14577,3
14578,0
14579,0
14580,6
14581,0
14582,0
14583,3
14584,0
14585,0
14586,3
14587,0
14588,0
14589,2
14590,0
14591,0
14592,3
14593,0
14594,0
14595,1
14596,0
14597,0
14598,2
14599,0
14600,0
14601,2
14602,0
14603,0
14604,2
14605,0
14606,0
14607,5
14608,0
14609,0
14610,2
14611,0
14612,0
14613,3
14614,0
14615,0
14616,1
14617,0
14618,0
14619,4
14620,0
14621,0
14622,3
14623,0
14624,0
14625,3
14626,0
14627,0
14628,5
14629,0
14630,0
14631,2
14632,0
14633,0
14634,4
14635,0
14636,0
14637,4
14638,0
14639,0
14640,0
14641,0
14642,0
14643,2
14644,0
14645,0
14646,2
14647,0
14648,0
14649,1
14650,0
14651,0
14652,2
14653,0
14654,0
14655,1
14656,0
14657,0
14658,1
14659,0
14660,0
14661,2
14662,0
14663,0
14664,5
14665,0
14666,0
14667,5
14668,0
14669,0
14670,2
14671,0
14672,0
14673,3
14674,0
14675,0
14676,3
14677,0
14678,0
14679,4
14680,0
14681,0
14682,9
14683,0
14684,0
14685,2
14686,0
14687,0
14688,6
14689,0
14690,0
14691,3
14692,0
14693,0
14694,3
14695,0
14696,0
14697,4
14698,0
14699,0
14700,1
14701,0
14702,0
14703,6
14704,0
14705,0
14706,5
14707,0
14708,0
14709,3
14710,0
14711,0
14712,1
14713,0
14714,0
14715,10
14716,0
14717,0
14718,3
14719,0
14720,0
14721,4
14722,0
14723,0
14724,3
14725,0
14726,0
14727,4
14728,0
14729,0
14730,6
14731,0
14732,0
14733,3
14734,0
14735,0
14736,2
14737,0
14738,0
14739,7
14740,0
14741,0
14742,10
14743,0
14744,0
14745,6
14746,0
14747,0
14748,5
14749,0
14750,0
14751,5
14752,0
14753,0
14754,9
14755,0
14756,0
14757,3
14758,0
14759,0
14760,5
14761,0
14762,0
14763,4
14764,0
14765,0
14766,5
14767,0
14768,0
14769,8
14770,0
14771,0
14772,9
14773,0
14774,0
14775,2
14776,0
14777,0
14778,7
14779,0
14780,0
14781,7
14782,0
14783,0
14784,4
14785,0
14786,0
14787,8
14788,0
14789,0
14790,4
14791,0
14792,0
14793,6
14794,0
14795,0
14796,7
14797,0
14798,0
14799,7
14800,0
14801,0
14802,6
14803,0
14804,0
14805,6
14806,0
14807,0
14808,7
14809,0
14810,0
14811,3
14812,0
14813,0
14814,7
14815,0
14816,0
14817,6
14818,0
14819,0
14820,15
14821,0
14822,0
14823,5
14824,0
14825,0
14826,11
14827,0
14828,0
14829,11
14830,0
14831,0
14832,7
14833,0
14834,0
14835,9
14836,0
14837,0
14838,15
14839,0
14840,0
14841,8
14842,0
14843,0
14844,16
14845,0
14846,0
14847,5
14848,0
14849,0
14850,12
14851,0
14852,0
14853,13
14854,0
14855,0
14856,9
14857,0
14858,0
14859,13
14860,0
14861,0
14862,11
14863,0
14864,0
14865,9
14866,0
14867,0
14868,18
14869,0
14870,0
14871,8
14872,0
14873,0
14874,21
14875,0
14876,0
14877,6
14878,0
14879,0
14880,11
14881,0
14882,0
14883,7
14884,0
14885,0
14886,16
14887,0
14888,0
14889,20
14890,0
14891,0
14892,12
14893,0
14894,0
14895,21
14896,0
14897,0
14898,17
14899,0
14900,0
14901,16
14902,0
14903,0
14904,21
14905,0
14906,0
14907,23
14908,0
14909,0
14910,12
14911,0
14912,0
14913,19
14914,0
14915,0
14916,20
14917,0
14918,0
14919,16
14920,0
14921,0
14922,20
14923,0
14924,0
14925,19
14926,0
14927,0
14928,12
14929,0
14930,0
14931,29
14932,0
14933,0
14934,21
14935,0
14936,0
14937,21
14938,0
14939,0
14940,19
14941,0
14942,0
14943,30
14944,0
14945,0
14946,30
14947,0
14948,0
14949,27
14950,0
14951,0
14952,26
14953,0
14954,0
14955,32
14956,0
14957,0
14958,33
14959,0
14960,0
14961,32
14962,0
14963,0
14964,32
14965,0
14966,0
14967,33
14968,0
14969,0
14970,28
14971,0
14972,0
14973,47
14974,0
14975,0
14976,32
14977,0
14978,0
14979,32
14980,0
14981,0
14982,31
14983,0
14984,0
14985,37
14986,0
14987,0
14988,40
14989,0
14990,0
14991,43
14992,0
14993,0
14994,34
14995,0
14996,0
14997,42
14998,0
14999,0
15000,47
15001,0
15002,0
15003,37
15004,0
15005,0
15006,38
15007,0
15008,0
15009,35
15010,0
15011,0
15012,54
15013,0
15014,0
15015,49
15016,0
15017,0
15018,44
15019,0
15020,0
15021,41
15022,0
15023,0
15024,42
15025,0
15026,0
15027,45
15028,0
15029,0
15030,46
15031,0
15032,0
15033,55
15034,0
15035,0
15036,44
15037,0
15038,0
15039,58
15040,0
15041,0
15042,59
15043,0
15044,0
15045,47
15046,0
15047,0
15048,53
15049,0
15050,0
15051,58
15052,0
15053,0
15054,55
15055,0
15056,0
15057,66
15058,0
15059,0
15060,66
15061,0
15062,0
15063,70
15064,0
15065,0
15066,50
15067,0
15068,0
15069,54
15070,0
15071,0
15072,65
15073,0
15074,0
15075,57
15076,0
15077,0
15078,62
15079,0
15080,0
15081,53
15082,0
15083,0
15084,51
15085,0
15086,0
15087,63
15088,0
15089,0
15090,51
15091,0
15092,0
15093,63
15094,0
15095,0
15096,52
15097,0
15098,0
15099,71
15100,0
15101,0
15102,63
15103,0
15104,0
15105,65
15106,0
15107,0
15108,65
15109,0
15110,0
15111,69
15112,0
15113,0
15114,58
15115,0
15116,0
15117,59
15118,0
15119,0
15120,59
15121,0
15122,0
15123,80
15124,0
15125,0
15126,70
15127,0
15128,0
15129,70
15130,0
15131,0
15132,83
15133,0
15134,0
15135,83
15136,0
15137,0
15138,81
15139,0
15140,0
15141,56
15142,0
15143,0
15144,72
15145,0
15146,0
15147,82
15148,0
15149,0
15150,75
15151,0
15152,0
15153,73
15154,0
15155,0
15156,66
15157,0
15158,0
15159,62
15160,0
15161,0
15162,68
15163,0
15164,0
15165,52
15166,0
15167,0
15168,71
15169,0
15170,0
15171,59
15172,0
15173,0
15174,71
15175,0
15176,0
15177,65
15178,0
15179,0
15180,67
15181,0
15182,0
15183,71
15184,0
15185,0
15186,60
15187,0
15188,0
15189,75
15190,0
15191,0
15192,73
15193,0
15194,0
15195,65
15196,0
15197,0
15198,63
15199,0
15200,0
15201,83
15202,0
15203,0
15204,72
15205,0
15206,0
15207,64
15208,0
15209,0
15210,64
15211,0
15212,0
15213,47
15214,0
15215,0
15216,57
15217,0
15218,0
15219,54
15220,0
15221,0
15222,75
15223,0
15224,0
15225,57
15226,0
15227,0
15228,58
15229,0
15230,0
15231,55
15232,0
15233,0
15234,78
15235,0
15236,0
15237,69
15238,0
15239,0
15240,73
15241,0
15242,0
15243,62
15244,0
15245,0
15246,70
15247,0
15248,0
15249,69
15250,0
15251,0
15252,59
15253,0
15254,0
15255,60
15256,0
15257,0
15258,47
15259,0
15260,0
15261,65
15262,0
15263,0
15264,56
15265,0
15266,0
15267,70
15268,0
15269,0
15270,71
15271,0
15272,0
15273,49
15274,0
15275,0
15276,70
15277,0
15278,0
15279,58
15280,0
15281,0
15282,57
15283,0
15284,0
15285,78
15286,0
15287,0
15288,62
15289,0
15290,0
15291,64
15292,0
15293,0
15294,63
15295,0
15296,0
15297,71
15298,0
15299,0
15300,57
15301,0
15302,0
15303,58
15304,0
15305,0
15306,67
15307,0
15308,0
15309,76
15310,0
15311,0
15312,77
15313,0
15314,0
15315,64
15316,0
15317,0
15318,73
15319,0
15320,0
15321,53
15322,0
15323,0
15324,70
15325,0
15326,0
15327,64
15328,0
15329,0
15330,71
15331,0
15332,0
15333,74
15334,0
15335,0
15336,81
15337,0
15338,0
15339,65
15340,0
15341,0
15342,65
15343,0
15344,0
15345,65
15346,0
15347,0
15348,54
15349,0
15350,0
15351,61
15352,0
15353,0
15354,68
15355,0
15356,0
15357,69
15358,0
15359,0
15360,90
15361,0
15362,0
15363,68
15364,0
15365,0
15366,71
15367,0
15368,0
15369,76
15370,0
15371,0
15372,76
15373,0
15374,0
15375,49
15376,0
15377,0
15378,67
15379,0
15380,0
15381,85
15382,0
15383,0
15384,67
15385,0
15386,0
15387,66
15388,0
15389,0
15390,69
15391,0
15392,0
15393,74
15394,0
15395,0
15396,76
15397,0
15398,0
15399,69
15400,0
15401,0
15402,58
15403,0
15404,0
15405,54
15406,0
15407,0
15408,90
15409,0
15410,0
15411,73
15412,0
15413,0
15414,84
15415,0
15416,0
15417,72
15418,0
15419,0
15420,66
15421,0
15422,0
15423,69
15424,0
15425,0
15426,79
15427,0
15428,0
15429,68
15430,0
15431,0
15432,66
15433,0
15434,0
15435,78
15436,0
15437,0
15438,85
15439,0
15440,0
15441,69
15442,0
15443,0
15444,85
15445,0
15446,0
15447,73
15448,0
15449,0
15450,91
15451,0
15452,0
15453,74
15454,0
15455,0
15456,90
15457,0
15458,0
15459,59
15460,0
15461,0
15462,71
15463,0
15464,0
15465,89
15466,0
15467,0
15468,88
15469,0
15470,0
15471,76
15472,0
15473,0
15474,71
15475,0
15476,0
15477,86
15478,0
15479,0
15480,93
15481,0
15482,0
15483,95
15484,0
15485,0
15486,89
15487,0
15488,0
15489,72
15490,0
15491,0
15492,71
15493,0
15494,0
15495,96
15496,0
15497,0
15498,70
15499,0
15500,0
15501,80
15502,0
15503,0
15504,99
15505,0
15506,0
15507,89
15508,0
15509,0
15510,79
15511,0
15512,0
15513,96
15514,0
15515,0
15516,67
15517,0
15518,0
15519,94
15520,0
15521,0
15522,85
15523,0
15524,0
15525,104
15526,0
15527,0
15528,100
15529,0
15530,0
15531,76
15532,0
15533,0
15534,86
15535,0
15536,0
15537,88
15538,0
15539,0
15540,103
15541,0
15542,0
15543,70
15544,0
15545,0
15546,87
15547,0
15548,0
15549,112
15550,0
15551,0
15552,95
15553,0
15554,0
15555,102
15556,0
15557,0
15558,91
15559,0
15560,0
15561,74
15562,0
15563,0
15564,99
15565,0
15566,0
15567,83
15568,0
15569,0
15570,69
15571,0
15572,0
15573,93
15574,0
15575,0
15576,73
15577,0
15578,0
15579,105
15580,0
15581,0
15582,98
15583,0
15584,0
15585,91
15586,0
15587,0
15588,92
15589,0
15590,0
15591,91
15592,0
15593,0
15594,93
15595,0
15596,0
15597,100
15598,0
15599,0
15600,109
15601,0
15602,0
15603,109
15604,0
15605,0
15606,109
15607,0
15608,0
15609,82
15610,0
15611,0
15612,95
15613,0
15614,0
15615,78
15616,0
15617,0
15618,96
15619,0
15620,0
15621,101
15622,0
15623,0
15624,102
15625,0
15626,0
15627,105
15628,0
15629,0
15630,96
15631,0
15632,0
15633,90
15634,0
15635,0
15636,97
15637,0
15638,0
15639,91
15640,0
15641,0
15642,66
15643,0
15644,0
15645,88
15646,0
15647,0
15648,102
15649,0
15650,0
15651,109
15652,0
15653,0
15654,105
15655,0
15656,0
15657,91
15658,0
15659,0
15660,97
15661,0
15662,0
15663,71
15664,0
15665,0
15666,83
15667,0
15668,0
15669,109
15670,0
15671,0
15672,98
15673,0
15674,0
15675,91
15676,0
15677,0
15678,82
15679,0
15680,0
15681,72
15682,0
15683,0
15684,87
15685,0
15686,0
15687,77
15688,0
15689,0
15690,101
15691,0
15692,0
15693,84
15694,0
15695,0
15696,82
15697,0
15698,0
15699,103
15700,0
15701,0
15702,97
15703,0
15704,0
15705,73
15706,0
15707,0
15708,85
15709,0
15710,0
15711,92
15712,0
15713,0
15714,92
15715,0
15716,0
15717,91
15718,0
15719,0
15720,96
15721,0
15722,0
15723,64
15724,0
15725,0
15726,81
15727,0
15728,0
15729,80
15730,0
15731,0
15732,82
15733,0
15734,0
15735,86
15736,0
15737,0
15738,94
15739,0
15740,0
15741,86
15742,0
15743,0
15744,89
15745,0
15746,0
15747,90
15748,0
15749,0
15750,103
15751,0
15752,0
15753,94
15754,0
15755,0
15756,92
15757,0
15758,0
15759,83
15760,0
15761,0
15762,83
15763,0
15764,0
15765,74
15766,0
15767,0
15768,107
15769,0
15770,0
15771,102
15772,0
15773,0
15774,68
15775,0
15776,0
15777,88
15778,0
15779,0
15780,73
15781,0
15782,0
15783,95
15784,0
15785,0
15786,95
15787,0
15788,0
15789,91
15790,0
15791,0
15792,108
15793,0
15794,0
15795,83
15796,0
15797,0
15798,91
15799,0
15800,0
15801,109
15802,0
15803,0
15804,92
15805,0
15806,0
15807,103
15808,0
15809,0
15810,69
15811,0
15812,0
15813,98
15814,0
15815,0
15816,103
15817,0
15818,0
15819,88
15820,0
15821,0
15822,96
15823,0
15824,0
15825,108
15826,0
15827,0
15828,106
15829,0
15830,0
15831,118
15832,0
15833,0
15834,109
15835,0
15836,0
15837,94
15838,0
15839,0
15840,135
15841,0
15842,0
15843,107
15844,0
15845,0
15846,123
15847,0
15848,0
15849,127
15850,0
15851,0
15852,111
15853,0
15854,0
15855,113
15856,0
15857,0
15858,130
15859,0
15860,0
15861,119
15862,0
15863,0
15864,118
15865,0
15866,0
15867,135
15868,0
15869,0
15870,134
15871,0
15872,0
15873,135
15874,0
15875,0
15876,111
15877,0
15878,0
15879,149
15880,0
15881,0
15882,146
15883,0
15884,0
15885,141
15886,0
15887,0
15888,149
15889,0
15890,0
15891,159
15892,0
15893,0
15894,163
15895,0
15896,0
15897,179
15898,0
15899,0
15900,167
15901,0
15902,0
15903,152
15904,0
15905,0
15906,152
15907,0
15908,0
15909,159
15910,0
15911,0
15912,162
15913,0
15914,0
15915,178
15916,0
15917,0
15918,166
15919,0
15920,0
15921,178
15922,0
15923,0
15924,176
15925,0
15926,0
15927,179
15928,0
15929,0
15930,200
15931,0
15932,0
15933,171
15934,0
15935,0
15936,192
15937,0
15938,0
15939,196
15940,0
15941,0
15942,185
15943,0
15944,0
15945,202
15946,0
15947,0
15948,197
15949,0
15950,0
15951,176
15952,0
15953,0
15954,192
15955,0
15956,0
15957,177
15958,0
15959,0
15960,215
15961,0
15962,0
15963,213
15964,0
15965,0
15966,224
15967,0
15968,0
15969,226
15970,0
15971,0
15972,213
15973,0
15974,0
15975,226
15976,0
15977,0
15978,217
15979,0
15980,0
15981,264
15982,0
15983,0
15984,246
15985,0
15986,0
15987,235
15988,0
15989,0
15990,248
15991,0
15992,0
15993,238
15994,0
15995,0
15996,241
15997,0
15998,0
15999,245
16000,0
16001,0
16002,256
16003,0
16004,0
16005,276
16006,0
16007,0
16008,261
16009,0
16010,0
16011,268
16012,0
16013,0
16014,269
16015,0
16016,0
16017,268
16018,0
16019,0
16020,247
16021,0
16022,0
16023,274
16024,0
16025,0
16026,278
16027,0
16028,0
16029,302
16030,0
16031,0
16032,310
16033,0
16034,0
16035,310
16036,0
16037,0
16038,322
16039,0
16040,0
16041,283
16042,0
16043,0
16044,263
16045,0
16046,0
16047,288
16048,0
16049,0
16050,289
16051,0
16052,0
16053,259
16054,0
16055,0
16056,312
16057,0
16058,0
16059,326
16060,0
16061,0
16062,320
16063,0
16064,0
16065,318
16066,0
16067,0
16068,287
16069,0
16070,0
16071,314
16072,0
16073,0
16074,296
16075,0
16076,0
16077,350
16078,0
16079,0
16080,309
16081,0
16082,0
16083,318
16084,0
16085,0
16086,307
16087,0
16088,0
16089,320
16090,0
16091,0
16092,346
16093,0
16094,0
16095,301
16096,0
16097,0
16098,334
16099,0
16100,0
16101,334
16102,0
16103,0
16104,343
16105,0
16106,0
16107,337
16108,0
16109,0
16110,354
16111,0
16112,0
16113,351
16114,0
16115,0
16116,323
16117,0
16118,0
16119,330
16120,0
16121,0
16122,354
16123,0
16124,0
16125,379
16126,0
16127,0
16128,362
16129,0
16130,0
16131,333
16132,0
16133,0
16134,365
16135,0
16136,0
16137,321
16138,0
16139,0
16140,351
16141,0
16142,0
16143,347
16144,0
16145,0
16146,342
16147,0
16148,0
16149,329
16150,0
16151,0
16152,346
16153,0
16154,0
16155,344
16156,0
16157,0
16158,334
16159,0
16160,0
16161,341
16162,0
16163,0
16164,356
16165,0
16166,0
16167,346
16168,0
16169,0
16170,361
16171,0
16172,0
16173,356
16174,0
16175,0
16176,377
16177,0
16178,0
16179,359
16180,0
16181,0
16182,368
16183,0
16184,0
16185,361
16186,0
16187,0
16188,367
16189,0
16190,0
16191,323
16192,0
16193,0
16194,368
16195,0
16196,0
16197,353
16198,0
16199,0
16200,339
16201,0
16202,0
16203,336
16204,0
16205,0
16206,374
16207,0
16208,0
16209,348
16210,0
16211,0
16212,337
16213,0
16214,0
16215,349
16216,0
16217,0
16218,347
16219,0
16220,0
16221,318
16222,0
16223,0
16224,387
16225,0
16226,0
16227,346
16228,0
16229,0
16230,329
16231,0
16232,0
16233,313
16234,0
16235,0
16236,337
16237,0
16238,0
16239,319
16240,0
16241,0
16242,311
16243,0
16244,0
16245,322
16246,0
16247,0
16248,324
16249,0
16250,0
16251,299
16252,0
16253,0
16254,306
16255,0
16256,0
16257,291
16258,0
16259,0
16260,296
16261,0
16262,0
16263,309
16264,0
16265,0
16266,283
16267,0
16268,0
16269,328
16270,0
16271,0
16272,330
16273,0
16274,0
16275,281
16276,0
16277,0
16278,282
16279,0
16280,0
16281,288
16282,0
16283,0
16284,289
16285,0
16286,0
16287,271
16288,0
16289,0
16290,317
16291,0
16292,0
16293,290
16294,0
16295,0
16296,317
16297,0
16298,0
16299,270
16300,0
16301,0
16302,318
16303,0
16304,0
16305,288
16306,0
16307,0
16308,261
16309,0
16310,0
16311,308
16312,0
16313,0
16314,287
16315,0
16316,0
16317,276
16318,0
16319,0
16320,291
16321,0
16322,0
16323,303
16324,0
16325,0
16326,276
16327,0
16328,0
16329,274
16330,0
16331,0
16332,266
16333,0
16334,0
16335,246
16336,0
16337,0
16338,282
16339,0
16340,0
16341,275
16342,0
16343,0
16344,254
16345,0
16346,0
16347,216
16348,0
16349,0
16350,240
16351,0
16352,0
16353,244
16354,0
16355,0
16356,262
16357,0
16358,0
16359,225
16360,0
16361,0
16362,223
16363,0
16364,0
16365,228
16366,0
16367,0
16368,255
16369,0
16370,0
16371,249
16372,0
16373,0
16374,221
16375,0
16376,0
16377,208
16378,0
16379,0
16380,220
16381,0
16382,0
16383,244
16384,0
16385,0
16386,203
16387,0
16388,0
16389,221
16390,0
16391,0
16392,205
16393,0
16394,0
16395,236
16396,0
16397,0
16398,202
16399,0
16400,0
16401,198
16402,0
16403,0
16404,199
16405,0
16406,0
16407,216
16408,0
16409,0
16410,201
16411,0
16412,0
16413,223
16414,0
16415,0
16416,210
16417,0
16418,0
16419,216
16420,0
16421,0
16422,198
16423,0
16424,0
16425,181
16426,0
16427,0
16428,209
16429,0
16430,0
16431,210
16432,0
16433,0
16434,191
16435,0
16436,0
16437,197
16438,0
16439,0
16440,163
16441,0
16442,0
16443,189
16444,0
16445,0
16446,172
16447,0
16448,0
16449,179
16450,0
16451,0
16452,168
16453,0
16454,0
16455,187
16456,0
16457,0
16458,183
16459,0
16460,0
16461,168
16462,0
16463,0
16464,174
16465,0
16466,0
16467,184
16468,0
16469,0
16470,142
16471,0
16472,0
16473,195
16474,0
16475,0
16476,161
16477,0
16478,0
16479,162
16480,0
16481,0
16482,145
16483,0
16484,0
16485,174
16486,0
16487,0
16488,162
16489,0
16490,0
16491,157
16492,0
16493,0
16494,160
16495,0
16496,0
16497,165
16498,0
16499,0
16500,151
16501,0
16502,0
16503,158
16504,0
16505,0
16506,166
16507,0
16508,0
16509,164
16510,0
16511,0
16512,179
16513,0
16514,0
16515,135
16516,0
16517,0
16518,138
16519,0
16520,0
16521,142
16522,0
16523,0
16524,120
16525,0
16526,0
16527,133
16528,0
16529,0
16530,125
16531,0
16532,0
16533,136
16534,0
16535,0
16536,131
16537,0
16538,0
16539,119
16540,0
16541,0
16542,134
16543,0
16544,0
16545,117
16546,0
16547,0
16548,123
16549,0
16550,0
16551,133
16552,0
16553,0
16554,110
16555,0
16556,0
16557,116
16558,0
16559,0
16560,137
16561,0
16562,0
16563,131
16564,0
16565,0
16566,133
16567,0
16568,0
16569,132
16570,0
16571,0
16572,107
16573,0
16574,0
16575,113
16576,0
16577,0
16578,108
16579,0
16580,0
16581,114
16582,0
16583,0
16584,100
16585,0
16586,0
16587,100
16588,0
16589,0
16590,111
16591,0
16592,0
16593,114
16594,0
16595,0
16596,104
16597,0
16598,0
16599,132
16600,0
16601,0
16602,130
16603,0
16604,0
16605,90
16606,0
16607,0
16608,141
16609,0
16610,0
16611,120
16612,0
16613,0
16614,96
16615,0
16616,0
16617,112
16618,0
16619,0
16620,108
16621,0
16622,0
16623,90
16624,0
16625,0
16626,111
16627,0
16628,0
16629,90
16630,0
16631,0
16632,93
16633,0
16634,0
16635,115
16636,0
16637,0
16638,102
16639,0
16640,0
16641,82
16642,0
16643,0
16644,87
16645,0
16646,0
16647,84
16648,0
16649,0
16650,92
16651,0
16652,0
16653,84
16654,0
16655,0
16656,96
16657,0
16658,0
16659,82
16660,0
16661,0
16662,82
16663,0
16664,0
16665,94
16666,0
16667,0
16668,94
16669,0
16670,0
16671,87
16672,0
16673,0
16674,76
16675,0
16676,0
16677,81
16678,0
16679,0
16680,96
16681,0
16682,0
16683,72
16684,0
16685,0
16686,85
16687,0
16688,0
16689,87
16690,0
16691,0
16692,95
16693,0
16694,0
16695,74
16696,0
16697,0
16698,78
16699,0
16700,0
16701,91
16702,0
16703,0
16704,88
16705,0
16706,0
16707,82
16708,0
16709,0
16710,76
16711,0
16712,0
16713,72
16714,0
16715,0
16716,80
16717,0
16718,0
16719,72
16720,0
16721,0
16722,64
16723,0
16724,0
16725,73
16726,0
16727,0
16728,55
16729,0
16730,0
16731,72
16732,0
16733,0
16734,70
16735,0
16736,0
16737,64
16738,0
16739,0
16740,68
16741,0
16742,0
16743,69
16744,0
16745,0
16746,69
16747,0
16748,0
16749,73
16750,0
16751,0
16752,57
16753,0
16754,0
16755,55
16756,0
16757,0
16758,60
16759,0
16760,0
16761,59
16762,0
16763,0
16764,63
16765,0
16766,0
16767,69
16768,0
16769,0
16770,58
16771,0
16772,0
16773,58
16774,0
16775,0
16776,49
16777,0
16778,0
16779,58
16780,0
16781,0
16782,67
16783,0
16784,0
16785,51
16786,0
16787,0
16788,47
16789,0
16790,0
16791,58
16792,0
16793,0
16794,61
16795,0
16796,0
16797,53
16798,0
16799,0
16800,62
16801,0
16802,0
16803,50
16804,0
16805,0
16806,57
16807,0
16808,0
16809,49
16810,0
16811,0
16812,43
16813,0
16814,0
16815,51
16816,0
16817,0
16818,51
16819,0
16820,0
16821,39
16822,0
16823,0
16824,56
16825,0
16826,0
16827,42
16828,0
16829,0
16830,48
16831,0
16832,0
16833,53
16834,0
16835,0
16836,64
16837,0
16838,0
16839,55
16840,0
16841,0
16842,39
16843,0
16844,0
16845,47
16846,0
16847,0
16848,51
16849,0
16850,0
16851,46
16852,0
16853,0
16854,49
16855,0
16856,0
16857,41
16858,0
16859,0
16860,38
16861,0
16862,0
16863,43
16864,0
16865,0
16866,35
16867,0
16868,0
16869,49
16870,0
16871,0
16872,43
16873,0
16874,0
16875,35
16876,0
16877,0
16878,38
16879,0
16880,0
16881,47
16882,0
16883,0
16884,41
16885,0
16886,0
16887,40
16888,0
16889,0
16890,45
16891,0
16892,0
16893,38
16894,0
16895,0
16896,45
16897,0
16898,0
16899,38
16900,0
16901,0
16902,29
16903,0
16904,0
16905,46
16906,0
16907,0
16908,36
16909,0
16910,0
16911,44
16912,0
16913,0
16914,41
16915,0
16916,0
16917,33
16918,0
16919,0
16920,38
16921,0
16922,0
16923,39
16924,0
16925,0
16926,44
16927,0
16928,0
16929,36
16930,0
16931,0
16932,27
16933,0
16934,0
16935,40
16936,0
16937,0
16938,27
16939,0
16940,0
16941,37
16942,0
16943,0
16944,38
16945,0
16946,0
16947,32
16948,0
16949,0
16950,32
16951,0
16952,0
16953,35
16954,0
16955,0
16956,29
16957,0
16958,0
16959,35
16960,0
16961,0
16962,27
16963,0
16964,0
16965,37
16966,0
16967,0
16968,31
16969,0
16970,0
16971,41
16972,0
16973,0
16974,37
16975,0
16976,0
16977,29
16978,0
16979,0
16980,30
16981,0
16982,0
16983,32
16984,0
16985,0
16986,26
16987,0
16988,0
16989,41
16990,0
16991,0
16992,32
16993,0
16994,0
16995,43
16996,0
16997,0
16998,31
16999,0
17000,0
17001,26
17002,0
17003,0
17004,30
17005,0
17006,0
17007,31
17008,0
17009,0
17010,31
17011,0
17012,0
17013,26
17014,0
17015,0
17016,37
17017,0
17018,0
17019,28
17020,0
17021,0
17022,25
17023,0
17024,0
17025,39
17026,0
17027,0
17028,27
17029,0
17030,0
17031,27
17032,0
17033,0
17034,26
17035,0
17036,0
17037,28
17038,0
17039,0
17040,24
17041,0
17042,0
17043,25
17044,0
17045,0
17046,23
17047,0
17048,0
17049,35
17050,0
17051,0
17052,29
17053,0
17054,0
17055,21
17056,0
17057,0
17058,27
17059,0
17060,0
17061,28
17062,0
17063,0
17064,25
17065,0
17066,0
17067,27
17068,0
17069,0
17070,18
17071,0
17072,0
17073,24
17074,0
17075,0
17076,20
17077,0
17078,0
17079,30
17080,0
17081,0
17082,25
17083,0
17084,0
17085,25
17086,0
17087,0
17088,18
17089,0
17090,0
17091,19
17092,0
17093,0
17094,26
17095,0
17096,0
17097,25
17098,0
17099,0
17100,24
17101,0
17102,0
17103,15
17104,0
17105,0
17106,31
17107,0
17108,0
17109,24
17110,0
17111,0
17112,23
17113,0
17114,0
17115,27
17116,0
17117,0
17118,29
17119,0
17120,0
17121,14
17122,0
17123,0
17124,21
17125,0
17126,0
17127,33
17128,0
17129,0
17130,18
17131,0
17132,0
17133,25
17134,0
17135,0
17136,33
17137,0
17138,0
17139,19
17140,0
17141,0
17142,30
17143,0
17144,0
17145,24
17146,0
17147,0
17148,25
17149,0
17150,0
17151,20
17152,0
17153,0
17154,20
17155,0
17156,0
17157,24
17158,0
17159,0
17160,24
17161,0
17162,0
17163,18
17164,0
17165,0
17166,25
17167,0
17168,0
17169,21
17170,0
17171,0
17172,26
17173,0
17174,0
17175,18
17176,0
17177,0
17178,15
17179,0
17180,0
17181,25
17182,0
17183,0
17184,32
17185,0
17186,0
17187,19
17188,0
17189,0
17190,20
17191,0
17192,0
17193,19
17194,0
17195,0
17196,27
17197,0
17198,0
17199,20
17200,0
17201,0
17202,12
17203,0
17204,0
17205,16
17206,0
17207,0
17208,28
17209,0
17210,0
17211,26
17212,0
17213,0
17214,20
17215,0
17216,0
17217,17
17218,0
17219,0
17220,15
17221,0
17222,0
17223,16
17224,0
17225,0
17226,21
17227,0
17228,0
17229,21
17230,0
17231,0
17232,22
17233,0
17234,0
17235,19
17236,0
17237,0
17238,23
17239,0
17240,0
17241,17
17242,0
17243,0
17244,21
17245,0
17246,0
17247,22
17248,0
17249,0
17250,26
17251,0
17252,0
17253,23
17254,0
17255,0
17256,19
17257,0
17258,0
17259,16
17260,0
17261,0
17262,18
17263,0
17264,0
17265,25
17266,0
17267,0
17268,18
17269,0
17270,0
17271,20
17272,0
17273,0
17274,11
17275,0
17276,0
17277,22
17278,0
17279,0
17280,25
17281,0
17282,0
17283,20
17284,0
17285,0
17286,24
17287,0
17288,0
17289,17
17290,0
17291,0
17292,12
17293,0
17294,0
17295,17
17296,0
17297,0
17298,15
17299,0
17300,0
17301,16
17302,0
17303,0
17304,23
17305,0
17306,0
17307,20
17308,0
17309,0
17310,12
17311,0
17312,0
17313,11
17314,0
17315,0
17316,16
17317,0
17318,0
17319,22
17320,0
17321,0
17322,23
17323,0
17324,0
17325,17
17326,0
17327,0
17328,18
17329,0
17330,0
17331,19
17332,0
17333,0
17334,26
17335,0
17336,0
17337,18
17338,0
17339,0
17340,16
17341,0
17342,0
17343,14
17344,0
17345,0
17346,14
17347,0
17348,0
17349,14
17350,0
17351,0
17352,25
17353,0
17354,0
17355,16
17356,0
17357,0
17358,22
17359,0
17360,0
17361,16
17362,0
17363,0
17364,15
17365,0
17366,0
17367,14
17368,0
17369,0
17370,12
17371,0
17372,0
17373,16
17374,0
17375,0
17376,18
17377,0
17378,0
17379,14
17380,0
17381,0
17382,17
17383,0
17384,0
17385,21
17386,0
17387,0
17388,11
17389,0
17390,0
17391,13
17392,0
17393,0
17394,10
17395,0
17396,0
17397,21
17398,0
17399,0
17400,16
17401,0
17402,0
17403,11
17404,0
17405,0
17406,11
17407,0
17408,0
17409,12
17410,0
17411,0
17412,12
17413,0
17414,0
17415,17
17416,0
17417,0
17418,9
17419,0
17420,0
17421,13
17422,0
17423,0
17424,13
17425,0
17426,0
17427,13
17428,0
17429,0
17430,14
17431,0
17432,0
17433,13
17434,0
17435,0
17436,16
17437,0
17438,0
17439,17
17440,0
17441,0
17442,12
17443,0
17444,0
17445,7
17446,0
17447,0
17448,17
17449,0
17450,0
17451,13
17452,0
17453,0
17454,19
17455,0
17456,0
17457,13
17458,0
17459,0
17460,17
17461,0
17462,0
17463,12
17464,0
17465,0
17466,10
17467,0
17468,0
17469,11
17470,0
17471,0
17472,13
17473,0
17474,0
17475,9
17476,0
17477,0
17478,12
17479,0
17480,0
17481,13
17482,0
17483,0
17484,14
17485,0
17486,0
17487,14
17488,0
17489,0
17490,15
17491,0
17492,0
17493,16
17494,0
17495,0
17496,13
17497,0
17498,0
17499,13
17500,0
17501,0
17502,5
17503,0
17504,0
17505,10
17506,0
17507,0
17508,9
17509,0
17510,0
17511,13
17512,0
17513,0
17514,13
17515,0
17516,0
17517,13
17518,0
17519,0
17520,11
17521,0
17522,0
17523,8
17524,0
17525,0
17526,8
17527,0
17528,0
17529,10
17530,0
17531,0
17532,10
17533,0
17534,0
17535,12
17536,0
17537,0
17538,12
17539,0
17540,0
17541,10
17542,0
17543,0
17544,16
17545,0
17546,0
17547,14
17548,0
17549,0
17550,13
17551,0
17552,0
17553,12
17554,0
17555,0
17556,7
17557,0
17558,0
17559,13
17560,0
17561,0
17562,9
17563,0
17564,0
17565,16
17566,0
17567,0
17568,11
17569,0
17570,0
17571,10
17572,0
17573,0
17574,9
17575,0
17576,0
17577,7
17578,0
17579,0
17580,14
17581,0
17582,0
17583,7
17584,0
17585,0
17586,10
17587,0
17588,0
17589,6
17590,0
17591,0
17592,11
17593,0
17594,0
17595,8
17596,0
17597,0
17598,13
17599,0
17600,0
17601,9
17602,0
17603,0
17604,10
17605,0
17606,0
17607,12
17608,0
17609,0
17610,15
17611,0
17612,0
17613,6
17614,0
17615,0
17616,14
17617,0
17618,0
17619,12
17620,0
17621,0
17622,8
17623,0
17624,0
17625,8
17626,0
17627,0
17628,14
17629,0
17630,0
17631,6
17632,0
17633,0
17634,16
17635,0
17636,0
17637,11
17638,0
17639,0
17640,8
17641,0
17642,0
17643,10
17644,0
17645,0
17646,15
17647,0
17648,0
17649,8
17650,0
17651,0
17652,8
17653,0
17654,0
17655,9
17656,0
17657,0
17658,9
17659,0
17660,0
17661,13
17662,0
17663,0
17664,10
17665,0
17666,0
17667,10
17668,0
17669,0
17670,12
17671,0
17672,0
17673,13
17674,0
17675,0
17676,9
17677,0
17678,0
17679,10
17680,0
17681,0
17682,14
17683,0
17684,0
17685,14
17686,0
17687,0
17688,9
17689,0
17690,0
17691,5
17692,0
17693,0
17694,10
17695,0
17696,0
17697,14
17698,0
17699,0
17700,12
17701,0
17702,0
17703,8
17704,0
17705,0
17706,12
17707,0
17708,0
17709,7
17710,0
17711,0
17712,9
17713,0
17714,0
17715,8
17716,0
17717,0
17718,20
17719,0
17720,0
17721,8
17722,0
17723,0
17724,9
17725,0
17726,0
17727,15
17728,0
17729,0
17730,12
17731,0
17732,0
17733,9
17734,0
17735,0
17736,7
17737,0
17738,0
17739,7
17740,0
17741,0
17742,8
17743,0
17744,0
17745,10
17746,0
17747,0
17748,8
17749,0
17750,0
17751,6
17752,0
17753,0
17754,14
17755,0
17756,0
17757,6
17758,0
17759,0
17760,7
17761,0
17762,0
17763,6
17764,0
17765,0
17766,5
17767,0
17768,0
17769,9
17770,0
17771,0
17772,9
17773,0
17774,0
17775,8
17776,0
17777,0
17778,6
17779,0
17780,0
17781,11
17782,0
17783,0
17784,11
17785,0
17786,0
17787,9
17788,0
17789,0
17790,8
17791,0
17792,0
17793,8
17794,0
17795,0
17796,6
17797,0
17798,0
17799,4
17800,0
17801,0
17802,14
17803,0
17804,0
17805,4
17806,0
17807,0
17808,10
17809,0
17810,0
17811,4
17812,0
17813,0
17814,8
17815,0
17816,0
17817,5
17818,0
17819,0
17820,7
17821,0
17822,0
17823,7
17824,0
17825,0
17826,6
17827,0
17828,0
17829,2
17830,0
17831,0
17832,9
17833,0
17834,0
17835,4
17836,0
17837,0
17838,5
17839,0
17840,0
17841,8
17842,0
17843,0
17844,8
17845,0
17846,0
17847,4
17848,0
17849,0
17850,4
17851,0
17852,0
17853,8
17854,0
17855,0
17856,9
17857,0
17858,0
17859,7
17860,0
17861,0
17862,2
17863,0
17864,0
17865,4
17866,0
17867,0
17868,6
17869,0
17870,0
17871,3
17872,0
17873,0
17874,5
17875,0
17876,0
17877,3
17878,0
17879,0
17880,2
17881,0
17882,0
17883,6
17884,0
17885,0
17886,4
17887,0
17888,0
17889,9
17890,0
17891,0
17892,7
17893,0
17894,0
17895,5
17896,0
17897,0
17898,5
17899,0
17900,0
17901,6
17902,0
17903,0
17904,5
17905,0
17906,0
17907,2
17908,0
17909,0
17910,12
17911,0
17912,0
17913,4
17914,0
17915,0
17916,8
17917,0
17918,0
17919,3
17920,0
17921,0
17922,1
17923,0
17924,0
17925,4
17926,0
17927,0
17928,5
17929,0
17930,0
17931,1
17932,0
17933,0
17934,4
17935,0
17936,0
17937,3
17938,0
17939,0
17940,4
17941,0
17942,0
17943,6
17944,0
17945,0
17946,2
17947,0
17948,0
17949,2
17950,0
17951,0
17952,5
17953,0
17954,0
17955,7
17956,0
17957,0
17958,5
17959,0
17960,0
17961,6
17962,0
17963,0
17964,5
17965,0
17966,0
17967,3
17968,0
17969,0
17970,2
17971,0
17972,0
17973,3
17974,0
17975,0
17976,8
17977,0
17978,0
17979,5
17980,0
17981,0
17982,5
17983,0
17984,0
17985,4
17986,0
17987,0
17988,5
17989,0
17990,0
17991,2
17992,0
17993,0
17994,3
17995,0
17996,0
17997,3
17998,0
17999,0


==> data/s_hist_2.csv <==
cycle,hit
14000,0
14001,3
14002,0
14003,0
14004,2
14005,0
14006,0
14007,5
14008,0
14009,0
14010,6
14011,0
14012,0
14013,3
14014,0
14015,0
14016,5
14017,0
14018,0
14019,2
14020,0
14021,0
14022,4
14023,0
14024,0
14025,3
14026,0
14027,0
14028,5
14029,0
14030,0
14031,4
14032,0
14033,0
14034,10
14035,0
14036,0
14037,2
14038,0
14039,0
14040,3
14041,0
14042,0
14043,5
14044,0
14045,0
14046,5
14047,0
14048,0
14049,4
14050,0
14051,0
14052,6
14053,0
14054,0
14055,5
14056,0
14057,0
14058,5
14059,0
14060,0
14061,3
14062,0
14063,0
14064,6
14065,0
14066,0
14067,7
14068,0
14069,0
14070,5
14071,0
14072,0
14073,5
14074,0
14075,0
14076,9
14077,0
14078,0
14079,6
14080,0
14081,0
14082,5
14083,0
14084,0
14085,6
14086,0
14087,0
14088,9
14089,0
14090,0
14091,8
14092,0
14093,0
14094,9
14095,0
14096,0
14097,3
14098,0
14099,0
14100,5
14101,0
14102,0
14103,6
14104,0
14105,0
14106,5
14107,0
14108,0
14109,8
14110,0
14111,0
14112,6
14113,0
14114,0
14115,6
14116,0
14117,0
14118,7
14119,0
14120,0
14121,4
14122,0
14123,0
14124,5
14125,0
14126,0
14127,5
14128,0
14129,0
14130,8
14131,0
14132,0
14133,6
14134,0
14135,0
14136,8
14137,0
14138,0
14139,8
14140,0
14141,0
14142,7
14143,0
14144,0
14145,7
14146,0
14147,0
14148,10
14149,0
14150,0
14151,11
14152,0
14153,0
14154,8
14155,0
14156,0
14157,9
14158,0
14159,0
14160,6
14161,0
14162,0
14163,7
14164,0
14165,0
14166,4
14167,0
14168,0
14169,3
14170,0
14171,0
14172,3
14173,0
14174,0
14175,5
14176,0
14177,0
14178,6
14179,0
14180,0
14181,5
14182,0
14183,0
14184,8
14185,0
14186,0
14187,5
14188,0
14189,0
14190,2
14191,0
14192,0
14193,5
14194,0
14195,0
14196,7
14197,0
14198,0
14199,7
14200,0
14201,0
14202,5
14203,0
14204,0
14205,11
14206,0
14207,0
14208,6
14209,0
14210,0
14211,8
14212,0
14213,0
14214,8
14215,0
14216,0
14217,9
14218,0
14219,0
14220,11
14221,0
14222,0
14223,5
14224,0
14225,0
14226,5
14227,0
14228,0
14229,3
14230,0
14231,0
14232,2
14233,0
14234,0
14235,3
14236,0
14237,0
14238,6
14239,0
14240,0
14241,6
14242,0
14243,0
14244,4
14245,0
14246,0
14247,8
14248,0
14249,0
14250,9
14251,0
14252,0
14253,4
14254,0
14255,0
14256,3
14257,0
14258,0
14259,5
14260,0
14261,0
14262,4
14263,0
14264,0
14265,3
14266,0
14267,0
14268,7
14269,0
14270,0
14271,3
14272,0
14273,0
14274,7
14275,0
14276,0
14277,7
14278,0
14279,0
14280,4
14281,0
14282,0
14283,3
14284,0
14285,0
14286,4
14287,0
14288,0
14289,5
14290,0
14291,0
14292,8
14293,0
14294,0
14295,4
14296,0
14297,0
14298,6
14299,0
14300,0
14301,7
14302,0
14303,0
14304,2
14305,0
14306,0
14307,8
14308,0
14309,0
14310,7
14311,0
14312,0
14313,7
14314,0
14315,0
14316,4
14317,0
14318,0
14319,9
14320,0
14321,0
14322,6
14323,0
14324,0
14325,6
14326,0
14327,0
14328,6
14329,0
14330,0
14331,5
14332,0
14333,0
14334,8
14335,0
14336,0
14337,7
14338,0
14339,0
14340,8
14341,0
14342,0
14343,10
14344,0
14345,0
14346,8
14347,0
14348,0
14349,10
14350,0
14351,0
14352,7
14353,0
14354,0
14355,8
14356,0
14357,0
14358,3
14359,0
14360,0
14361,5
14362,0
14363,0
14364,7
14365,0
14366,0
14367,6
14368,0
14369,0
14370,6
14371,0
14372,0
14373,6
14374,0
14375,0
14376,6
14377,0
14378,0
14379,5
14380,0
14381,0
14382,9
14383,0
14384,0
14385,15
14386,0
14387,0
14388,6
14389,0
14390,0
14391,8
14392,0
14393,0
14394,7
14395,0
14396,0
14397,5
14398,0
14399,0
14400,13
14401,0
14402,0
14403,6
14404,0
14405,0
14406,14
14407,0
14408,0
14409,9
14410,0
14411,0
14412,11
14413,0
14414,0
14415,5
14416,0
14417,0
14418,8
14419,0
14420,0
14421,6
14422,0
14423,0
14424,14
14425,0
14426,0
14427,7
14428,0
14429,0
14430,7
14431,0
14432,0
14433,12
14434,0
14435,0
14436,8
14437,0
14438,0
14439,13
14440,0
14441,0
14442,4
14443,0
14444,0
14445,9
14446,0
14447,0
14448,9
14449,0
14450,0
14451,5
14452,0
14453,0
14454,9
14455,0
14456,0
14457,17
14458,0
14459,0
14460,8
14461,0
14462,0
14463,10
14464,0
14465,0
14466,10
14467,0
14468,0
14469,11
14470,0
14471,0
14472,7
14473,0
14474,0
14475,11
14476,0
14477,0
14478,8
14479,0
14480,0
14481,11
14482,0
14483,0
14484,7
14485,0
14486,0
14487,15
14488,0
14489,0
14490,10
14491,0
14492,0
14493,14
14494,0
14495,0
14496,13
14497,0
14498,0
14499,14
14500,0
14501,0
14502,7
14503,0
14504,0
14505,18
14506,0
14507,0
14508,15
14509,0
14510,0
14511,13
14512,0
14513,0
14514,9
14515,0
14516,0
14517,12
14518,0
14519,0
14520,8
14521,0
14522,0
14523,16
14524,0
14525,0
14526,11
14527,0
14528,0
14529,15
14530,0
14531,0
14532,12
14533,0
14534,0
14535,11
14536,0
14537,0
14538,8
14539,0
14540,0
14541,16
14542,0
14543,0
14544,13
14545,0
14546,0
14547,13
14548,0
14549,0
14550,6
14551,0
14552,0
14553,11
14554,0
14555,0
14556,11
14557,0
14558,0
14559,12
14560,0
14561,0
14562,18
14563,0
14564,0
14565,12
14566,0
14567,0
14568,17
14569,0
14570,0
14571,13
14572,0
14573,0
14574,17
14575,0
14576,0
14577,19
14578,0
14579,0
14580,18
14581,0
14582,0
14583,23
14584,0
14585,0
14586,18
14587,0
14588,0
14589,20
14590,0
14591,0
14592,19
14593,0
14594,0
14595,22
14596,0
14597,0
14598,17
14599,0
14600,0
14601,28
14602,0
14603,0
14604,30
14605,0
14606,0
14607,22
14608,0
14609,0
14610,20
14611,0
14612,0
14613,29
14614,0
14615,0
14616,35
14617,0
14618,0
14619,21
14620,0
14621,0
14622,15
14623,0
14624,0
14625,34
14626,0
14627,0
14628,26
14629,0
14630,0
14631,24
14632,0
14633,0
14634,41
14635,0
14636,0
14637,20
14638,0
14639,0
14640,36
14641,0
14642,0
14643,28
14644,0
14645,0
14646,27
14647,0
14648,0
14649,42
14650,0
14651,0
14652,36
14653,0
14654,0
14655,35
14656,0
14657,0
14658,38
14659,0
14660,0
14661,29
14662,0
14663,0
14664,35
14665,0
14666,0
14667,32
14668,0
14669,0
14670,34
14671,0
14672,0
14673,50
14674,0
14675,0
14676,38
14677,0
14678,0
14679,50
14680,0
14681,0
14682,42
14683,0
14684,0
14685,36
14686,0
14687,0
14688,39
14689,0
14690,0
14691,46
14692,0
14693,0
14694,52
14695,0
14696,0
14697,36
14698,0
14699,0
14700,45
14701,0
14702,0
14703,60
14704,0
14705,0
14706,36
14707,0
14708,0
14709,41
14710,0
14711,0
14712,63
14713,0
14714,0
14715,52
14716,0
14717,0
14718,53
14719,0
14720,0
14721,47
14722,0
14723,0
14724,51
14725,0
14726,0
14727,67
14728,0
14729,0
14730,58
14731,0
14732,0
14733,62
14734,0
14735,0
14736,59
14737,0
14738,0
14739,54
14740,0
14741,0
14742,67
14743,0
14744,0
14745,64
14746,0
14747,0
14748,63
14749,0
14750,0
14751,73
14752,0
14753,0
14754,48
14755,0
14756,0
14757,66
14758,0
14759,0
14760,58
14761,0
14762,0
14763,58
14764,0
14765,0
14766,67
14767,0
14768,0
14769,66
14770,0
14771,0
14772,64
14773,0
14774,0
14775,69
14776,0
14777,0
14778,82
14779,0
14780,0
14781,60
14782,0
14783,0
14784,65
14785,0
14786,0
14787,63
14788,0
14789,0
14790,61
14791,0
14792,0
14793,57
14794,0
14795,0
14796,55
14797,0
14798,0
14799,70
14800,0
14801,0
14802,54
14803,0
14804,0
14805,68
14806,0
14807,0
14808,71
14809,0
14810,0
14811,79
14812,0
14813,0
14814,67
14815,0
14816,0
14817,68
14818,0
14819,0
14820,78
14821,0
14822,0
14823,67
14824,0
14825,0
14826,79
14827,0
14828,0
14829,79
14830,0
14831,0
14832,75
14833,0
14834,0
14835,75
14836,0
14837,0
14838,72
14839,0
14840,0
14841,76
14842,0
14843,0
14844,69
14845,0
14846,0
14847,52
14848,0
14849,0
14850,63
14851,0
14852,0
14853,74
14854,0
14855,0
14856,71
14857,0
14858,0
14859,73
14860,0
14861,0
14862,61
14863,0
14864,0
14865,84
14866,0
14867,0
14868,65
14869,0
14870,0
14871,69
14872,0
14873,0
14874,61
14875,0
14876,0
14877,70
14878,0
14879,0
14880,76
14881,0
14882,0
14883,73
14884,0
14885,0
14886,77
14887,0
14888,0
14889,76
14890,0
14891,0
14892,85
14893,0
14894,0
14895,57
14896,0
14897,0
14898,87
14899,0
14900,0
14901,62
14902,0
14903,0
14904,78
14905,0
14906,0
14907,59
14908,0
14909,0
14910,60
14911,0
14912,0
14913,62
14914,0
14915,0
14916,64
14917,0
14918,0
14919,72
14920,0
14921,0
14922,71
14923,0
14924,0
14925,67
14926,0
14927,0
14928,75
14929,0
14930,0
14931,84
14932,0
14933,0
14934,69
14935,0
14936,0
14937,54
14938,0
14939,0
14940,67
14941,0
14942,0
14943,74
14944,0
14945,0
14946,64
14947,0
14948,0
14949,69
14950,0
14951,0
14952,72
14953,0
14954,0
14955,69
14956,0
14957,0
14958,51
14959,0
14960,0
14961,52
14962,0
14963,0
14964,74
14965,0
14966,0
14967,64
14968,0
14969,0
14970,72
14971,0
14972,0
14973,61
14974,0
14975,0
14976,69
14977,0
14978,0
14979,79
14980,0
14981,0
14982,85
14983,0
14984,0
14985,61
14986,0
14987,0
14988,78
14989,0
14990,0
14991,68
14992,0
14993,0
14994,90
14995,0
14996,0
14997,87
14998,0
14999,0
15000,72
15001,0
15002,0
15003,83
15004,0
15005,0
15006,65
15007,0
15008,0
15009,81
15010,0
15011,0
15012,76
15013,0
15014,0
15015,88
15016,0
15017,0
15018,86
15019,0
15020,0
15021,78
15022,0
15023,0
15024,89
15025,0
15026,0
15027,75
15028,0
15029,0
15030,96
15031,0
15032,0
15033,76
15034,0
15035,0
15036,76
15037,0
15038,0
15039,82
15040,0
15041,0
15042,62
15043,0
15044,0
15045,74
15046,0
15047,0
15048,85
15049,0
15050,0
15051,82
15052,0
15053,0
15054,86
15055,0
15056,0
15057,77
15058,0
15059,0
15060,75
15061,0
15062,0
15063,89
15064,0
15065,0
15066,74
15067,0
15068,0
15069,78
15070,0
15071,0
15072,90
15073,0
15074,0
15075,90
15076,0
15077,0
15078,90
15079,0
15080,0
15081,71
15082,0
15083,0
15084,100
15085,0
15086,0
15087,89
15088,0
15089,0
15090,69
15091,0
15092,0
15093,106
15094,0
15095,0
15096,76
15097,0
15098,0
15099,86
15100,0
15101,0
15102,68
15103,0
15104,0
15105,75
15106,0
15107,0
15108,85
15109,0
15110,0
15111,88
15112,0
15113,0
15114,75
15115,0
15116,0
15117,90
15118,0
15119,0
15120,86
15121,0
15122,0
15123,98
15124,0
15125,0
15126,89
15127,0
15128,0
15129,77
15130,0
15131,0
15132,99
15133,0
15134,0
15135,78
15136,0
15137,0
15138,74
15139,0
15140,0
15141,100
15142,0
15143,0
15144,82
15145,0
15146,0
15147,78
15148,0
15149,0
15150,83
15151,0
15152,0
15153,88
15154,0
15155,0
15156,83
15157,0
15158,0
15159,97
15160,0
15161,0
15162,86
15163,0
15164,0
15165,96
15166,0
15167,0
15168,104
15169,0
15170,0
15171,107
15172,0
15173,0
15174,70
15175,0
15176,0
15177,92
15178,0
15179,0
15180,73
15181,0
15182,0
15183,112
15184,0
15185,0
15186,83
15187,0
15188,0
15189,82
15190,0
15191,0
15192,82
15193,0
15194,0
15195,97
15196,0
15197,0
15198,105
15199,0
15200,0
15201,106
15202,0
15203,0
15204,92
15205,0
15206,0
15207,78
15208,0
15209,0
15210,91
15211,0
15212,0
15213,76
15214,0
15215,0
15216,100
15217,0
15218,0
15219,98
15220,0
15221,0
15222,86
15223,0
15224,0
15225,99
15226,0
15227,0
15228,106
15229,0
15230,0
15231,115
15232,0
15233,0
15234,109
15235,0
15236,0
15237,97
15238,0
15239,0
15240,98
15241,0
15242,0
15243,105
15244,0
15245,0
15246,94
15247,0
15248,0
15249,87
15250,0
15251,0
15252,134
15253,0
15254,0
15255,92
15256,0
15257,0
15258,105
15259,0
15260,0
15261,96
15262,0
15263,0
15264,101
15265,0
15266,0
15267,107
15268,0
15269,0
15270,107
15271,0
15272,0
15273,91
15274,0
15275,0
15276,107
15277,0
15278,0
15279,100
15280,0
15281,0
15282,105
15283,0
15284,0
15285,106
15286,0
15287,0
15288,116
15289,0
15290,0
15291,103
15292,0
15293,0
15294,119
15295,0
15296,0
15297,117
15298,0
15299,0
15300,140
15301,0
15302,0
15303,113
15304,0
15305,0
15306,120
15307,0
15308,0
15309,112
15310,0
15311,0
15312,128
15313,0
15314,0
15315,135
15316,0
15317,0
15318,127
15319,0
15320,0
15321,153
15322,0
15323,0
15324,129
15325,0
15326,0
15327,159
15328,0
15329,0
15330,121
15331,0
15332,0
15333,109
15334,0
15335,0
15336,143
15337,0
15338,0
15339,140
15340,0
15341,0
15342,168
15343,0
15344,0
15345,159
15346,0
15347,0
15348,136
15349,0
15350,0
15351,153
15352,0
15353,0
15354,146
15355,0
15356,0
15357,146
15358,0
15359,0
15360,150
15361,0
15362,0
15363,156
15364,0
15365,0
15366,157
15367,0
15368,0
15369,153
15370,0
15371,0
15372,156
15373,0
15374,0
15375,156
15376,0
15377,0
15378,139
15379,0
15380,0
15381,163
15382,0
15383,0
15384,169
15385,0
15386,0
15387,159
15388,0
15389,0
15390,179
15391,0
15392,0
15393,160
15394,0
15395,0
15396,161
15397,0
15398,0
15399,183
15400,0
15401,0
15402,161
15403,0
15404,0
15405,156
15406,0
15407,0
15408,177
15409,0
15410,0
15411,187
15412,0
15413,0
15414,173
15415,0
15416,0
15417,200
15418,0
15419,0
15420,183
15421,0
15422,0
15423,181
15424,0
15425,0
15426,184
15427,0
15428,0
15429,189
15430,0
15431,0
15432,179
15433,0
15434,0
15435,194
15436,0
15437,0
15438,190
15439,0
15440,0
15441,166
15442,0
15443,0
15444,178
15445,0
15446,0
15447,201
15448,0
15449,0
15450,152
15451,0
15452,0
15453,189
15454,0
15455,0
15456,232
15457,0
15458,0
15459,188
15460,0
15461,0
15462,204
15463,0
15464,0
15465,215
15466,0
15467,0
15468,215
15469,0
15470,0
15471,206
15472,0
15473,0
15474,204
15475,0
15476,0
15477,227
15478,0
15479,0
15480,192
15481,0
15482,0
15483,214
15484,0
15485,0
15486,192
15487,0
15488,0
15489,220
15490,0
15491,0
15492,181
15493,0
15494,0
15495,173
15496,0
15497,0
15498,211
15499,0
15500,0
15501,197
15502,0
15503,0
15504,239
15505,0
15506,0
15507,179
15508,0
15509,0
15510,209
15511,0
15512,0
15513,203
15514,0
15515,0
15516,221
15517,0
15518,0
15519,215
15520,0
15521,0
15522,219
15523,0
15524,0
15525,207
15526,0
15527,0
15528,189
15529,0
15530,0
15531,191
15532,0
15533,0
15534,169
15535,0
15536,0
15537,198
15538,0
15539,0
15540,194
15541,0
15542,0
15543,194
15544,0
15545,0
15546,212
15547,0
15548,0
15549,197
15550,0
15551,0
15552,228
15553,0
15554,0
15555,183
15556,0
15557,0
15558,225
15559,0
15560,0
15561,196
15562,0
15563,0
15564,195
15565,0
15566,0
15567,217
15568,0
15569,0
15570,183
15571,0
15572,0
15573,184
15574,0
15575,0
15576,189
15577,0
15578,0
15579,217
15580,0
15581,0
15582,216
15583,0
15584,0
15585,188
15586,0
15587,0
15588,210
15589,0
15590,0
15591,175
15592,0
15593,0
15594,197
15595,0
15596,0
15597,162
15598,0
15599,0
15600,234
15601,0
15602,0
15603,178
15604,0
15605,0
15606,210
15607,0
15608,0
15609,187
15610,0
15611,0
15612,195
15613,0
15614,0
15615,201
15616,0
15617,0
15618,204
15619,0
15620,0
15621,203
15622,0
15623,0
15624,183
15625,0
15626,0
15627,194
15628,0
15629,0
15630,211
15631,0
15632,0
15633,176
15634,0
15635,0
15636,201
15637,0
15638,0
15639,191
15640,0
15641,0
15642,202
15643,0
15644,0
15645,197
15646,0
15647,0
15648,230
15649,0
15650,0
15651,206
15652,0
15653,0
15654,161
15655,0
15656,0
15657,198
15658,0
15659,0
15660,179
15661,0
15662,0
15663,210
15664,0
15665,0
15666,197
15667,0
15668,0
15669,201
15670,0
15671,0
15672,227
15673,0
15674,0
15675,210
15676,0
15677,0
15678,168
15679,0
15680,0
15681,202
15682,0
15683,0
15684,170
15685,0
15686,0
15687,207
15688,0
15689,0
15690,198
15691,0
15692,0
15693,187
15694,0
15695,0
15696,190
15697,0
15698,0
15699,192
15700,0
15701,0
15702,189
15703,0
15704,0
15705,183
15706,0
15707,0
15708,168
15709,0
15710,0
15711,186
15712,0
15713,0
15714,178
15715,0
15716,0
15717,180
15718,0
15719,0
15720,200
15721,0
15722,0
15723,182
15724,0
15725,0
15726,177
15727,0
15728,0
15729,167
15730,0
15731,0
15732,185
15733,0
15734,0
15735,187
15736,0
15737,0
15738,176
15739,0
15740,0
15741,190
15742,0
15743,0
15744,203
15745,0
15746,0
15747,183
15748,0
15749,0
15750,199
15751,0
15752,0
15753,194
15754,0
15755,0
15756,166
15757,0
15758,0
15759,168
15760,0
15761,0
15762,168
15763,0
15764,0
15765,176
15766,0
15767,0
15768,214
15769,0
15770,0
15771,173
15772,0
15773,0
15774,173
15775,0
15776,0
15777,178
15778,0
15779,0
15780,171
15781,0
15782,0
15783,164
15784,0
15785,0
15786,199
15787,0
15788,0
15789,157
15790,0
15791,0
15792,160
15793,0
15794,0
15795,162
15796,0
15797,0
15798,179
15799,0
15800,0
15801,191
15802,0
15803,0
15804,166
15805,0
15806,0
15807,181
15808,0
15809,0
15810,187
15811,0
15812,0
15813,158
15814,0
15815,0
15816,179
15817,0
15818,0
15819,159
15820,0
15821,0
15822,157
15823,0
15824,0
15825,174
15826,0
15827,0
15828,170
15829,0
15830,0
15831,156
15832,0
15833,0
15834,157
15835,0
15836,0
15837,143
15838,0
15839,0
15840,200
15841,0
15842,0
15843,185
15844,0
15845,0
15846,161
15847,0
15848,0
15849,156
15850,0
15851,0
15852,156
15853,0
15854,0
15855,177
15856,0
15857,0
15858,168
15859,0
15860,0
15861,172
15862,0
15863,0
15864,150
15865,0
15866,0
15867,161
15868,0
15869,0
15870,163
15871,0
15872,0
15873,154
15874,0
15875,0
15876,156
15877,0
15878,0
15879,150
15880,0
15881,0
15882,138
15883,0
15884,0
15885,137
15886,0
15887,0
15888,156
15889,0
15890,0
15891,178
15892,0
15893,0
15894,159
15895,0
15896,0
15897,144
15898,0
15899,0
15900,144
15901,0
15902,0
15903,147
15904,0
15905,0
15906,153
15907,0
15908,0
15909,152
15910,0
15911,0
15912,176
15913,0
15914,0
15915,159
15916,0
15917,0
15918,158
15919,0
15920,0
15921,147
15922,0
15923,0
15924,173
15925,0
15926,0
15927,143
15928,0
15929,0
15930,150
15931,0
15932,0
15933,149
15934,0
15935,0
15936,181
15937,0
15938,0
15939,144
15940,0
15941,0
15942,182
15943,0
15944,0
15945,147
15946,0
15947,0
15948,175
15949,0
15950,0
15951,177
15952,0
15953,0
15954,148
15955,0
15956,0
15957,135
15958,0
15959,0
15960,162
15961,0
15962,0
15963,159
15964,0
15965,0
15966,177
15967,0
15968,0
15969,158
15970,0
15971,0
15972,153
15973,0
15974,0
15975,166
15976,0
15977,0
15978,158
15979,0
15980,0
15981,153
15982,0
15983,0
15984,173
15985,0
15986,0
15987,164
15988,0
15989,0
15990,184
15991,0
15992,0
15993,139
15994,0
15995,0
15996,164
15997,0
15998,0
15999,161
16000,0
16001,0
16002,161
16003,0
16004,0
16005,165
16006,0
16007,0
16008,168
16009,0
16010,0
16011,140
16012,0
16013,0
16014,167
16015,0
16016,0
16017,151
16018,0
16019,0
16020,175
16021,0
16022,0
16023,141
16024,0
16025,0
16026,161
16027,0
16028,0
16029,152
16030,0
16031,0
16032,177
16033,0
16034,0
16035,171
16036,0
16037,0
16038,156
16039,0
16040,0
16041,143
16042,0
16043,0
16044,148
16045,0
16046,0
16047,157
16048,0
16049,0
16050,171
16051,0
16052,0
16053,127
16054,0
16055,0
16056,157
16057,0
16058,0
16059,150
16060,0
16061,0
16062,181
16063,0
16064,0
16065,179
16066,0
16067,0
16068,160
16069,0
16070,0
16071,154
16072,0
16073,0
16074,138
16075,0
16076,0
16077,160
16078,0
16079,0
16080,182
16081,0
16082,0
16083,126
16084,0
16085,0
16086,162
16087,0
16088,0
16089,148
16090,0
16091,0
16092,155
16093,0
16094,0
16095,154
16096,0
16097,0
16098,160
16099,0
16100,0
16101,153
16102,0
16103,0
16104,140
16105,0
16106,0
16107,148
16108,0
16109,0
16110,154
16111,0
16112,0
16113,141
16114,0
16115,0
16116,132
16117,0
16118,0
16119,134
16120,0
16121,0
16122,167
16123,0
16124,0
16125,139
16126,0
16127,0
16128,162
16129,0
16130,0
16131,120
16132,0
16133,0
16134,137
16135,0
16136,0
16137,138
16138,0
16139,0
16140,137
16141,0
16142,0
16143,145
16144,0
16145,0
16146,129
16147,0
16148,0
16149,169
16150,0
16151,0
16152,136
16153,0
16154,0
16155,152
16156,0
16157,0
16158,170
16159,0
16160,0
16161,127
16162,0
16163,0
16164,147
16165,0
16166,0
16167,136
16168,0
16169,0
16170,138
16171,0
16172,0
16173,135
16174,0
16175,0
16176,141
16177,0
16178,0
16179,151
16180,0
16181,0
16182,120
16183,0
16184,0
16185,134
16186,0
16187,0
16188,145
16189,0
16190,0
16191,126
16192,0
16193,0
16194,136
16195,0
16196,0
16197,130
16198,0
16199,0
16200,130
16201,0
16202,0
16203,118
16204,0
16205,0
16206,132
16207,0
16208,0
16209,133
16210,0
16211,0
16212,113
16213,0
16214,0
16215,136
16216,0
16217,0
16218,102
16219,0
16220,0
16221,138
16222,0
16223,0
16224,116
16225,0
16226,0
16227,131
16228,0
16229,0
16230,123
16231,0
16232,0
16233,111
16234,0
16235,0
16236,111
16237,0
16238,0
16239,96
16240,0
16241,0
16242,114
16243,0
16244,0
16245,107
16246,0
16247,0
16248,115
16249,0
16250,0
16251,105
16252,0
16253,0
16254,110
16255,0
16256,0
16257,116
16258,0
16259,0
16260,115
16261,0
16262,0
16263,108
16264,0
16265,0
16266,110
16267,0
16268,0
16269,105
16270,0
16271,0
16272,97
16273,0
16274,0
16275,114
16276,0
16277,0
16278,99
16279,0
16280,0
16281,86
16282,0
16283,0
16284,99
16285,0
16286,0
16287,110
16288,0
16289,0
16290,104
16291,0
16292,0
16293,89
16294,0
16295,0
16296,100
16297,0
16298,0
16299,114
16300,0
16301,0
16302,100
16303,0
16304,0
16305,99
16306,0
16307,0
16308,96
16309,0
16310,0
16311,100
16312,0
16313,0
16314,104
16315,0
16316,0
16317,119
16318,0
16319,0
16320,111
16321,0
16322,0
16323,104
16324,0
16325,0
16326,123
16327,0
16328,0
16329,97
16330,0
16331,0
16332,87
16333,0
16334,0
16335,107
16336,0
16337,0
16338,89
16339,0
16340,0
16341,110
16342,0
16343,0
16344,100
16345,0
16346,0
16347,90
16348,0
16349,0
16350,90
16351,0
16352,0
16353,79
16354,0
16355,0
16356,101
16357,0
16358,0
16359,72
16360,0
16361,0
16362,106
16363,0
16364,0
16365,89
16366,0
16367,0
16368,85
16369,0
16370,0
16371,86
16372,0
16373,0
16374,81
16375,0
16376,0
16377,84
16378,0
16379,0
16380,90
16381,0
16382,0
16383,68
16384,0
16385,0
16386,63
16387,0
16388,0
16389,74
16390,0
16391,0
16392,78
16393,0
16394,0
16395,84
16396,0
16397,0
16398,97
16399,0
16400,0
16401,73
16402,0
16403,0
16404,87
16405,0
16406,0
16407,85
16408,0
16409,0
16410,91
16411,0
16412,0
16413,74
16414,0
16415,0
16416,53
16417,0
16418,0
16419,65
16420,0
16421,0
16422,89
16423,0
16424,0
16425,82
16426,0
16427,0
16428,68
16429,0
16430,0
16431,80
16432,0
16433,0
16434,67
16435,0
16436,0
16437,79
16438,0
16439,0
16440,67
16441,0
16442,0
16443,63
16444,0
16445,0
16446,58
16447,0
16448,0
16449,70
16450,0
16451,0
16452,61
16453,0
16454,0
16455,66
16456,0
16457,0
16458,41
16459,0
16460,0
16461,67
16462,0
16463,0
16464,64
16465,0
16466,0
16467,56
16468,0
16469,0
16470,60
16471,0
16472,0
16473,48
16474,0
16475,0
16476,63
16477,0
16478,0
16479,62
16480,0
16481,0
16482,48
16483,0
16484,0
16485,58
16486,0
16487,0
16488,53
16489,0
16490,0
16491,55
16492,0
16493,0
16494,63
16495,0
16496,0
16497,62
16498,0
16499,0
16500,50
16501,0
16502,0
16503,52
16504,0
16505,0
16506,54
16507,0
16508,0
16509,53
16510,0
16511,0
16512,39
16513,0
16514,0
16515,60
16516,0
16517,0
16518,51
16519,0
16520,0
16521,33
16522,0
16523,0
16524,66
16525,0
16526,0
16527,55
16528,0
16529,0
16530,52
16531,0
16532,0
16533,41
16534,0
16535,0
16536,42
16537,0
16538,0
16539,61
16540,0
16541,0
16542,46
16543,0
16544,0
16545,55
16546,0
16547,0
16548,46
16549,0
16550,0
16551,40
16552,0
16553,0
16554,44
16555,0
16556,0
16557,43
16558,0
16559,0
16560,45
16561,0
16562,0
16563,54
16564,0
16565,0
16566,29
16567,0
16568,0
16569,42
16570,0
16571,0
16572,53
16573,0
16574,0
16575,51
16576,0
16577,0
16578,50
16579,0
16580,0
16581,48
16582,0
16583,0
16584,49
16585,0
16586,0
16587,51
16588,0
16589,0
16590,48
16591,0
16592,0
16593,46
16594,0
16595,0
16596,44
16597,0
16598,0
16599,42
16600,0
16601,0
16602,40
16603,0
16604,0
16605,47
16606,0
16607,0
16608,44
16609,0
16610,0
16611,28
16612,0
16613,0
16614,48
16615,0
16616,0
16617,36
16618,0
16619,0
16620,49
16621,0
16622,0
16623,34
16624,0
16625,0
16626,37
16627,0
16628,0
16629,54
16630,0
16631,0
16632,48
16633,0
16634,0
16635,40
16636,0
16637,0
16638,40
16639,0
16640,0
16641,30
16642,0
16643,0
16644,29
16645,0
16646,0
16647,35
16648,0
16649,0
16650,48
16651,0
16652,0
16653,39
16654,0
16655,0
16656,38
16657,0
16658,0
16659,43
16660,0
16661,0
16662,40
16663,0
16664,0
16665,41
16666,0
16667,0
16668,37
16669,0
16670,0
16671,37
16672,0
16673,0
16674,28
16675,0
16676,0
16677,39
16678,0
16679,0
16680,41
16681,0
16682,0
16683,44
16684,0
16685,0
16686,31
16687,0
16688,0
16689,50
16690,0
16691,0
16692,32
16693,0
16694,0
16695,30
16696,0
16697,0
16698,31
16699,0
16700,0
16701,31
16702,0
16703,0
16704,39
16705,0
16706,0
16707,37
16708,0
16709,0
16710,37
16711,0
16712,0
16713,36
16714,0
16715,0
16716,41
16717,0
16718,0
16719,36
16720,0
16721,0
16722,48
16723,0
16724,0
16725,42
16726,0
16727,0
16728,39
16729,0
16730,0
16731,30
16732,0
16733,0
16734,35
16735,0
16736,0
16737,36
16738,0
16739,0
16740,27
16741,0
16742,0
16743,29
16744,0
16745,0
16746,31
16747,0
16748,0
16749,28
16750,0
16751,0
16752,43
16753,0
16754,0
16755,40
16756,0
16757,0
16758,29
16759,0
16760,0
16761,25
16762,0
16763,0
16764,37
16765,0
16766,0
16767,40
16768,0
16769,0
16770,29
16771,0
16772,0
16773,27
16774,0
16775,0
16776,32
16777,0
16778,0
16779,26
16780,0
16781,0
16782,25
16783,0
16784,0
16785,31
16786,0
16787,0
16788,29
16789,0
16790,0
16791,26
16792,0
16793,0
16794,25
16795,0
16796,0
16797,27
16798,0
16799,0
16800,34
16801,0
16802,0
16803,17
16804,0
16805,0
16806,30
16807,0
16808,0
16809,25
16810,0
16811,0
16812,28
16813,0
16814,0
16815,30
16816,0
16817,0
16818,32
16819,0
16820,0
16821,31
16822,0
16823,0
16824,17
16825,0
16826,0
16827,37
16828,0
16829,0
16830,29
16831,0
16832,0
16833,32
16834,0
16835,0
16836,34
16837,0
16838,0
16839,39
16840,0
16841,0
16842,21
16843,0
16844,0
16845,28
16846,0
16847,0
16848,21
16849,0
16850,0
16851,32
16852,0
16853,0
16854,23
16855,0
16856,0
16857,23
16858,0
16859,0
16860,23
16861,0
16862,0
16863,27
16864,0
16865,0
16866,21
16867,0
16868,0
16869,26
16870,0
16871,0
16872,23
16873,0
16874,0
16875,29
16876,0
16877,0
16878,22
16879,0
16880,0
16881,26
16882,0
16883,0
16884,27
16885,0
16886,0
16887,24
16888,0
16889,0
16890,26
16891,0
16892,0
16893,32
16894,0
16895,0
16896,20
16897,0
16898,0
16899,16
16900,0
16901,0
16902,21
16903,0
16904,0
16905,21
16906,0
16907,0
16908,22
16909,0
16910,0
16911,20
16912,0
16913,0
16914,21
16915,0
16916,0
16917,24
16918,0
16919,0
16920,27
16921,0
16922,0
16923,25
16924,0
16925,0
16926,26
16927,0
16928,0
16929,15
16930,0
16931,0
16932,27
16933,0
16934,0
16935,32
16936,0
16937,0
16938,25
16939,0
16940,0
16941,20
16942,0
16943,0
16944,23
16945,0
16946,0
16947,25
16948,0
16949,0
16950,16
16951,0
16952,0
16953,21
16954,0
16955,0
16956,16
16957,0
16958,0
16959,24
16960,0
16961,0
16962,27
16963,0
16964,0
16965,16
16966,0
16967,0
16968,22
16969,0
16970,0
16971,24
16972,0
16973,0
16974,18
16975,0
16976,0
16977,10
16978,0
16979,0
16980,20
16981,0
16982,0
16983,29
16984,0
16985,0
16986,24
16987,0
16988,0
16989,26
16990,0
16991,0
16992,28
16993,0
16994,0
16995,23
16996,0
16997,0
16998,19
16999,0
17000,0
17001,24
17002,0
17003,0
17004,21
17005,0
17006,0
17007,27
17008,0
17009,0
17010,21
17011,0
17012,0
17013,24
17014,0
17015,0
17016,24
17017,0
17018,0
17019,24
17020,0
17021,0
17022,21
17023,0
17024,0
17025,15
17026,0
17027,0
17028,29
17029,0
17030,0
17031,17
17032,0
17033,0
17034,26
17035,0
17036,0
17037,27
17038,0
17039,0
17040,31
17041,0
17042,0
17043,37
17044,0
17045,0
17046,23
17047,0
17048,0
17049,25
17050,0
17051,0
17052,27
17053,0
17054,0
17055,27
17056,0
17057,0
17058,22
17059,0
17060,0
17061,14
17062,0
17063,0
17064,30
17065,0
17066,0
17067,15
17068,0
17069,0
17070,23
17071,0
17072,0
17073,17
17074,0
17075,0
17076,20
17077,0
17078,0
17079,19
17080,0
17081,0
17082,25
17083,0
17084,0
17085,36
17086,0
17087,0
17088,34
17089,0
17090,0
17091,21
17092,0
17093,0
17094,29
17095,0
17096,0
17097,24
17098,0
17099,0
17100,19
17101,0
17102,0
17103,21
17104,0
17105,0
17106,26
17107,0
17108,0
17109,26
17110,0
17111,0
17112,19
17113,0
17114,0
17115,25
17116,0
17117,0
17118,30
17119,0
17120,0
17121,20
17122,0
17123,0
17124,20
17125,0
17126,0
17127,31
17128,0
17129,0
17130,25
17131,0
17132,0
17133,27
17134,0
17135,0
17136,28
17137,0
17138,0
17139,23
17140,0
17141,0
17142,24
17143,0
17144,0
17145,30
17146,0
17147,0
17148,19
17149,0
17150,0
17151,25
17152,0
17153,0
17154,23
17155,0
17156,0
17157,26
17158,0
17159,0
17160,31
17161,0
17162,0
17163,24
17164,0
17165,0
17166,15
17167,0
17168,0
17169,31
17170,0
17171,0
17172,23
17173,0
17174,0
17175,25
17176,0
17177,0
17178,16
17179,0
17180,0
17181,22
17182,0
17183,0
17184,28
17185,0
17186,0
17187,20
17188,0
17189,0
17190,27
17191,0
17192,0
17193,21
17194,0
17195,0
17196,28
17197,0
17198,0
17199,30
17200,0
17201,0
17202,25
17203,0
17204,0
17205,26
17206,0
17207,0
17208,20
17209,0
17210,0
17211,32
17212,0
17213,0
17214,15
17215,0
17216,0
17217,24
17218,0
17219,0
17220,29
17221,0
17222,0
17223,33
17224,0
17225,0
17226,30
17227,0
17228,0
17229,22
17230,0
17231,0
17232,21
17233,0
17234,0
17235,32
17236,0
17237,0
17238,22
17239,0
17240,0
17241,35
17242,0
17243,0
17244,22
17245,0
17246,0
17247,35
17248,0
17249,0
17250,16
17251,0
17252,0
17253,20
17254,0
17255,0
17256,28
17257,0
17258,0
17259,18
17260,0
17261,0
17262,23
17263,0
17264,0
17265,19
17266,0
17267,0
17268,26
17269,0
17270,0
17271,27
17272,0
17273,0
17274,20
17275,0
17276,0
17277,21
17278,0
17279,0
17280,21
17281,0
17282,0
17283,19
17284,0
17285,0
17286,27
17287,0
17288,0
17289,26
17290,0
17291,0
17292,20
17293,0
17294,0
17295,25
17296,0
17297,0
17298,25
17299,0
17300,0
17301,22
17302,0
17303,0
17304,31
17305,0
17306,0
17307,31
17308,0
17309,0
17310,26
17311,0
17312,0
17313,23
17314,0
17315,0
17316,34
17317,0
17318,0
17319,23
17320,0
17321,0
17322,19
17323,0
17324,0
17325,19
17326,0
17327,0
17328,32
17329,0
17330,0
17331,25
17332,0
17333,0
17334,28
17335,0
17336,0
17337,26
17338,0
17339,0
17340,25
17341,0
17342,0
17343,22
17344,0
17345,0
17346,20
17347,0
17348,0
17349,18
17350,0
17351,0
17352,15
17353,0
17354,0
17355,32
17356,0
17357,0
17358,19
17359,0
17360,0
17361,20
17362,0
17363,0
17364,28
17365,0
17366,0
17367,22
17368,0
17369,0
17370,21
17371,0
17372,0
17373,20
17374,0
17375,0
17376,18
17377,0
17378,0
17379,25
17380,0
17381,0
17382,23
17383,0
17384,0
17385,23
17386,0
17387,0
17388,16
17389,0
17390,0
17391,12
17392,0
17393,0
17394,26
17395,0
17396,0
17397,27
17398,0
17399,0
17400,20
17401,0
17402,0
17403,12
17404,0
17405,0
17406,25
17407,0
17408,0
17409,19
17410,0
17411,0
17412,19
17413,0
17414,0
17415,20
17416,0
17417,0
17418,18
17419,0
17420,0
17421,12
17422,0
17423,0
17424,31
17425,0
17426,0
17427,14
17428,0
17429,0
17430,21
17431,0
17432,0
17433,17
17434,0
17435,0
17436,25
17437,0
17438,0
17439,24
17440,0
17441,0
17442,22
17443,0
17444,0
17445,10
17446,0
17447,0
17448,20
17449,0
17450,0
17451,13
17452,0
17453,0
17454,24
17455,0
17456,0
17457,25
17458,0
17459,0
17460,29
17461,0
17462,0
17463,16
17464,0
17465,0
17466,24
17467,0
17468,0
17469,19
17470,0
17471,0
17472,17
17473,0
17474,0
17475,21
17476,0
17477,0
17478,18
17479,0
17480,0
17481,12
17482,0
17483,0
17484,19
17485,0
17486,0
17487,18
17488,0
17489,0
17490,16
17491,0
17492,0
17493,18
17494,0
17495,0
17496,20
17497,0
17498,0
17499,16
17500,0
17501,0
17502,15
17503,0
17504,0
17505,15
17506,0
17507,0
17508,14
17509,0
17510,0
17511,21
17512,0
17513,0
17514,17
17515,0
17516,0
17517,20
17518,0
17519,0
17520,16
17521,0
17522,0
17523,19
17524,0
17525,0
17526,14
17527,0
17528,0
17529,9
17530,0
17531,0
17532,17
17533,0
17534,0
17535,17
17536,0
17537,0
17538,27
17539,0
17540,0
17541,15
17542,0
17543,0
17544,17
17545,0
17546,0
17547,12
17548,0
17549,0
17550,22
17551,0
17552,0
17553,13
17554,0
17555,0
17556,14
17557,0
17558,0
17559,15
17560,0
17561,0
17562,15
17563,0
17564,0
17565,18
17566,0
17567,0
17568,12
17569,0
17570,0
17571,20
17572,0
17573,0
17574,17
17575,0
17576,0
17577,16
17578,0
17579,0
17580,15
17581,0
17582,0
17583,18
17584,0
17585,0
17586,15
17587,0
17588,0
17589,15
17590,0
17591,0
17592,14
17593,0
17594,0
17595,17
17596,0
17597,0
17598,14
17599,0
17600,0
17601,11
17602,0
17603,0
17604,11
17605,0
17606,0
17607,8
17608,0
17609,0
17610,16
17611,0
17612,0
17613,15
17614,0
17615,0
17616,8
17617,0
17618,0
17619,15
17620,0
17621,0
17622,14
17623,0
17624,0
17625,13
17626,0
17627,0
17628,16
17629,0
17630,0
17631,12
17632,0
17633,0
17634,13
17635,0
17636,0
17637,18
17638,0
17639,0
17640,10
17641,0
17642,0
17643,13
17644,0
17645,0
17646,18
17647,0
17648,0
17649,14
17650,0
17651,0
17652,12
17653,0
17654,0
17655,22
17656,0
17657,0
17658,24
17659,0
17660,0
17661,19
17662,0
17663,0
17664,14
17665,0
17666,0
17667,15
17668,0
17669,0
17670,15
17671,0
17672,0
17673,7
17674,0
17675,0
17676,11
17677,0
17678,0
17679,17
17680,0
17681,0
17682,18
17683,0
17684,0
17685,9
17686,0
17687,0
17688,10
17689,0
17690,0
17691,12
17692,0
17693,0
17694,15
17695,0
17696,0
17697,4
17698,0
17699,0
17700,11
17701,0
17702,0
17703,17
17704,0
17705,0
17706,12
17707,0
17708,0
17709,13
17710,0
17711,0
17712,11
17713,0
17714,0
17715,13
17716,0
17717,0
17718,14
17719,0
17720,0
17721,10
17722,0
17723,0
17724,7
17725,0
17726,0
17727,8
17728,0
17729,0
17730,8
17731,0
17732,0
17733,15
17734,0
17735,0
17736,10
17737,0
17738,0
17739,17
17740,0
17741,0
17742,12
17743,0
17744,0
17745,14
17746,0
17747,0
17748,18
17749,0
17750,0
17751,10
17752,0
17753,0
17754,14
17755,0
17756,0
17757,11
17758,0
17759,0
17760,11
17761,0
17762,0
17763,5
17764,0
17765,0
17766,11
17767,0
17768,0
17769,7
17770,0
17771,0
17772,8
17773,0
17774,0
17775,8
17776,0
17777,0
17778,8
17779,0
17780,0
17781,16
17782,0
17783,0
17784,8
17785,0
17786,0
17787,9
17788,0
17789,0
17790,13
17791,0
17792,0
17793,13
17794,0
17795,0
17796,12
17797,0
17798,0
17799,9
17800,0
17801,0
17802,10
17803,0
17804,0
17805,14
17806,0
17807,0
17808,15
17809,0
17810,0
17811,14
17812,0
17813,0
17814,11
17815,0
17816,0
17817,16
17818,0
17819,0
17820,15
17821,0
17822,0
17823,16
17824,0
17825,0
17826,5
17827,0
17828,0
17829,11
17830,0
17831,0
17832,7
17833,0
17834,0
17835,8
17836,0
17837,0
17838,11
17839,0
17840,0
17841,3
17842,0
17843,0
17844,14
17845,0
17846,0
17847,7
17848,0
17849,0
17850,13
17851,0
17852,0
17853,15
17854,0
17855,0
17856,11
17857,0
17858,0
17859,12
17860,0
17861,0
17862,5
17863,0
17864,0
17865,15
17866,0
17867,0
17868,14
17869,0
17870,0
17871,15
17872,0
17873,0
17874,9
17875,0
17876,0
17877,9
17878,0
17879,0
17880,6
17881,0
17882,0
17883,9
17884,0
17885,0
17886,11
17887,0
17888,0
17889,13
17890,0
17891,0
17892,12
17893,0
17894,0
17895,3
17896,0
17897,0
17898,9
17899,0
17900,0
17901,10
17902,0
17903,0
17904,11
17905,0
17906,0
17907,8
17908,0
17909,0
17910,12
17911,0
17912,0
17913,9
17914,0
17915,0
17916,10
17917,0
17918,0
17919,13
17920,0
17921,0
17922,12
17923,0
17924,0
17925,11
17926,0
17927,0
17928,11
17929,0
17930,0
17931,11
17932,0
17933,0
17934,11
17935,0
17936,0
17937,14
17938,0
17939,0
17940,10
17941,0
17942,0
17943,12
17944,0
17945,0
17946,12
17947,0
17948,0
17949,13
17950,0
17951,0
17952,11
17953,0
17954,0
17955,13
17956,0
17957,0
17958,11
17959,0
17960,0
17961,4
17962,0
17963,0
17964,13
17965,0
17966,0
17967,9
17968,0
17969,0
17970,7
17971,0
17972,0
17973,5
17974,0
17975,0
17976,10
17977,0
17978,0
17979,10
17980,0
17981,0
17982,10
17983,0
17984,0
17985,8
17986,0
17987,0
17988,11
17989,0
17990,0
17991,10
17992,0
17993,0
17994,10
17995,0
17996,0
17997,16
17998,0
17999,0


==> data/s_hist_3.csv <==
cycle,hit
14000,1
14001,3
14002,3
14003,0
14004,2
14005,0
14006,1
14007,2
14008,2
14009,0
14010,2
14011,0
14012,2
14013,1
14014,3
14015,0
14016,7
14017,0
14018,1
14019,1
14020,1
14021,0
14022,1
14023,0
14024,1
14025,0
14026,1
14027,0
14028,6
14029,0
14030,1
14031,6
14032,1
14033,0
14034,2
14035,0
14036,3
14037,2
14038,0
14039,0
14040,4
14041,0
14042,1
14043,0
14044,0
14045,0
14046,2
14047,0
14048,0
14049,4
14050,0
14051,0
14052,1
14053,0
14054,1
14055,1
14056,1
14057,0
14058,3
14059,0
14060,0
14061,1
14062,0
14063,0
14064,2
14065,0
14066,0
14067,2
14068,0
14069,0
14070,0
14071,0
14072,0
14073,4
14074,1
14075,0
14076,4
14077,0
14078,1
14079,3
14080,0
14081,0
14082,1
14083,0
14084,0
14085,1
14086,2
14087,0
14088,0
14089,0
14090,2
14091,5
14092,0
14093,0
14094,4
14095,0
14096,1
14097,2
14098,2
14099,0
14100,6
14101,0
14102,3
14103,4
14104,1
14105,0
14106,6
14107,0
14108,2
14109,1
14110,3
14111,0
14112,2
14113,0
14114,2
14115,2
14116,0
14117,0
14118,4
14119,0
14120,2
14121,1
14122,2
14123,0
14124,6
14125,0
14126,2
14127,1
14128,1
14129,0
14130,4
14131,0
14132,1
14133,3
14134,1
14135,0
14136,5
14137,0
14138,0
14139,1
14140,1
14141,0
14142,4
14143,0
14144,0
14145,2
14146,0
14147,0
14148,1
14149,0
14150,1
14151,1
14152,0
14153,0
14154,3
14155,0
14156,0
14157,1
14158,0
14159,0
14160,3
14161,0
14162,2
14163,1
14164,2
14165,0
14166,6
14167,0
14168,1
14169,2
14170,4
14171,0
14172,7
14173,0
14174,0
14175,2
14176,0
14177,0
14178,3
14179,0
14180,0
14181,1
14182,0
14183,0
14184,3
14185,0
14186,1
14187,2
14188,2
14189,0
14190,4
14191,0
14192,0
14193,4
14194,1
14195,0
14196,3
14197,0
14198,5
14199,3
14200,1
14201,0
14202,2
14203,0
14204,2
14205,5
14206,0
14207,0
14208,5
14209,0
14210,1
14211,2
14212,1
14213,0
14214,4
14215,0
14216,2
14217,4
14218,1
14219,0
14220,4
14221,0
14222,4
14223,4
14224,1
14225,0
14226,5
14227,0
14228,1
14229,3
14230,0
14231,0
14232,7
14233,0
14234,0
14235,3
14236,2
14237,0
14238,2
14239,0
14240,0
14241,5
14242,1
14243,0
14244,3
14245,0
14246,0
14247,0
14248,1
14249,0
14250,5
14251,0
14252,0
14253,3
14254,0
14255,0
14256,3
14257,0
14258,0
14259,1
14260,0
14261,0
14262,4
14263,0
14264,1
14265,4
14266,0
14267,0
14268,5
14269,0
14270,0
14271,3
14272,1
14273,0
14274,6
14275,0
14276,0
14277,4
14278,0
14279,0
14280,6
14281,0
14282,1
14283,1
14284,1
14285,0
14286,5
14287,0
14288,0
14289,5
14290,1
14291,0
14292,6
14293,0
14294,0
14295,5
14296,0
14297,0
14298,13
14299,0
14300,1
14301,3
14302,1
14303,0
14304,5
14305,0
14306,0
14307,7
14308,1
14309,0
14310,5
14311,0
14312,0
14313,4
14314,0
14315,0
14316,6
14317,0
14318,1
14319,4
14320,1
14321,0
14322,4
14323,0
14324,0
14325,3
14326,2
14327,0
14328,8
14329,0
14330,0
14331,1
14332,1
14333,0
14334,2
14335,0
14336,0
14337,7
14338,2
14339,0
14340,6
14341,0
14342,0
14343,10
14344,1
14345,0
14346,4
14347,0
14348,0
14349,8
14350,3
14351,0
14352,7
14353,0
14354,0
14355,6
14356,1
14357,0
14358,5
14359,0
14360,1
14361,10
14362,1
14363,0
14364,5
14365,0
14366,2
14367,9
14368,0
14369,0
14370,7
14371,0
14372,1
14373,4
14374,1
14375,0
14376,10
14377,0
14378,0
14379,10
14380,0
14381,0
14382,10
14383,0
14384,1
14385,6
14386,1
14387,0
14388,10
14389,0
14390,0
14391,9
14392,0
14393,0
14394,6
14395,0
14396,0
14397,10
14398,1
14399,0
14400,12
14401,0
14402,1
14403,10
14404,1
14405,0
14406,8
14407,0
14408,2
14409,7
14410,0
14411,0
14412,11
14413,0
14414,0
14415,6
14416,1
14417,0
14418,7
14419,0
14420,0
14421,5
14422,0
14423,0
14424,8
14425,0
14426,0
14427,10
14428,0
14429,0
14430,12
14431,0
14432,0
14433,7
14434,0
14435,0
14436,6
14437,0
14438,0
14439,9
14440,0
14441,0
14442,9
14443,0
14444,0
14445,7
14446,0
14447,0
14448,9
14449,0
14450,2
14451,15
14452,0
14453,0
14454,12
14455,0
14456,0
14457,7
14458,0
14459,0
14460,6
14461,0
14462,0
14463,9
14464,0
14465,0
14466,11
14467,0
14468,0
14469,10
14470,0
14471,0
14472,8
14473,0
14474,1
14475,9
14476,0
14477,0
14478,7
14479,0
14480,0
14481,10
14482,1
14483,0
14484,11
14485,0
14486,0
14487,12
14488,0
14489,0
14490,14
14491,0
14492,0
14493,7
14494,0
14495,0
14496,17
14497,0
14498,1
14499,11
14500,1
14501,0
14502,7
14503,0
14504,0
14505,13
14506,0
14507,0
14508,8
14509,0
14510,0
14511,11
14512,1
14513,0
14514,12
14515,0
14516,0
14517,10
14518,0
14519,0
14520,9
14521,0
14522,0
14523,11
14524,0
14525,0
14526,12
14527,0
14528,0
14529,21
14530,0
14531,0
14532,14
14533,0
14534,0
14535,14
14536,0
14537,0
14538,12
14539,0
14540,0
14541,13
14542,0
14543,0
14544,14
14545,0
14546,0
14547,12
14548,1
14549,0
14550,14
14551,0
14552,0
14553,18
14554,0
14555,0
14556,14
14557,0
14558,1
14559,16
14560,0
14561,0
14562,19
14563,0
14564,0
14565,19
14566,0
14567,0
14568,17
14569,0
14570,0
14571,15
14572,0
14573,0
14574,18
14575,0
14576,1
14577,14
14578,0
14579,0
14580,10
14581,0
14582,0
14583,8
14584,0
14585,0
14586,19
14587,0
14588,0
14589,10
14590,0
14591,0
14592,17
14593,0
14594,0
14595,13
14596,1
14597,0
14598,16
14599,0
14600,1
14601,11
14602,0
14603,0
14604,14
14605,0
14606,1
14607,17
14608,0
14609,0
14610,20
14611,0
14612,0
14613,18
14614,0
14615,0
14616,15
14617,0
14618,0
14619,11
14620,0
14621,0
14622,7
14623,0
14624,0
14625,12
14626,0
14627,0
14628,18
14629,0
14630,0
14631,17
14632,0
14633,0
14634,11
14635,0
14636,0
14637,7
14638,0
14639,0
14640,20
14641,0
14642,0
14643,23
14644,0
14645,0
14646,24
14647,0
14648,0
14649,17
14650,1
14651,0
14652,20
14653,0
14654,0
14655,19
14656,0
14657,0
14658,16
14659,0
14660,0
14661,13
14662,0
14663,0
14664,20
14665,0
14666,0
14667,17
14668,0
14669,0
14670,20
14671,0
14672,1
14673,9
14674,0
14675,0
14676,13
14677,0
14678,0
14679,31
14680,0
14681,0
14682,22
14683,0
14684,0
14685,17
14686,0
14687,0
14688,15
14689,0
14690,0
14691,20
14692,1
14693,0
14694,29
14695,0
14696,0
14697,8
14698,0
14699,0
14700,18
14701,0
14702,0
14703,19
14704,0
14705,0
14706,11
14707,0
14708,0
14709,22
14710,0
14711,0
14712,22
14713,0
14714,0
14715,20
14716,0
14717,0
14718,25
14719,0
14720,0
14721,17
14722,0
14723,0
14724,21
14725,0
14726,0
14727,29
14728,0
14729,0
14730,27
14731,0
14732,0
14733,15
14734,0
14735,0
14736,16
14737,0
14738,0
14739,17
14740,0
14741,0
14742,17
14743,0
14744,0
14745,25
14746,1
14747,0
14748,24
14749,0
14750,0
14751,16
14752,0
14753,0
14754,15
14755,0
14756,0
14757,21
14758,0
14759,0
14760,23
14761,0
14762,0
14763,26
14764,0
14765,0
14766,19
14767,0
14768,0
14769,18
14770,0
14771,0
14772,23
14773,0
14774,0
14775,12
14776,0
14777,0
14778,21
14779,0
14780,0
14781,23
14782,0
14783,0
14784,31
14785,0
14786,0
14787,20
14788,0
14789,0
14790,20
14791,0
14792,0
14793,26
14794,0
14795,0
14796,20
14797,0
14798,0
14799,31
14800,1
14801,0
14802,26
14803,0
14804,0
14805,34
14806,1
14807,0
14808,22
14809,0
14810,0
14811,29
14812,0
14813,0
14814,25
14815,0
14816,0
14817,28
14818,0
14819,0
14820,29
14821,0
14822,0
14823,32
14824,0
14825,0
14826,28
14827,0
14828,0
14829,31
14830,1
14831,0
14832,27
14833,0
14834,0
14835,35
14836,0
14837,0
14838,27
14839,0
14840,0
14841,29
14842,0
14843,0
14844,27
14845,0
14846,0
14847,19
14848,0
14849,0
14850,27
14851,0
14852,0
14853,31
14854,0
14855,0
14856,31
14857,0
14858,0
14859,39
14860,0
14861,0
14862,29
14863,0
14864,0
14865,29
14866,0
14867,0
14868,26
14869,0
14870,0
14871,21
14872,0
14873,0
14874,21
14875,0
14876,0
14877,34
14878,0
14879,0
14880,30
14881,0
14882,0
14883,28
14884,0
14885,0
14886,25
14887,0
14888,0
14889,31
14890,0
14891,0
14892,29
14893,0
14894,0
14895,37
14896,0
14897,0
14898,30
14899,0
14900,0
14901,28
14902,0
14903,0
14904,31
14905,0
14906,0
14907,21
14908,0
14909,0
14910,30
14911,0
14912,0
14913,36
14914,0
14915,0
14916,35
14917,0
14918,0
14919,36
14920,0
14921,0
14922,37
14923,0
14924,0
14925,37
14926,0
14927,0
14928,36
14929,0
14930,0
14931,35
14932,0
14933,0
14934,45
14935,0
14936,0
14937,29
14938,0
14939,0
14940,35
14941,0
14942,0
14943,23
14944,0
14945,0
14946,51
14947,0
14948,0
14949,37
14950,0
14951,0
14952,32
14953,0
14954,0
14955,40
14956,1
14957,0
14958,42
14959,0
14960,0
14961,46
14962,0
14963,0
14964,54
14965,0
14966,0
14967,41
14968,0
14969,0
14970,46
14971,0
14972,0
14973,38
14974,0
14975,0
14976,47
14977,0
14978,0
14979,44
14980,0
14981,0
14982,35
14983,0
14984,0
14985,23
14986,0
14987,0
14988,34
14989,0
14990,0
14991,45
14992,0
14993,0
14994,43
14995,0
14996,0
14997,39
14998,0
14999,0
15000,33
15001,0
15002,0
15003,35
15004,0
15005,0
15006,43
15007,0
15008,0
15009,45
15010,0
15011,0
15012,40
15013,0
15014,0
15015,31
15016,0
15017,0
15018,41
15019,0
15020,0
15021,27
15022,0
15023,0
15024,40
15025,0
15026,0
15027,41
15028,0
15029,0
15030,54
15031,0
15032,0
15033,43
15034,0
15035,0
15036,37
15037,0
15038,0
15039,39
15040,0
15041,0
15042,41
15043,0
15044,0
15045,35
15046,0
15047,0
15048,41
15049,0
15050,0
15051,41
15052,0
15053,0
15054,46
15055,0
15056,0
15057,53
15058,0
15059,0
15060,35
15061,0
15062,0
15063,53
15064,0
15065,0
15066,39
15067,0
15068,0
15069,38
15070,0
15071,0
15072,48
15073,0
15074,0
15075,49
15076,0
15077,0
15078,45
15079,0
15080,0
15081,49
15082,0
15083,0
15084,55
15085,0
15086,0
15087,49
15088,0
15089,0
15090,41
15091,0
15092,0
15093,35
15094,0
15095,0
15096,35
15097,0
15098,0
15099,48
15100,0
15101,0
15102,47
15103,0
15104,0
15105,41
15106,0
15107,0
15108,53
15109,0
15110,0
15111,38
15112,0
15113,0
15114,43
15115,0
15116,0
15117,43
15118,0
15119,0
15120,41
15121,0
15122,0
15123,53
15124,0
15125,0
15126,44
15127,0
15128,0
15129,44
15130,0
15131,0
15132,40
15133,0
15134,0
15135,41
15136,0
15137,0
15138,42
15139,0
15140,0
15141,43
15142,0
15143,0
15144,55
15145,0
15146,0
15147,45
15148,0
15149,0
15150,65
15151,0
15152,0
15153,43
15154,0
15155,0
15156,42
15157,0
15158,0
15159,40
15160,0
15161,0
15162,74
15163,0
15164,0
15165,36
15166,0
15167,0
15168,38
15169,0
15170,0
15171,46
15172,0
15173,0
15174,51
15175,0
15176,0
15177,39
15178,0
15179,0
15180,58
15181,0
15182,0
15183,48
15184,0
15185,0
15186,52
15187,0
15188,0
15189,53
15190,0
15191,0
15192,51
15193,0
15194,0
15195,50
15196,0
15197,0
15198,53
15199,0
15200,0
15201,48
15202,0
15203,0
15204,49
15205,0
15206,0
15207,55
15208,0
15209,0
15210,47
15211,0
15212,0
15213,51
15214,0
15215,0
15216,50
15217,0
15218,0
15219,55
15220,0
15221,0
15222,39
15223,0
15224,0
15225,39
15226,0
15227,0
15228,52
15229,0
15230,0
15231,52
15232,0
15233,0
15234,53
15235,0
15236,0
15237,51
15238,0
15239,0
15240,44
15241,0
15242,0
15243,44
15244,0
15245,0
15246,42
15247,0
15248,0
15249,64
15250,0
15251,0
15252,38
15253,0
15254,0
15255,50
15256,0
15257,0
15258,43
15259,0
15260,0
15261,39
15262,0
15263,0
15264,50
15265,0
15266,0
15267,57
15268,0
15269,0
15270,46
15271,0
15272,0
15273,60
15274,0
15275,0
15276,70
15277,0
15278,0
15279,47
15280,0
15281,0
15282,57
15283,0
15284,0
15285,46
15286,0
15287,0
15288,47
15289,0
15290,0
15291,39
15292,0
15293,0
15294,60
15295,0
15296,0
15297,52
15298,0
15299,0
15300,59
15301,0
15302,0
15303,46
15304,0
15305,0
15306,33
15307,0
15308,0
15309,57
15310,0
15311,0
15312,50
15313,0
15314,0
15315,45
15316,0
15317,0
15318,48
15319,0
15320,0
15321,56
15322,0
15323,0
15324,60
15325,0
15326,0
15327,55
15328,0
15329,0
15330,63
15331,0
15332,0
15333,51
15334,0
15335,0
15336,52
15337,0
15338,0
15339,58
15340,0
15341,0
15342,57
15343,0
15344,0
15345,71
15346,0
15347,0
15348,44
15349,0
15350,0
15351,49
15352,0
15353,0
15354,64
15355,0
15356,0
15357,51
15358,0
15359,0
15360,49
15361,0
15362,0
15363,60
15364,0
15365,0
15366,46
15367,0
15368,0
15369,51
15370,0
15371,0
15372,58
15373,0
15374,0
15375,48
15376,0
15377,0
15378,53
15379,0
15380,0
15381,51
15382,0
15383,0
15384,54
15385,0
15386,0
15387,66
15388,0
15389,0
15390,52
15391,0
15392,0
15393,49
15394,0
15395,0
15396,58
15397,0
15398,0
15399,57
15400,0
15401,0
15402,58
15403,0
15404,0
15405,49
15406,0
15407,0
15408,52
15409,0
15410,0
15411,45
15412,0
15413,0
15414,60
15415,0
15416,0
15417,56
15418,0
15419,0
15420,46
15421,0
15422,0
15423,46
15424,0
15425,0
15426,58
15427,0
15428,0
15429,55
15430,0
15431,0
15432,60
15433,0
15434,0
15435,44
15436,0
15437,0
15438,51
15439,0
15440,0
15441,44
15442,0
15443,0
15444,35
15445,0
15446,0
15447,54
15448,0
15449,0
15450,50
15451,0
15452,0
15453,67
15454,0
15455,0
15456,50
15457,0
15458,1
15459,52
15460,0
15461,0
15462,59
15463,0
15464,0
15465,56
15466,0
15467,0
15468,43
15469,0
15470,0
15471,50
15472,0
15473,0
15474,50
15475,0
15476,0
15477,56
15478,0
15479,0
15480,58
15481,0
15482,0
15483,61
15484,0
15485,0
15486,33
15487,0
15488,0
15489,54
15490,0
15491,0
15492,47
15493,0
15494,0
15495,53
15496,0
15497,0
15498,50
15499,0
15500,0
15501,47
15502,0
15503,0
15504,52
15505,0
15506,0
15507,44
15508,0
15509,0
15510,47
15511,0
15512,0
15513,58
15514,0
15515,0
15516,58
15517,0
15518,0
15519,60
15520,0
15521,0
15522,53
15523,0
15524,0
15525,47
15526,0
15527,0
15528,49
15529,0
15530,0
15531,57
15532,0
15533,0
15534,54
15535,0
15536,0
15537,48
15538,0
15539,0
15540,60
15541,0
15542,0
15543,58
15544,0
15545,0
15546,56
15547,0
15548,0
15549,52
15550,0
15551,0
15552,50
15553,0
15554,0
15555,63
15556,0
15557,0
15558,61
15559,0
15560,0
15561,47
15562,0
15563,0
15564,71
15565,0
15566,0
15567,58
15568,0
15569,0
15570,70
15571,0
15572,0
15573,53
15574,0
15575,0
15576,64
15577,0
15578,0
15579,63
15580,0
15581,0
15582,53
15583,0
15584,0
15585,43
15586,0
15587,0
15588,59
15589,0
15590,0
15591,58
15592,0
15593,0
15594,45
15595,0
15596,0
15597,53
15598,0
15599,0
15600,62
15601,0
15602,0
15603,66
15604,0
15605,0
15606,49
15607,0
15608,0
15609,48
15610,0
15611,0
15612,54
15613,0
15614,0
15615,57
15616,0
15617,0
15618,62
15619,0
15620,0
15621,63
15622,0
15623,0
15624,52
15625,0
15626,0
15627,61
15628,0
15629,0
15630,56
15631,0
15632,0
15633,73
15634,0
15635,0
15636,58
15637,0
15638,0
15639,56
15640,0
15641,0
15642,54
15643,0
15644,0
15645,65
15646,0
15647,0
15648,77
15649,0
15650,0
15651,85
15652,0
15653,0
15654,70
15655,0
15656,0
15657,63
15658,0
15659,0
15660,68
15661,0
15662,0
15663,58
15664,0
15665,0
15666,44
15667,0
15668,0
15669,79
15670,0
15671,0
15672,65
15673,0
15674,0
15675,60
15676,0
15677,0
15678,47
15679,0
15680,0
15681,51
15682,0
15683,0
15684,64
15685,0
15686,0
15687,57
15688,0
15689,0
15690,56
15691,0
15692,0
15693,67
15694,0
15695,0
15696,67
15697,0
15698,0
15699,57
15700,0
15701,0
15702,55
15703,0
15704,0
15705,64
15706,0
15707,0
15708,63
15709,0
15710,0
15711,72
15712,0
15713,0
15714,77
15715,0
15716,0
15717,67
15718,0
15719,0
15720,77
15721,0
15722,0
15723,64
15724,0
15725,0
15726,60
15727,0
15728,0
15729,52
15730,0
15731,0
15732,52
15733,0
15734,0
15735,62
15736,0
15737,0
15738,68
15739,0
15740,0
15741,66
15742,0
15743,0
15744,80
15745,0
15746,0
15747,73
15748,0
15749,0
15750,73
15751,0
15752,0
15753,66
15754,0
15755,0
15756,66
15757,0
15758,0
15759,67
15760,0
15761,0
15762,61
15763,0
15764,0
15765,43
15766,0
15767,0
15768,80
15769,0
15770,0
15771,62
15772,0
15773,0
15774,71
15775,0
15776,0
15777,59
15778,0
15779,0
15780,63
15781,0
15782,0
15783,71
15784,0
15785,0
15786,47
15787,0
15788,0
15789,71
15790,0
15791,0
15792,82
15793,0
15794,0
15795,70
15796,0
15797,0
15798,58
15799,0
15800,0
15801,71
15802,0
15803,0
15804,59
15805,0
15806,0
15807,62
15808,0
15809,0
15810,62
15811,0
15812,0
15813,59
15814,0
15815,0
15816,68
15817,0
15818,0
15819,85
15820,0
15821,0
15822,57
15823,0
15824,0
15825,64
15826,0
15827,0
15828,67
15829,0
15830,0
15831,83
15832,0
15833,0
15834,54
15835,0
15836,0
15837,72
15838,0
15839,0
15840,61
15841,0
15842,0
15843,70
15844,0
15845,0
15846,68
15847,0
15848,0
15849,76
15850,0
15851,0
15852,61
15853,0
15854,0
15855,68
15856,0
15857,0
15858,61
15859,0
15860,0
15861,55
15862,0
15863,0
15864,64
15865,0
15866,0
15867,50
15868,0
15869,0
15870,69
15871,0
15872,0
15873,62
15874,0
15875,0
15876,64
15877,0
15878,0
15879,74
15880,0
15881,0
15882,83
15883,0
15884,0
15885,67
15886,0
15887,0
15888,65
15889,0
15890,0
15891,79
15892,0
15893,0
15894,67
15895,0
15896,0
15897,70
15898,0
15899,0
15900,70
15901,0
15902,0
15903,81
15904,0
15905,0
15906,68
15907,0
15908,0
15909,60
15910,0
15911,0
15912,66
15913,0
15914,0
15915,82
15916,0
15917,0
15918,56
15919,0
15920,0
15921,80
15922,0
15923,0
15924,81
15925,0
15926,0
15927,79
15928,0
15929,0
15930,56
15931,0
15932,0
15933,89
15934,0
15935,0
15936,92
15937,0
15938,0
15939,74
15940,0
15941,0
15942,63
15943,0
15944,0
15945,72
15946,0
15947,0
15948,71
15949,0
15950,0
15951,66
15952,0
15953,0
15954,64
15955,0
15956,0
15957,81
15958,0
15959,0
15960,87
15961,0
15962,0
15963,70
15964,0
15965,0
15966,85
15967,0
15968,0
15969,92
15970,0
15971,0
15972,81
15973,0
15974,0
15975,74
15976,0
15977,0
15978,90
15979,0
15980,0
15981,83
15982,0
15983,0
15984,102
15985,0
15986,0
15987,80
15988,0
15989,0
15990,93
15991,0
15992,0
15993,86
15994,0
15995,0
15996,105
15997,0
15998,0
15999,75
16000,0
16001,0
16002,93
16003,0
16004,0
16005,93
16006,0
16007,0
16008,85
16009,0
16010,0
16011,114
16012,0
16013,0
16014,102
16015,0
16016,0
16017,104
16018,0
16019,0
16020,86
16021,0
16022,0
16023,115
16024,0
16025,0
16026,94
16027,0
16028,0
16029,106
16030,0
16031,0
16032,104
16033,0
16034,0
16035,102
16036,0
16037,0
16038,99
16039,0
16040,0
16041,114
16042,0
16043,0
16044,109
16045,0
16046,0
16047,99
16048,0
16049,0
16050,98
16051,0
16052,0
16053,108
16054,0
16055,0
16056,108
16057,0
16058,0
16059,104
16060,0
16061,0
16062,100
16063,0
16064,0
16065,105
16066,0
16067,0
16068,113
16069,0
16070,0
16071,106
16072,0
16073,0
16074,85
16075,0
16076,0
16077,102
16078,0
16079,0
16080,102
16081,0
16082,0
16083,111
16084,0
16085,0
16086,113
16087,0
16088,0
16089,122
16090,0
16091,0
16092,105
16093,0
16094,0
16095,126
16096,0
16097,0
16098,103
16099,0
16100,0
16101,108
16102,0
16103,0
16104,108
16105,0
16106,0
16107,127
16108,0
16109,0
16110,109
16111,0
16112,0
16113,91
16114,0
16115,0
16116,93
16117,0
16118,0
16119,119
16120,0
16121,0
16122,106
16123,0
16124,0
16125,143
16126,0
16127,0
16128,133
16129,0
16130,0
16131,131
16132,0
16133,0
16134,141
16135,0
16136,0
16137,117
16138,0
16139,0
16140,109
16141,0
16142,0
16143,111
16144,0
16145,0
16146,132
16147,0
16148,0
16149,125
16150,0
16151,0
16152,121
16153,0
16154,0
16155,122
16156,0
16157,0
16158,144
16159,0
16160,0
16161,148
16162,0
16163,0
16164,130
16165,0
16166,0
16167,107
16168,0
16169,0
16170,135
16171,0
16172,0
16173,116
16174,0
16175,0
16176,127
16177,0
16178,0
16179,147
16180,0
16181,0
16182,114
16183,0
16184,0
16185,133
16186,0
16187,0
16188,138
16189,0
16190,0
16191,139
16192,0
16193,0
16194,116
16195,0
16196,0
16197,137
16198,0
16199,0
16200,131
16201,0
16202,0
16203,154
16204,0
16205,0
16206,134
16207,0
16208,0
16209,148
16210,0
16211,0
16212,121
16213,0
16214,0
16215,137
16216,0
16217,0
16218,136
16219,0
16220,0
16221,153
16222,0
16223,0
16224,156
16225,0
16226,0
16227,153
16228,0
16229,0
16230,142
16231,0
16232,0
16233,136
16234,0
16235,0
16236,129
16237,0
16238,0
16239,146
16240,0
16241,0
16242,135
16243,0
16244,0
16245,161
16246,0
16247,0
16248,153
16249,0
16250,0
16251,144
16252,0
16253,0
16254,125
16255,0
16256,0
16257,141
16258,0
16259,0
16260,114
16261,0
16262,0
16263,122
16264,0
16265,0
16266,146
16267,0
16268,0
16269,156
16270,0
16271,0
16272,129
16273,0
16274,0
16275,168
16276,0
16277,0
16278,156
16279,0
16280,0
16281,124
16282,0
16283,0
16284,125
16285,0
16286,0
16287,146
16288,0
16289,0
16290,147
16291,0
16292,0
16293,147
16294,0
16295,0
16296,130
16297,0
16298,0
16299,154
16300,0
16301,0
16302,151
16303,0
16304,0
16305,128
16306,0
16307,0
16308,137
16309,0
16310,0
16311,147
16312,0
16313,0
16314,144
16315,0
16316,0
16317,133
16318,0
16319,0
16320,124
16321,0
16322,0
16323,114
16324,0
16325,0
16326,149
16327,0
16328,0
16329,144
16330,0
16331,0
16332,157
16333,0
16334,0
16335,137
16336,0
16337,0
16338,126
16339,0
16340,0
16341,130
16342,0
16343,0
16344,152
16345,0
16346,0
16347,140
16348,0
16349,0
16350,136
16351,0
16352,0
16353,114
16354,0
16355,0
16356,162
16357,0
16358,0
16359,151
16360,0
16361,0
16362,146
16363,0
16364,0
16365,138
16366,0
16367,0
16368,129
16369,0
16370,0
16371,129
16372,0
16373,0
16374,149
16375,0
16376,0
16377,136
16378,0
16379,0
16380,135
16381,0
16382,0
16383,126
16384,0
16385,0
16386,133
16387,0
16388,0
16389,118
16390,0
16391,0
16392,117
16393,0
16394,0
16395,136
16396,0
16397,0
16398,133
16399,0
16400,0
16401,128
16402,0
16403,0
16404,135
16405,0
16406,0
16407,127
16408,0
16409,0
16410,113
16411,0
16412,0
16413,114
16414,0
16415,0
16416,121
16417,0
16418,0
16419,144
16420,0
16421,0
16422,112
16423,0
16424,0
16425,147
16426,0
16427,0
16428,136
16429,0
16430,0
16431,108
16432,0
16433,0
16434,137
16435,0
16436,0
16437,141
16438,0
16439,0
16440,142
16441,0
16442,0
16443,115
16444,0
16445,0
16446,136
16447,0
16448,0
16449,133
16450,0
16451,0
16452,108
16453,0
16454,0
16455,96
16456,0
16457,0
16458,112
16459,0
16460,0
16461,116
16462,0
16463,0
16464,137
16465,0
16466,0
16467,122
16468,0
16469,0
16470,114
16471,0
16472,0
16473,118
16474,0
16475,0
16476,125
16477,0
16478,0
16479,127
16480,0
16481,0
16482,112
16483,0
16484,0
16485,113
16486,0
16487,0
16488,110
16489,0
16490,0
16491,111
16492,0
16493,0
16494,122
16495,0
16496,0
16497,107
16498,0
16499,0
16500,103
16501,0
16502,0
16503,113
16504,0
16505,0
16506,105
16507,0
16508,0
16509,102
16510,0
16511,0
16512,132
16513,0
16514,0
16515,135
16516,0
16517,0
16518,125
16519,0
16520,0
16521,117
16522,0
16523,0
16524,113
16525,0
16526,0
16527,124
16528,0
16529,0
16530,99
16531,0
16532,0
16533,105
16534,0
16535,0
16536,118
16537,0
16538,0
16539,104
16540,0
16541,0
16542,98
16543,0
16544,0
16545,104
16546,0
16547,0
16548,103
16549,0
16550,0
16551,120
16552,0
16553,0
16554,109
16555,0
16556,0
16557,108
16558,0
16559,0
16560,117
16561,0
16562,0
16563,118
16564,0
16565,0
16566,113
16567,0
16568,0
16569,98
16570,0
16571,0
16572,111
16573,0
16574,0
16575,108
16576,0
16577,0
16578,103
16579,0
16580,0
16581,101
16582,0
16583,0
16584,119
16585,0
16586,0
16587,109
16588,0
16589,0
16590,117
16591,0
16592,0
16593,95
16594,0
16595,0
16596,110
16597,0
16598,0
16599,99
16600,0
16601,0
16602,102
16603,0
16604,0
16605,107
16606,0
16607,0
16608,119
16609,0
16610,0
16611,115
16612,0
16613,0
16614,101
16615,0
16616,0
16617,112
16618,0
16619,0
16620,102
16621,0
16622,0
16623,113
16624,0
16625,0
16626,94
16627,0
16628,0
16629,100
16630,0
16631,0
16632,110
16633,0
16634,0
16635,104
16636,0
16637,0
16638,105
16639,0
16640,0
16641,95
16642,0
16643,0
16644,120
16645,0
16646,0
16647,100
16648,0
16649,0
16650,110
16651,0
16652,0
16653,81
16654,0
16655,0
16656,86
16657,0
16658,0
16659,93
16660,0
16661,0
16662,109
16663,0
16664,0
16665,99
16666,0
16667,0
16668,105
16669,0
16670,0
16671,101
16672,0
16673,0
16674,103
16675,0
16676,0
16677,100
16678,0
16679,0
16680,114
16681,0
16682,0
16683,91
16684,0
16685,0
16686,96
16687,0
16688,0
16689,106
16690,0
16691,0
16692,114
16693,0
16694,0
16695,86
16696,0
16697,0
16698,99
16699,0
16700,0
16701,104
16702,0
16703,0
16704,113
16705,0
16706,0
16707,103
16708,0
16709,0
16710,100
16711,0
16712,0
16713,97
16714,0
16715,0
16716,78
16717,0
16718,0
16719,84
16720,0
16721,0
16722,104
16723,0
16724,0
16725,86
16726,0
16727,0
16728,79
16729,0
16730,0
16731,86
16732,0
16733,0
16734,87
16735,0
16736,0
16737,73
16738,0
16739,0
16740,76
16741,0
16742,0
16743,102
16744,0
16745,0
16746,78
16747,0
16748,0
16749,97
16750,0
16751,0
16752,82
16753,0
16754,0
16755,100
16756,0
16757,0
16758,84
16759,0
16760,0
16761,82
16762,0
16763,0
16764,72
16765,0
16766,0
16767,96
16768,0
16769,0
16770,78
16771,0
16772,0
16773,78
16774,0
16775,0
16776,98
16777,0
16778,0
16779,79
16780,0
16781,0
16782,77
16783,0
16784,0
16785,85
16786,0
16787,0
16788,92
16789,0
16790,0
16791,86
16792,0
16793,0
16794,92
16795,0
16796,0
16797,77
16798,0
16799,0
16800,89
16801,0
16802,0
16803,82
16804,0
16805,0
16806,83
16807,0
16808,0
16809,74
16810,0
16811,0
16812,64
16813,0
16814,0
16815,69
16816,0
16817,0
16818,65
16819,0
16820,0
16821,76
16822,0
16823,0
16824,83
16825,0
16826,0
16827,87
16828,0
16829,0
16830,73
16831,0
16832,0
16833,62
16834,0
16835,0
16836,92
16837,0
16838,0
16839,73
16840,0
16841,0
16842,83
16843,0
16844,0
16845,65
16846,0
16847,0
16848,70
16849,0
16850,0
16851,89
16852,0
16853,0
16854,77
16855,0
16856,0
16857,79
16858,0
16859,0
16860,91
16861,0
16862,0
16863,75
16864,0
16865,0
16866,69
16867,0
16868,0
16869,68
16870,0
16871,0
16872,74
16873,0
16874,0
16875,67
16876,0
16877,0
16878,64
16879,0
16880,0
16881,65
16882,0
16883,0
16884,64
16885,0
16886,0
16887,66
16888,0
16889,0
16890,68
16891,0
16892,0
16893,77
16894,0
16895,0
16896,82
16897,0
16898,0
16899,74
16900,0
16901,0
16902,67
16903,0
16904,0
16905,49
16906,0
16907,0
16908,66
16909,0
16910,0
16911,75
16912,0
16913,0
16914,60
16915,0
16916,0
16917,68
16918,0
16919,0
16920,67
16921,0
16922,0
16923,59
16924,0
16925,0
16926,89
16927,0
16928,0
16929,61
16930,0
16931,0
16932,63
16933,0
16934,0
16935,76
16936,0
16937,0
16938,54
16939,0
16940,0
16941,72
16942,0
16943,0
16944,77
16945,0
16946,0
16947,55
16948,0
16949,0
16950,66
16951,0
16952,0
16953,54
16954,0
16955,0
16956,43
16957,0
16958,0
16959,55
16960,0
16961,0
16962,43
16963,0
16964,0
16965,50
16966,0
16967,0
16968,51
16969,0
16970,0
16971,53
16972,0
16973,0
16974,48
16975,0
16976,0
16977,75
16978,0
16979,0
16980,48
16981,0
16982,0
16983,51
16984,0
16985,0
16986,56
16987,0
16988,0
16989,51
16990,0
16991,0
16992,63
16993,0
16994,0
16995,45
16996,0
16997,0
16998,62
16999,0
17000,0
17001,52
17002,0
17003,0
17004,45
17005,0
17006,0
17007,49
17008,0
17009,0
17010,62
17011,0
17012,0
17013,40
17014,0
17015,0
17016,50
17017,0
17018,0
17019,42
17020,0
17021,0
17022,67
17023,0
17024,0
17025,37
17026,0
17027,0
17028,43
17029,0
17030,0
17031,47
17032,0
17033,0
17034,49
17035,0
17036,0
17037,49
17038,0
17039,0
17040,59
17041,0
17042,0
17043,37
17044,0
17045,0
17046,41
17047,0
17048,0
17049,42
17050,0
17051,0
17052,43
17053,0
17054,0
17055,33
17056,0
17057,0
17058,48
17059,0
17060,0
17061,52
17062,0
17063,0
17064,45
17065,0
17066,0
17067,58
17068,0
17069,0
17070,43
17071,0
17072,0
17073,44
17074,0
17075,0
17076,39
17077,0
17078,0
17079,40
17080,0
17081,0
17082,29
17083,0
17084,0
17085,45
17086,0
17087,0
17088,45
17089,0
17090,0
17091,42
17092,0
17093,0
17094,38
17095,0
17096,0
17097,33
17098,0
17099,0
17100,46
17101,0
17102,0
17103,50
17104,0
17105,0
17106,46
17107,0
17108,0
17109,41
17110,0
17111,0
17112,33
17113,0
17114,0
17115,42
17116,0
17117,0
17118,37
17119,0
17120,0
17121,41
17122,0
17123,0
17124,35
17125,0
17126,0
17127,34
17128,0
17129,0
17130,36
17131,0
17132,0
17133,42
17134,0
17135,0
17136,43
17137,0
17138,0
17139,31
17140,0
17141,0
17142,38
17143,0
17144,0
17145,29
17146,0
17147,0
17148,35
17149,0
17150,0
17151,34
17152,0
17153,0
17154,36
17155,0
17156,0
17157,43
17158,0
17159,0
17160,56
17161,0
17162,0
17163,30
17164,0
17165,0
17166,33
17167,0
17168,0
17169,44
17170,0
17171,0
17172,46
17173,0
17174,0
17175,28
17176,0
17177,0
17178,36
17179,0
17180,0
17181,29
17182,0
17183,0
17184,36
17185,0
17186,0
17187,37
17188,0
17189,0
17190,31
17191,0
17192,0
17193,30
17194,0
17195,0
17196,36
17197,0
17198,0
17199,33
17200,0
17201,0
17202,29
17203,0
17204,0
17205,37
17206,0
17207,0
17208,36
17209,0
17210,0
17211,36
17212,0
17213,0
17214,30
17215,0
17216,0
17217,35
17218,0
17219,0
17220,28
17221,0
17222,0
17223,28
17224,0
17225,0
17226,21
17227,0
17228,0
17229,32
17230,0
17231,0
17232,37
17233,0
17234,0
17235,25
17236,0
17237,0
17238,34
17239,0
17240,0
17241,22
17242,0
17243,0
17244,36
17245,0
17246,0
17247,27
17248,0
17249,0
17250,31
17251,0
17252,0
17253,34
17254,0
17255,0
17256,34
17257,0
17258,0
17259,27
17260,0
17261,0
17262,24
17263,0
17264,0
17265,21
17266,0
17267,0
17268,26
17269,0
17270,0
17271,30
17272,0
17273,0
17274,31
17275,0
17276,0
17277,26
17278,0
17279,0
17280,27
17281,0
17282,0
17283,27
17284,0
17285,0
17286,29
17287,0
17288,0
17289,22
17290,0
17291,0
17292,28
17293,0
17294,0
17295,21
17296,0
17297,0
17298,25
17299,0
17300,0
17301,33
17302,0
17303,0
17304,26
17305,0
17306,0
17307,24
17308,0
17309,0
17310,35
17311,0
17312,0
17313,22
17314,0
17315,0
17316,21
17317,0
17318,0
17319,20
17320,0
17321,0
17322,33
17323,0
17324,0
17325,29
17326,0
17327,0
17328,24
17329,0
17330,0
17331,25
17332,0
17333,0
17334,29
17335,0
17336,0
17337,21
17338,0
17339,0
17340,32
17341,0
17342,0
17343,19
17344,0
17345,0
17346,28
17347,0
17348,0
17349,21
17350,0
17351,0
17352,20
17353,0
17354,0
17355,16
17356,0
17357,0
17358,17
17359,0
17360,0
17361,21
17362,0
17363,0
17364,20
17365,0
17366,0
17367,21
17368,0
17369,0
17370,20
17371,0
17372,0
17373,22
17374,0
17375,0
17376,26
17377,0
17378,0
17379,22
17380,0
17381,0
17382,30
17383,0
17384,0
17385,27
17386,0
17387,0
17388,13
17389,0
17390,0
17391,26
17392,0
17393,0
17394,16
17395,0
17396,0
17397,25
17398,0
17399,0
17400,16
17401,0
17402,0
17403,29
17404,0
17405,0
17406,19
17407,0
17408,0
17409,13
17410,0
17411,0
17412,29
17413,0
17414,0
17415,20
17416,0
17417,0
17418,27
17419,0
17420,0
17421,23
17422,0
17423,0
17424,28
17425,0
17426,0
17427,23
17428,0
17429,0
17430,27
17431,0
17432,0
17433,20
17434,0
17435,0
17436,16
17437,0
17438,0
17439,10
17440,0
17441,0
17442,15
17443,0
17444,0
17445,22
17446,0
17447,0
17448,23
17449,0
17450,0
17451,18
17452,0
17453,0
17454,17
17455,0
17456,0
17457,25
17458,0
17459,0
17460,10
17461,0
17462,0
17463,15
17464,0
17465,0
17466,20
17467,0
17468,0
17469,15
17470,0
17471,0
17472,17
17473,0
17474,0
17475,26
17476,0
17477,0
17478,17
17479,0
17480,0
17481,20
17482,0
17483,0
17484,16
17485,0
17486,0
17487,24
17488,0
17489,0
17490,22
17491,0
17492,0
17493,22
17494,0
17495,0
17496,17
17497,0
17498,0
17499,18
17500,0
17501,0
17502,11
17503,0
17504,0
17505,14
17506,0
17507,0
17508,23
17509,0
17510,0
17511,16
17512,0
17513,0
17514,16
17515,0
17516,0
17517,14
17518,0
17519,0
17520,19
17521,0
17522,0
17523,18
17524,0
17525,0
17526,19
17527,0
17528,0
17529,9
17530,0
17531,0
17532,21
17533,0
17534,0
17535,12
17536,0
17537,0
17538,18
17539,0
17540,0
17541,18
17542,0
17543,0
17544,17
17545,0
17546,0
17547,16
17548,0
17549,0
17550,9
17551,0
17552,0
17553,15
17554,0
17555,0
17556,21
17557,0
17558,0
17559,14
17560,0
17561,0
17562,24
17563,0
17564,0
17565,19
17566,0
17567,0
17568,13
17569,0
17570,0
17571,18
17572,0
17573,0
17574,8
17575,0
17576,0
17577,15
17578,0
17579,0
17580,16
17581,0
17582,0
17583,31
17584,0
17585,0
17586,27
17587,0
17588,0
17589,19
17590,0
17591,0
17592,20
17593,0
17594,0
17595,14
17596,0
17597,0
17598,16
17599,0
17600,0
17601,20
17602,0
17603,0
17604,16
17605,0
17606,0
17607,19
17608,0
17609,0
17610,24
17611,0
17612,0
17613,20
17614,0
17615,0
17616,20
17617,0
17618,0
17619,18
17620,0
17621,0
17622,26
17623,0
17624,0
17625,16
17626,0
17627,0
17628,22
17629,0
17630,0
17631,19
17632,0
17633,0
17634,28
17635,0
17636,0
17637,20
17638,0
17639,0
17640,21
17641,0
17642,0
17643,21
17644,0
17645,0
17646,27
17647,0
17648,0
17649,22
17650,0
17651,0
17652,12
17653,0
17654,0
17655,15
17656,0
17657,0
17658,30
17659,0
17660,0
17661,27
17662,0
17663,0
17664,26
17665,0
17666,0
17667,34
17668,0
17669,0
17670,38
17671,0
17672,0
17673,30
17674,0
17675,0
17676,20
17677,0
17678,0
17679,21
17680,0
17681,0
17682,22
17683,0
17684,0
17685,27
17686,0
17687,0
17688,25
17689,0
17690,0
17691,21
17692,0
17693,0
17694,26
17695,0
17696,0
17697,28
17698,0
17699,0
17700,21
17701,0
17702,0
17703,23
17704,0
17705,0
17706,19
17707,0
17708,0
17709,30
17710,0
17711,0
17712,33
17713,0
17714,0
17715,24
17716,0
17717,0
17718,22
17719,0
17720,0
17721,28
17722,0
17723,0
17724,23
17725,0
17726,0
17727,18
17728,0
17729,0
17730,28
17731,0
17732,0
17733,24
17734,0
17735,0
17736,22
17737,0
17738,0
17739,23
17740,0
17741,0
17742,27
17743,0
17744,0
17745,27
17746,0
17747,0
17748,25
17749,0
17750,0
17751,20
17752,0
17753,0
17754,23
17755,0
17756,0
17757,30
17758,0
17759,0
17760,33
17761,0
17762,0
17763,33
17764,0
17765,0
17766,32
17767,0
17768,0
17769,30
17770,0
17771,0
17772,42
17773,0
17774,0
17775,30
17776,0
17777,0
17778,30
17779,0
17780,0
17781,18
17782,0
17783,0
17784,22
17785,0
17786,0
17787,22
17788,0
17789,0
17790,23
17791,0
17792,0
17793,29
17794,0
17795,0
17796,27
17797,0
17798,0
17799,26
17800,0
17801,0
17802,28
17803,0
17804,0
17805,23
17806,0
17807,0
17808,31
17809,0
17810,0
17811,32
17812,0
17813,0
17814,29
17815,0
17816,0
17817,26
17818,0
17819,0
17820,23
17821,0
17822,0
17823,26
17824,0
17825,0
17826,19
17827,0
17828,0
17829,24
17830,0
17831,0
17832,25
17833,0
17834,0
17835,31
17836,0
17837,0
17838,22
17839,0
17840,0
17841,29
17842,0
17843,0
17844,31
17845,0
17846,0
17847,29
17848,0
17849,0
17850,36
17851,0
17852,0
17853,33
17854,0
17855,0
17856,29
17857,0
17858,0
17859,30
17860,0
17861,0
17862,23
17863,0
17864,0
17865,25
17866,0
17867,0
17868,29
17869,0
17870,0
17871,28
17872,0
17873,0
17874,28
17875,0
17876,0
17877,27
17878,0
17879,0
17880,30
17881,0
17882,0
17883,19
17884,0
17885,0
17886,25
17887,0
17888,0
17889,20
17890,0
17891,0
17892,24
17893,0
17894,0
17895,30
17896,0
17897,0
17898,28
17899,0
17900,0
17901,26
17902,0
17903,0
17904,30
17905,0
17906,0
17907,31
17908,0
17909,0
17910,35
17911,0
17912,0
17913,28
17914,0
17915,0
17916,30
17917,0
17918,0
17919,30
17920,0
17921,0
17922,17
17923,0
17924,0
17925,36
17926,0
17927,0
17928,25
17929,0
17930,0
17931,15
17932,0
17933,0
17934,23
17935,0
17936,0
17937,30
17938,0
17939,0
17940,29
17941,0
17942,0
17943,32
17944,0
17945,0
17946,32
17947,0
17948,0
17949,20
17950,0
17951,0
17952,22
17953,0
17954,0
17955,26
17956,0
17957,0
17958,22
17959,0
17960,0
17961,32
17962,0
17963,0
17964,20
17965,0
17966,0
17967,17
17968,0
17969,0
17970,23
17971,0
17972,0
17973,28
17974,0
17975,0
17976,22
17977,0
17978,0
17979,29
17980,0
17981,0
17982,19
17983,0
17984,0
17985,31
17986,0
17987,0
17988,36
17989,0
17990,0
17991,29
17992,0
17993,0
17994,25
17995,0
17996,0
17997,25
17998,0
17999,0


==> data/s_hist_4.csv <==
cycle,hit
14000,0
14001,1
14002,0
14003,0
14004,3
14005,0
14006,0
14007,1
14008,0
14009,0
14010,1
14011,0
14012,0
14013,2
14014,0
14015,0
14016,2
14017,0
14018,0
14019,2
14020,0
14021,0
14022,2
14023,0
14024,0
14025,3
14026,0
14027,0
14028,4
14029,0
14030,0
14031,1
14032,0
14033,0
14034,2
14035,0
14036,0
14037,3
14038,0
14039,0
14040,2
14041,0
14042,0
14043,3
14044,0
14045,0
14046,2
14047,0
14048,0
14049,2
14050,0
14051,0
14052,1
14053,0
14054,0
14055,5
14056,0
14057,0
14058,2
14059,0
14060,0
14061,2
14062,0
14063,0
14064,3
14065,0
14066,0
14067,4
14068,0
14069,0
14070,3
14071,0
14072,0
14073,4
14074,0
14075,0
14076,5
14077,0
14078,0
14079,5
14080,0
14081,0
14082,8
14083,0
14084,0
14085,6
14086,0
14087,0
14088,2
14089,0
14090,0
14091,2
14092,0
14093,0
14094,2
14095,0
14096,0
14097,3
14098,0
14099,0
14100,2
14101,0
14102,0
14103,3
14104,0
14105,0
14106,3
14107,0
14108,0
14109,2
14110,0
14111,0
14112,2
14113,0
14114,0
14115,2
14116,0
14117,0
14118,2
14119,0
14120,0
14121,2
14122,0
14123,0
14124,3
14125,0
14126,0
14127,0
14128,0
14129,0
14130,2
14131,0
14132,0
14133,4
14134,0
14135,0
14136,1
14137,0
14138,0
14139,6
14140,0
14141,0
14142,1
14143,0
14144,0
14145,6
14146,0
14147,0
14148,5
14149,0
14150,0
14151,3
14152,0
14153,0
14154,2
14155,0
14156,0
14157,6
14158,0
14159,0
14160,5
14161,0
14162,0
14163,4
14164,0
14165,0
14166,0
14167,0
14168,0
14169,3
14170,0
14171,0
14172,0
14173,0
14174,0
14175,5
14176,0
14177,0
14178,4
14179,0
14180,0
14181,3
14182,0
14183,0
14184,3
14185,0
14186,0
14187,4
14188,0
14189,0
14190,2
14191,0
14192,0
14193,3
14194,0
14195,0
14196,2
14197,0
14198,0
14199,3
14200,0
14201,0
14202,3
14203,0
14204,0
14205,1
14206,0
14207,0
14208,5
14209,0
14210,0
14211,1
14212,0
14213,0
14214,1
14215,0
14216,0
14217,2
14218,0
14219,0
14220,2
14221,0
14222,0
14223,7
14224,0
14225,0
14226,4
14227,0
14228,0
14229,1
14230,0
14231,0
14232,0
14233,0
14234,0
14235,2
14236,0
14237,0
14238,3
14239,0
14240,0
14241,4
14242,0
14243,0
14244,4
14245,0
14246,0
14247,1
14248,0
14249,0
14250,1
14251,0
14252,0
14253,3
14254,0
14255,0
14256,3
14257,0
14258,0
14259,5
14260,0
14261,0
14262,2
14263,0
14264,0
14265,7
14266,0
14267,0
14268,5
14269,0
14270,0
14271,2
14272,0
14273,0
14274,6
14275,0
14276,0
14277,3
14278,0
14279,0
14280,4
14281,0
14282,0
14283,4
14284,0
14285,0
14286,5
14287,0
14288,0
14289,4
14290,0
14291,0
14292,1
14293,0
14294,0
14295,6
14296,0
14297,0
14298,7
14299,0
14300,0
14301,4
14302,0
14303,0
14304,7
14305,0
14306,0
14307,10
14308,0
14309,0
14310,5
14311,0
14312,0
14313,5
14314,0
14315,0
14316,4
14317,0
14318,0
14319,5
14320,0
14321,0
14322,11
14323,0
14324,0
14325,8
14326,0
14327,0
14328,11
14329,0
14330,0
14331,8
14332,0
14333,0
14334,12
14335,0
14336,0
14337,5
14338,0
14339,0
14340,8
14341,0
14342,0
14343,8
14344,0
14345,0
14346,17
14347,0
14348,0
14349,4
14350,0
14351,0
14352,9
14353,0
14354,0
14355,8
14356,0
14357,0
14358,16
14359,0
14360,0
14361,14
14362,0
14363,0
14364,11
14365,0
14366,0
14367,9
14368,0
14369,0
14370,12
14371,0
14372,0
14373,4
14374,0
14375,0
14376,12
14377,0
14378,0
14379,11
14380,0
14381,0
14382,11
14383,0
14384,0
14385,15
14386,0
14387,0
14388,10
14389,0
14390,0
14391,14
14392,0
14393,0
14394,14
14395,0
14396,0
14397,19
14398,0
14399,0
14400,12
14401,0
14402,0
14403,15
14404,0
14405,0
14406,17
14407,0
14408,0
14409,12
14410,0
14411,0
14412,12
14413,0
14414,0
14415,16
14416,0
14417,0
14418,14
14419,0
14420,0
14421,11
14422,0
14423,0
14424,10
14425,0
14426,0
14427,15
14428,0
14429,0
14430,18
14431,0
14432,0
14433,13
14434,0
14435,0
14436,18
14437,0
14438,0
14439,20
14440,0
14441,0
14442,17
14443,0
14444,0
14445,15
14446,0
14447,0
14448,18
14449,0
14450,0
14451,14
14452,0
14453,0
14454,14
14455,0
14456,0
14457,27
14458,0
14459,0
14460,25
14461,0
14462,0
14463,17
14464,0
14465,0
14466,19
14467,0
14468,0
14469,20
14470,0
14471,0
14472,19
14473,0
14474,0
14475,12
14476,0
14477,0
14478,19
14479,0
14480,0
14481,25
14482,0
14483,0
14484,20
14485,0
14486,0
14487,16
14488,0
14489,0
14490,9
14491,0
14492,0
14493,15
14494,0
14495,0
14496,15
14497,0
14498,0
14499,27
14500,0
14501,0
14502,14
14503,0
14504,0
14505,15
14506,0
14507,0
14508,20
14509,0
14510,0
14511,15
14512,0
14513,0
14514,24
14515,0
14516,0
14517,19
14518,0
14519,0
14520,19
14521,0
14522,0
14523,16
14524,0
14525,0
14526,14
14527,0
14528,0
14529,17
14530,0
14531,0
14532,25
14533,0
14534,0
14535,19
14536,0
14537,0
14538,14
14539,0
14540,0
14541,25
14542,0
14543,0
14544,23
14545,0
14546,0
14547,17
14548,0
14549,0
14550,13
14551,0
14552,0
14553,25
14554,0
14555,0
14556,22
14557,0
14558,0
14559,18
14560,0
14561,0
14562,14
14563,0
14564,0
14565,18
14566,0
14567,0
14568,17
14569,0
14570,0
14571,16
14572,0
14573,0
14574,23
14575,0
14576,0
14577,13
14578,0
14579,0
14580,20
14581,0
14582,0
14583,22
14584,0
14585,0
14586,18
14587,0
14588,0
14589,22
14590,0
14591,0
14592,16
14593,0
14594,0
14595,19
14596,0
14597,0
14598,27
14599,0
14600,0
14601,23
14602,0
14603,0
14604,19
14605,0
14606,0
14607,18
14608,0
14609,0
14610,22
14611,0
14612,0
14613,21
14614,0
14615,0
14616,19
14617,0
14618,0
14619,14
14620,0
14621,0
14622,19
14623,0
14624,0
14625,23
14626,0
14627,0
14628,15
14629,0
14630,0
14631,20
14632,0
14633,0
14634,19
14635,0
14636,0
14637,21
14638,0
14639,0
14640,21
14641,0
14642,0
14643,27
14644,0
14645,0
14646,15
14647,0
14648,0
14649,15
14650,0
14651,0
14652,19
14653,0
14654,0
14655,19
14656,0
14657,0
14658,24
14659,0
14660,0
14661,14
14662,0
14663,0
14664,21
14665,0
14666,0
14667,19
14668,0
14669,0
14670,34
14671,0
14672,0
14673,18
14674,0
14675,0
14676,18
14677,0
14678,0
14679,18
14680,0
14681,0
14682,16
14683,0
14684,0
14685,20
14686,0
14687,0
14688,18
14689,0
14690,0
14691,20
14692,0
14693,0
14694,26
14695,0
14696,0
14697,16
14698,0
14699,0
14700,19
14701,0
14702,0
14703,20
14704,0
14705,0
14706,21
14707,0
14708,0
14709,25
14710,0
14711,0
14712,19
14713,0
14714,0
14715,16
14716,0
14717,0
14718,23
14719,0
14720,0
14721,22
14722,0
14723,0
14724,19
14725,0
14726,0
14727,30
14728,0
14729,0
14730,28
14731,0
14732,0
14733,30
14734,0
14735,0
14736,24
14737,0
14738,0
14739,18
14740,0
14741,0
14742,18
14743,0
14744,0
14745,19
14746,0
14747,0
14748,23
14749,0
14750,0
14751,16
14752,0
14753,0
14754,24
14755,0
14756,0
14757,27
14758,0
14759,0
14760,19
14761,0
14762,0
14763,28
14764,0
14765,0
14766,29
14767,0
14768,0
14769,17
14770,0
14771,0
14772,33
14773,0
14774,0
14775,28
14776,0
14777,0
14778,25
14779,0
14780,0
14781,34
14782,0
14783,0
14784,27
14785,0
14786,0
14787,23
14788,0
14789,0
14790,31
14791,0
14792,0
14793,31
14794,0
14795,0
14796,17
14797,0
14798,0
14799,35
14800,0
14801,0
14802,29
14803,0
14804,0
14805,34
14806,0
14807,0
14808,16
14809,0
14810,0
14811,36
14812,0
14813,0
14814,40
14815,0
14816,0
14817,27
14818,0
14819,0
14820,31
14821,0
14822,0
14823,34
14824,0
14825,0
14826,27
14827,0
14828,0
14829,31
14830,0
14831,0
14832,42
14833,0
14834,0
14835,40
14836,0
14837,0
14838,17
14839,0
14840,0
14841,35
14842,0
14843,0
14844,37
14845,0
14846,0
14847,36
14848,0
14849,0
14850,33
14851,0
14852,0
14853,37
14854,0
14855,0
14856,42
14857,0
14858,0
14859,28
14860,0
14861,0
14862,55
14863,0
14864,0
14865,26
14866,0
14867,0
14868,39
14869,0
14870,0
14871,40
14872,0
14873,0
14874,48
14875,0
14876,0
14877,45
14878,0
14879,0
14880,50
14881,0
14882,0
14883,52
14884,0
14885,0
14886,51
14887,0
14888,0
14889,57
14890,0
14891,0
14892,47
14893,0
14894,0
14895,46
14896,0
14897,0
14898,45
14899,0
14900,0
14901,65
14902,0
14903,0
14904,45
14905,0
14906,0
14907,57
14908,0
14909,0
14910,62
14911,0
14912,0
14913,62
14914,0
14915,0
14916,59
14917,0
14918,0
14919,59
14920,0
14921,0
14922,59
14923,0
14924,0
14925,64
14926,0
14927,0
14928,66
14929,0
14930,0
14931,66
14932,0
14933,0
14934,63
14935,0
14936,0
14937,58
14938,0
14939,0
14940,57
14941,0
14942,0
14943,68
14944,0
14945,0
14946,86
14947,0
14948,0
14949,76
14950,0
14951,0
14952,73
14953,0
14954,0
14955,69
14956,0
14957,0
14958,94
14959,0
14960,0
14961,86
14962,0
14963,0
14964,61
14965,0
14966,0
14967,63
14968,0
14969,0
14970,84
14971,0
14972,0
14973,87
14974,0
14975,0
14976,80
14977,0
14978,0
14979,93
14980,0
14981,0
14982,88
14983,0
14984,0
14985,100
14986,0
14987,0
14988,85
14989,0
14990,0
14991,80
14992,0
14993,0
14994,96
14995,0
14996,0
14997,75
14998,0
14999,0
15000,96
15001,0
15002,0
15003,81
15004,0
15005,0
15006,80
15007,0
15008,0
15009,92
15010,0
15011,0
15012,84
15013,0
15014,0
15015,110
15016,0
15017,0
15018,109
15019,0
15020,0
15021,88
15022,0
15023,0
15024,96
15025,0
15026,0
15027,95
15028,0
15029,0
15030,96
15031,0
15032,0
15033,68
15034,0
15035,0
15036,108
15037,0
15038,0
15039,116
15040,0
15041,0
15042,100
15043,0
15044,0
15045,97
15046,0
15047,0
15048,114
15049,0
15050,0
15051,99
15052,0
15053,0
15054,134
15055,0
15056,0
15057,106
15058,0
15059,0
15060,100
15061,0
15062,0
15063,95
15064,0
15065,0
15066,99
15067,0
15068,0
15069,129
15070,0
15071,0
15072,119
15073,0
15074,0
15075,98
15076,0
15077,0
15078,100
15079,0
15080,0
15081,114
15082,0
15083,0
15084,101
15085,0
15086,0
15087,99
15088,0
15089,0
15090,133
15091,0
15092,0
15093,131
15094,0
15095,0
15096,118
15097,0
15098,0
15099,114
15100,0
15101,0
15102,132
15103,0
15104,0
15105,117
15106,0
15107,0
15108,104
15109,0
15110,0
15111,114
15112,0
15113,0
15114,104
15115,0
15116,0
15117,110
15118,0
15119,0
15120,120
15121,0
15122,0
15123,120
15124,0
15125,0
15126,110
15127,0
15128,0
15129,128
15130,0
15131,0
15132,124
15133,0
15134,0
15135,106
15136,0
15137,0
15138,128
15139,0
15140,0
15141,101
15142,0
15143,0
15144,128
15145,0
15146,0
15147,101
15148,0
15149,0
15150,112
15151,0
15152,0
15153,125
15154,0
15155,0
15156,120
15157,0
15158,0
15159,121
15160,0
15161,0
15162,113
15163,0
15164,0
15165,90
15166,0
15167,0
15168,106
15169,0
15170,0
15171,117
15172,0
15173,0
15174,99
15175,0
15176,0
15177,88
15178,0
15179,0
15180,92
15181,0
15182,0
15183,112
15184,0
15185,0
15186,108
15187,0
15188,0
15189,123
15190,0
15191,0
15192,109
15193,0
15194,0
15195,117
15196,0
15197,0
15198,104
15199,0
15200,0
15201,107
15202,0
15203,0
15204,115
15205,0
15206,0
15207,122
15208,0
15209,0
15210,117
15211,0
15212,0
15213,106
15214,0
15215,0
15216,124
15217,0
15218,0
15219,105
15220,0
15221,0
15222,129
15223,0
15224,0
15225,103
15226,0
15227,0
15228,105
15229,0
15230,0
15231,99
15232,0
15233,0
15234,117
15235,0
15236,0
15237,103
15238,0
15239,0
15240,131
15241,0
15242,0
15243,105
15244,0
15245,0
15246,135
15247,0
15248,0
15249,103
15250,0
15251,0
15252,105
15253,0
15254,0
15255,117
15256,0
15257,0
15258,90
15259,0
15260,0
15261,107
15262,0
15263,0
15264,109
15265,0
15266,0
15267,106
15268,0
15269,0
15270,101
15271,0
15272,0
15273,113
15274,0
15275,0
15276,112
15277,0
15278,0
15279,108
15280,0
15281,0
15282,119
15283,0
15284,0
15285,114
15286,0
15287,0
15288,109
15289,0
15290,0
15291,120
15292,0
15293,0
15294,120
15295,0
15296,0
15297,107
15298,0
15299,0
15300,117
15301,0
15302,0
15303,101
15304,0
15305,0
15306,101
15307,0
15308,0
15309,94
15310,0
15311,0
15312,102
15313,0
15314,0
15315,125
15316,0
15317,0
15318,94
15319,0
15320,0
15321,117
15322,0
15323,0
15324,109
15325,0
15326,0
15327,110
15328,0
15329,0
15330,124
15331,0
15332,0
15333,123
15334,0
15335,0
15336,110
15337,0
15338,0
15339,123
15340,0
15341,0
15342,110
15343,0
15344,0
15345,96
15346,0
15347,0
15348,108
15349,0
15350,0
15351,106
15352,0
15353,0
15354,119
15355,0
15356,0
15357,88
15358,0
15359,0
15360,138
15361,0
15362,0
15363,119
15364,0
15365,0
15366,97
15367,0
15368,0
15369,106
15370,0
15371,0
15372,121
15373,0
15374,0
15375,87
15376,0
15377,0
15378,127
15379,0
15380,0
15381,105
15382,0
15383,0
15384,110
15385,0
15386,0
15387,113
15388,0
15389,0
15390,102
15391,0
15392,0
15393,95
15394,0
15395,0
15396,98
15397,0
15398,0
15399,104
15400,0
15401,0
15402,119
15403,0
15404,0
15405,107
15406,0
15407,0
15408,97
15409,0
15410,0
15411,111
15412,0
15413,0
15414,96
15415,0
15416,0
15417,104
15418,0
15419,0
15420,102
15421,0
15422,0
15423,122
15424,0
15425,0
15426,126
15427,0
15428,0
15429,96
15430,0
15431,0
15432,105
15433,0
15434,0
15435,96
15436,0
15437,0
15438,98
15439,0
15440,0
15441,130
15442,0
15443,0
15444,106
15445,0
15446,0
15447,99
15448,0
15449,0
15450,96
15451,0
15452,0
15453,116
15454,0
15455,0
15456,97
15457,0
15458,0
15459,114
15460,0
15461,0
15462,109
15463,0
15464,0
15465,107
15466,0
15467,0
15468,100
15469,0
15470,0
15471,93
15472,0
15473,0
15474,116
15475,0
15476,0
15477,120
15478,0
15479,0
15480,113
15481,0
15482,0
15483,102
15484,0
15485,0
15486,119
15487,0
15488,0
15489,120
15490,0
15491,0
15492,121
15493,0
15494,0
15495,99
15496,0
15497,0
15498,119
15499,0
15500,0
15501,97
15502,0
15503,0
15504,100
15505,0
15506,0
15507,102
15508,0
15509,0
15510,112
15511,0
15512,0
15513,102
15514,0
15515,0
15516,113
15517,0
15518,0
15519,122
15520,0
15521,0
15522,104
15523,0
15524,0
15525,94
15526,0
15527,0
15528,113
15529,0
15530,0
15531,125
15532,0
15533,0
15534,114
15535,0
15536,0
15537,129
15538,0
15539,0
15540,90
15541,0
15542,0
15543,103
15544,0
15545,0
15546,110
15547,0
15548,0
15549,124
15550,0
15551,0
15552,115
15553,0
15554,0
15555,123
15556,0
15557,0
15558,102
15559,0
15560,0
15561,122
15562,0
15563,0
15564,130
15565,0
15566,0
15567,115
15568,0
15569,0
15570,116
15571,0
15572,0
15573,106
15574,0
15575,0
15576,118
15577,0
15578,0
15579,115
15580,0
15581,0
15582,105
15583,0
15584,0
15585,114
15586,0
15587,0
15588,111
15589,0
15590,0
15591,142
15592,0
15593,0
15594,130
15595,0
15596,0
15597,133
15598,0
15599,0
15600,109
15601,0
15602,0
15603,138
15604,0
15605,0
15606,148
15607,0
15608,0
15609,119
15610,0
15611,0
15612,111
15613,0
15614,0
15615,118
15616,0
15617,0
15618,109
15619,0
15620,0
15621,130
15622,0
15623,0
15624,131
15625,0
15626,0
15627,120
15628,0
15629,0
15630,119
15631,0
15632,0
15633,138
15634,0
15635,0
15636,112
15637,0
15638,0
15639,143
15640,0
15641,0
15642,143
15643,0
15644,0
15645,142
15646,0
15647,0
15648,135
15649,0
15650,0
15651,127
15652,0
15653,0
15654,155
15655,0
15656,0
15657,134
15658,0
15659,0
15660,146
15661,0
15662,0
15663,136
15664,0
15665,0
15666,128
15667,0
15668,0
15669,123
15670,0
15671,0
15672,135
15673,0
15674,0
15675,158
15676,0
15677,0
15678,137
15679,0
15680,0
15681,158
15682,0
15683,0
15684,147
15685,0
15686,0
15687,152
15688,0
15689,0
15690,155
15691,0
15692,0
15693,162
15694,0
15695,0
15696,160
15697,0
15698,0
15699,160
15700,0
15701,0
15702,167
15703,0
15704,0
15705,136
15706,0
15707,0
15708,131
15709,0
15710,0
15711,128
15712,0
15713,0
15714,161
15715,0
15716,0
15717,141
15718,0
15719,0
15720,156
15721,0
15722,0
15723,158
15724,0
15725,0
15726,133
15727,0
15728,0
15729,149
15730,0
15731,0
15732,154
15733,0
15734,0
15735,149
15736,0
15737,0
15738,168
15739,0
15740,0
15741,161
15742,0
15743,0
15744,173
15745,0
15746,0
15747,162
15748,0
15749,0
15750,163
15751,0
15752,0
15753,158
15754,0
15755,0
15756,174
15757,0
15758,0
15759,168
15760,0
15761,0
15762,186
15763,0
15764,0
15765,154
15766,0
15767,0
15768,152
15769,0
15770,0
15771,153
15772,0
15773,0
15774,165
15775,0
15776,0
15777,161
15778,0
15779,0
15780,160
15781,0
15782,0
15783,174
15784,0
15785,0
15786,147
15787,0
15788,0
15789,156
15790,0
15791,0
15792,184
15793,0
15794,0
15795,172
15796,0
15797,0
15798,169
15799,0
15800,0
15801,153
15802,0
15803,0
15804,155
15805,0
15806,0
15807,182
15808,0
15809,0
15810,161
15811,0
15812,0
15813,173
15814,0
15815,0
15816,167
15817,0
15818,0
15819,190
15820,0
15821,0
15822,183
15823,0
15824,0
15825,193
15826,0
15827,0
15828,158
15829,0
15830,0
15831,158
15832,0
15833,0
15834,155
15835,0
15836,0
15837,179
15838,0
15839,0
15840,204
15841,0
15842,0
15843,157
15844,0
15845,0
15846,208
15847,0
15848,0
15849,183
15850,0
15851,0
15852,165
15853,0
15854,0
15855,177
15856,0
15857,0
15858,189
15859,0
15860,0
15861,189
15862,0
15863,0
15864,187
15865,0
15866,0
15867,183
15868,0
15869,0
15870,194
15871,0
15872,0
15873,167
15874,0
15875,0
15876,172
15877,0
15878,0
15879,177
15880,0
15881,0
15882,171
15883,0
15884,0
15885,192
15886,0
15887,0
15888,182
15889,0
15890,0
15891,192
15892,0
15893,0
15894,186
15895,0
15896,0
15897,209
15898,0
15899,0
15900,198
15901,0
15902,0
15903,183
15904,0
15905,0
15906,191
15907,0
15908,0
15909,193
15910,0
15911,0
15912,177
15913,0
15914,0
15915,176
15916,0
15917,0
15918,205
15919,0
15920,0
15921,183
15922,0
15923,0
15924,187
15925,0
15926,0
15927,212
15928,0
15929,0
15930,193
15931,0
15932,0
15933,198
15934,0
15935,0
15936,216
15937,0
15938,0
15939,200
15940,0
15941,0
15942,201
15943,0
15944,0
15945,188
15946,0
15947,0
15948,196
15949,0
15950,0
15951,210
15952,0
15953,0
15954,208
15955,0
15956,0
15957,193
15958,0
15959,0
15960,227
15961,0
15962,0
15963,198
15964,0
15965,0
15966,222
15967,0
15968,0
15969,191
15970,0
15971,0
15972,214
15973,0
15974,0
15975,217
15976,0
15977,0
15978,210
15979,0
15980,0
15981,201
15982,0
15983,0
15984,204
15985,0
15986,0
15987,202
15988,0
15989,0
15990,190
15991,0
15992,0
15993,205
15994,0
15995,0
15996,207
15997,0
15998,0
15999,206
16000,0
16001,0
16002,189
16003,0
16004,0
16005,201
16006,0
16007,0
16008,208
16009,0
16010,0
16011,236
16012,0
16013,0
16014,194
16015,0
16016,0
16017,176
16018,0
16019,0
16020,211
16021,0
16022,0
16023,213
16024,0
16025,0
16026,211
16027,0
16028,0
16029,220
16030,0
16031,0
16032,239
16033,0
16034,0
16035,243
16036,0
16037,0
16038,207
16039,0
16040,0
16041,241
16042,0
16043,0
16044,203
16045,0
16046,0
16047,198
16048,0
16049,0
16050,235
16051,0
16052,0
16053,211
16054,0
16055,0
16056,213
16057,0
16058,0
16059,201
16060,0
16061,0
16062,206
16063,0
16064,0
16065,221
16066,0
16067,0
16068,196
16069,0
16070,0
16071,220
16072,0
16073,0
16074,205
16075,0
16076,0
16077,180
16078,0
16079,0
16080,199
16081,0
16082,0
16083,203
16084,0
16085,0
16086,213
16087,0
16088,0
16089,230
16090,0
16091,0
16092,198
16093,0
16094,0
16095,221
16096,0
16097,0
16098,202
16099,0
16100,0
16101,217
16102,0
16103,0
16104,228
16105,0
16106,0
16107,199
16108,0
16109,0
16110,210
16111,0
16112,0
16113,239
16114,0
16115,0
16116,229
16117,0
16118,0
16119,249
16120,0
16121,0
16122,211
16123,0
16124,0
16125,202
16126,0
16127,0
16128,241
16129,0
16130,0
16131,229
16132,0
16133,0
16134,215
16135,0
16136,0
16137,223
16138,0
16139,0
16140,200
16141,0
16142,0
16143,200
16144,0
16145,0
16146,202
16147,0
16148,0
16149,192
16150,0
16151,0
16152,200
16153,0
16154,0
16155,220
16156,0
16157,0
16158,206
16159,0
16160,0
16161,196
16162,0
16163,0
16164,212
16165,0
16166,0
16167,209
16168,0
16169,0
16170,203
16171,0
16172,0
16173,213
16174,0
16175,0
16176,197
16177,0
16178,0
16179,198
16180,0
16181,0
16182,235
16183,0
16184,0
16185,186
16186,0
16187,0
16188,169
16189,0
16190,0
16191,195
16192,0
16193,0
16194,206
16195,0
16196,0
16197,205
16198,0
16199,0
16200,204
16201,0
16202,0
16203,204
16204,0
16205,0
16206,163
16207,0
16208,0
16209,210
16210,0
16211,0
16212,197
16213,0
16214,0
16215,197
16216,0
16217,0
16218,224
16219,0
16220,0
16221,203
16222,0
16223,0
16224,220
16225,0
16226,0
16227,238
16228,0
16229,0
16230,193
16231,0
16232,0
16233,172
16234,0
16235,0
16236,210
16237,0
16238,0
16239,170
16240,0
16241,0
16242,207
16243,0
16244,0
16245,195
16246,0
16247,0
16248,196
16249,0
16250,0
16251,184
16252,0
16253,0
16254,208
16255,0
16256,0
16257,171
16258,0
16259,0
16260,229
16261,0
16262,0
16263,205
16264,0
16265,0
16266,194
16267,0
16268,0
16269,173
16270,0
16271,0
16272,209
16273,0
16274,0
16275,205
16276,0
16277,0
16278,185
16279,0
16280,0
16281,186
16282,0
16283,0
16284,181
16285,0
16286,0
16287,184
16288,0
16289,0
16290,187
16291,0
16292,0
16293,187
16294,0
16295,0
16296,179
16297,0
16298,0
16299,192
16300,0
16301,0
16302,172
16303,0
16304,0
16305,205
16306,0
16307,0
16308,186
16309,0
16310,0
16311,180
16312,0
16313,0
16314,183
16315,0
16316,0
16317,203
16318,0
16319,0
16320,221
16321,0
16322,0
16323,189
16324,0
16325,0
16326,194
16327,0
16328,0
16329,163
16330,0
16331,0
16332,179
16333,0
16334,0
16335,184
16336,0
16337,0
16338,200
16339,0
16340,0
16341,176
16342,0
16343,0
16344,173
16345,0
16346,0
16347,156
16348,0
16349,0
16350,162
16351,0
16352,0
16353,160
16354,0
16355,0
16356,164
16357,0
16358,0
16359,171
16360,0
16361,0
16362,166
16363,0
16364,0
16365,179
16366,0
16367,0
16368,198
16369,0
16370,0
16371,160
16372,0
16373,0
16374,172
16375,0
16376,0
16377,156
16378,0
16379,0
16380,153
16381,0
16382,0
16383,154
16384,0
16385,0
16386,161
16387,0
16388,0
16389,167
16390,0
16391,0
16392,149
16393,0
16394,0
16395,148
16396,0
16397,0
16398,149
16399,0
16400,0
16401,143
16402,0
16403,0
16404,133
16405,0
16406,0
16407,153
16408,0
16409,0
16410,148
16411,0
16412,0
16413,168
16414,0
16415,0
16416,152
16417,0
16418,0
16419,154
16420,0
16421,0
16422,144
16423,0
16424,0
16425,136
16426,0
16427,0
16428,138
16429,0
16430,0
16431,157
16432,0
16433,0
16434,140
16435,0
16436,0
16437,139
16438,0
16439,0
16440,137
16441,0
16442,0
16443,140
16444,0
16445,0
16446,141
16447,0
16448,0
16449,133
16450,0
16451,0
16452,134
16453,0
16454,0
16455,116
16456,0
16457,0
16458,131
16459,0
16460,0
16461,132
16462,0
16463,0
16464,129
16465,0
16466,0
16467,116
16468,0
16469,0
16470,108
16471,0
16472,0
16473,117
16474,0
16475,0
16476,116
16477,0
16478,0
16479,118
16480,0
16481,0
16482,123
16483,0
16484,0
16485,117
16486,0
16487,0
16488,118
16489,0
16490,0
16491,116
16492,0
16493,0
16494,111
16495,0
16496,0
16497,127
16498,0
16499,0
16500,120
16501,0
16502,0
16503,104
16504,0
16505,0
16506,123
16507,0
16508,0
16509,107
16510,0
16511,0
16512,110
16513,0
16514,0
16515,109
16516,0
16517,0
16518,99
16519,0
16520,0
16521,99
16522,0
16523,0
16524,93
16525,0
16526,0
16527,92
16528,0
16529,0
16530,108
16531,0
16532,0
16533,106
16534,0
16535,0
16536,110
16537,0
16538,0
16539,88
16540,0
16541,0
16542,106
16543,0
16544,0
16545,98
16546,0
16547,0
16548,105
16549,0
16550,0
16551,86
16552,0
16553,0
16554,98
16555,0
16556,0
16557,74
16558,0
16559,0
16560,104
16561,0
16562,0
16563,96
16564,0
16565,0
16566,86
16567,0
16568,0
16569,76
16570,0
16571,0
16572,92
16573,0
16574,0
16575,97
16576,0
16577,0
16578,94
16579,0
16580,0
16581,89
16582,0
16583,0
16584,80
16585,0
16586,0
16587,76
16588,0
16589,0
16590,89
16591,0
16592,0
16593,99
16594,0
16595,0
16596,91
16597,0
16598,0
16599,95
16600,0
16601,0
16602,90
16603,0
16604,0
16605,92
16606,0
16607,0
16608,98
16609,0
16610,0
16611,102
16612,0
16613,0
16614,76
16615,0
16616,0
16617,91
16618,0
16619,0
16620,82
16621,0
16622,0
16623,84
16624,0
16625,0
16626,84
16627,0
16628,0
16629,72
16630,0
16631,0
16632,94
16633,0
16634,0
16635,61
16636,0
16637,0
16638,89
16639,0
16640,0
16641,92
16642,0
16643,0
16644,82
16645,0
16646,0
16647,80
16648,0
16649,0
16650,80
16651,0
16652,0
16653,83
16654,0
16655,0
16656,69
16657,0
16658,0
16659,69
16660,0
16661,0
16662,75
16663,0
16664,0
16665,69
16666,0
16667,0
16668,78
16669,0
16670,0
16671,60
16672,0
16673,0
16674,63
16675,0
16676,0
16677,74
16678,0
16679,0
16680,78
16681,0
16682,0
16683,76
16684,0
16685,0
16686,73
16687,0
16688,0
16689,69
16690,0
16691,0
16692,66
16693,0
16694,0
16695,66
16696,0
16697,0
16698,65
16699,0
16700,0
16701,78
16702,0
16703,0
16704,68
16705,0
16706,0
16707,89
16708,0
16709,0
16710,68
16711,0
16712,0
16713,60
16714,0
16715,0
16716,68
16717,0
16718,0
16719,59
16720,0
16721,0
16722,54
16723,0
16724,0
16725,65
16726,0
16727,0
16728,76
16729,0
16730,0
16731,72
16732,0
16733,0
16734,66
16735,0
16736,0
16737,70
16738,0
16739,0
16740,79
16741,0
16742,0
16743,57
16744,0
16745,0
16746,61
16747,0
16748,0
16749,62
16750,0
16751,0
16752,68
16753,0
16754,0
16755,66
16756,0
16757,0
16758,68
16759,0
16760,0
16761,57
16762,0
16763,0
16764,60
16765,0
16766,0
16767,80
16768,0
16769,0
16770,57
16771,0
16772,0
16773,73
16774,0
16775,0
16776,48
16777,0
16778,0
16779,41
16780,0
16781,0
16782,60
16783,0
16784,0
16785,57
16786,0
16787,0
16788,62
16789,0
16790,0
16791,59
16792,0
16793,0
16794,53
16795,0
16796,0
16797,65
16798,0
16799,0
16800,59
16801,0
16802,0
16803,58
16804,0
16805,0
16806,59
16807,0
16808,0
16809,64
16810,0
16811,0
16812,55
16813,0
16814,0
16815,49
16816,0
16817,0
16818,64
16819,0
16820,0
16821,41
16822,0
16823,0
16824,62
16825,0
16826,0
16827,52
16828,0
16829,0
16830,44
16831,0
16832,0
16833,43
16834,0
16835,0
16836,33
16837,0
16838,0
16839,48
16840,0
16841,0
16842,39
16843,0
16844,0
16845,37
16846,0
16847,0
16848,44
16849,0
16850,0
16851,37
16852,0
16853,0
16854,65
16855,0
16856,0
16857,37
16858,0
16859,0
16860,43
16861,0
16862,0
16863,59
16864,0
16865,0
16866,40
16867,0
16868,0
16869,51
16870,0
16871,0
16872,49
16873,0
16874,0
16875,46
16876,0
16877,0
16878,41
16879,0
16880,0
16881,34
16882,0
16883,0
16884,52
16885,0
16886,0
16887,42
16888,0
16889,0
16890,31
16891,0
16892,0
16893,55
16894,0
16895,0
16896,52
16897,0
16898,0
16899,50
16900,0
16901,0
16902,44
16903,0
16904,0
16905,42
16906,0
16907,0
16908,39
16909,0
16910,0
16911,40
16912,0
16913,0
16914,56
16915,0
16916,0
16917,44
16918,0
16919,0
16920,31
16921,0
16922,0
16923,36
16924,0
16925,0
16926,38
16927,0
16928,0
16929,40
16930,0
16931,0
16932,39
16933,0
16934,0
16935,38
16936,0
16937,0
16938,35
16939,0
16940,0
16941,38
16942,0
16943,0
16944,39
16945,0
16946,0
16947,38
16948,0
16949,0
16950,26
16951,0
16952,0
16953,44
16954,0
16955,0
16956,44
16957,0
16958,0
16959,34
16960,0
16961,0
16962,33
16963,0
16964,0
16965,38
16966,0
16967,0
16968,37
16969,0
16970,0
16971,23
16972,0
16973,0
16974,39
16975,0
16976,0
16977,37
16978,0
16979,0
16980,25
16981,0
16982,0
16983,37
16984,0
16985,0
16986,26
16987,0
16988,0
16989,33
16990,0
16991,0
16992,39
16993,0
16994,0
16995,29
16996,0
16997,0
16998,32
16999,0
17000,0
17001,39
17002,0
17003,0
17004,33
17005,0
17006,0
17007,21
17008,0
17009,0
17010,24
17011,0
17012,0
17013,18
17014,0
17015,0
17016,29
17017,0
17018,0
17019,32
17020,0
17021,0
17022,28
17023,0
17024,0
17025,24
17026,0
17027,0
17028,29
17029,0
17030,0
17031,21
17032,0
17033,0
17034,28
17035,0
17036,0
17037,23
17038,0
17039,0
17040,30
17041,0
17042,0
17043,22
17044,0
17045,0
17046,22
17047,0
17048,0
17049,20
17050,0
17051,0
17052,25
17053,0
17054,0
17055,16
17056,0
17057,0
17058,22
17059,0
17060,0
17061,27
17062,0
17063,0
17064,21
17065,0
17066,0
17067,32
17068,0
17069,0
17070,26
17071,0
17072,0
17073,19
17074,0
17075,0
17076,15
17077,0
17078,0
17079,20
17080,0
17081,0
17082,18
17083,0
17084,0
17085,23
17086,0
17087,0
17088,27
17089,0
17090,0
17091,28
17092,0
17093,0
17094,20
17095,0
17096,0
17097,23
17098,0
17099,0
17100,16
17101,0
17102,0
17103,20
17104,0
17105,0
17106,18
17107,0
17108,0
17109,23
17110,0
17111,0
17112,25
17113,0
17114,0
17115,21
17116,0
17117,0
17118,19
17119,0
17120,0
17121,20
17122,0
17123,0
17124,17
17125,0
17126,0
17127,16
17128,0
17129,0
17130,12
17131,0
17132,0
17133,18
17134,0
17135,0
17136,19
17137,0
17138,0
17139,20
17140,0
17141,0
17142,9
17143,0
17144,0
17145,23
17146,0
17147,0
17148,16
17149,0
17150,0
17151,16
17152,0
17153,0
17154,18
17155,0
17156,0
17157,19
17158,0
17159,0
17160,15
17161,0
17162,0
17163,17
17164,0
17165,0
17166,16
17167,0
17168,0
17169,23
17170,0
17171,0
17172,25
17173,0
17174,0
17175,7
17176,0
17177,0
17178,12
17179,0
17180,0
17181,16
17182,0
17183,0
17184,16
17185,0
17186,0
17187,20
17188,0
17189,0
17190,11
17191,0
17192,0
17193,15
17194,0
17195,0
17196,15
17197,0
17198,0
17199,20
17200,0
17201,0
17202,14
17203,0
17204,0
17205,11
17206,0
17207,0
17208,18
17209,0
17210,0
17211,14
17212,0
17213,0
17214,13
17215,0
17216,0
17217,16
17218,0
17219,0
17220,10
17221,0
17222,0
17223,18
17224,0
17225,0
17226,10
17227,0
17228,0
17229,8
17230,0
17231,0
17232,13
17233,0
17234,0
17235,6
17236,0
17237,0
17238,12
17239,0
17240,0
17241,14
17242,0
17243,0
17244,11
17245,0
17246,0
17247,15
17248,0
17249,0
17250,13
17251,0
17252,0
17253,7
17254,0
17255,0
17256,16
17257,0
17258,0
17259,20
17260,0
17261,0
17262,18
17263,0
17264,0
17265,11
17266,0
17267,0
17268,13
17269,0
17270,0
17271,18
17272,0
17273,0
17274,12
17275,0
17276,0
17277,15
17278,0
17279,0
17280,8
17281,0
17282,0
17283,17
17284,0
17285,0
17286,7
17287,0
17288,0
17289,14
17290,0
17291,0
17292,6
17293,0
17294,0
17295,17
17296,0
17297,0
17298,7
17299,0
17300,0
17301,6
17302,0
17303,0
17304,14
17305,0
17306,0
17307,10
17308,0
17309,0
17310,9
17311,0
17312,0
17313,13
17314,0
17315,0
17316,9
17317,0
17318,0
17319,10
17320,0
17321,0
17322,10
17323,0
17324,0
17325,8
17326,0
17327,0
17328,6
17329,0
17330,0
17331,9
17332,0
17333,0
17334,7
17335,0
17336,0
17337,9
17338,0
17339,0
17340,6
17341,0
17342,0
17343,10
17344,0
17345,0
17346,12
17347,0
17348,0
17349,11
17350,0
17351,0
17352,10
17353,0
17354,0
17355,8
17356,0
17357,0
17358,9
17359,0
17360,0
17361,10
17362,0
17363,0
17364,12
17365,0
17366,0
17367,9
17368,0
17369,0
17370,12
17371,0
17372,0
17373,11
17374,0
17375,0
17376,9
17377,0
17378,0
17379,8
17380,0
17381,0
17382,5
17383,0
17384,0
17385,15
17386,0
17387,0
17388,4
17389,0
17390,0
17391,4
17392,0
17393,0
17394,8
17395,0
17396,0
17397,8
17398,0
17399,0
17400,9
17401,0
17402,0
17403,6
17404,0
17405,0
17406,10
17407,0
17408,0
17409,12
17410,0
17411,0
17412,9
17413,0
17414,0
17415,4
17416,0
17417,0
17418,9
17419,0
17420,0
17421,6
17422,0
17423,0
17424,17
17425,0
17426,0
17427,9
17428,0
17429,0
17430,10
17431,0
17432,0
17433,9
17434,0
17435,0
17436,8
17437,0
17438,0
17439,14
17440,0
17441,0
17442,14
17443,0
17444,0
17445,4
17446,0
17447,0
17448,10
17449,0
17450,0
17451,10
17452,0
17453,0
17454,4
17455,0
17456,0
17457,6
17458,0
17459,0
17460,9
17461,0
17462,0
17463,13
17464,0
17465,0
17466,9
17467,0
17468,0
17469,7
17470,0
17471,0
17472,9
17473,0
17474,0
17475,9
17476,0
17477,0
17478,7
17479,0
17480,0
17481,9
17482,0
17483,0
17484,5
17485,0
17486,0
17487,7
17488,0
17489,0
17490,6
17491,0
17492,0
17493,5
17494,0
17495,0
17496,10
17497,0
17498,0
17499,9
17500,0
17501,0
17502,9
17503,0
17504,0
17505,11
17506,0
17507,0
17508,5
17509,0
17510,0
17511,5
17512,0
17513,0
17514,5
17515,0
17516,0
17517,11
17518,0
17519,0
17520,9
17521,0
17522,0
17523,4
17524,0
17525,0
17526,11
17527,0
17528,0
17529,8
17530,0
17531,0
17532,8
17533,0
17534,0
17535,10
17536,0
17537,0
17538,10
17539,0
17540,0
17541,8
17542,0
17543,0
17544,7
17545,0
17546,0
17547,9
17548,0
17549,0
17550,12
17551,0
17552,0
17553,11
17554,0
17555,0
17556,12
17557,0
17558,0
17559,5
17560,0
17561,0
17562,8
17563,0
17564,0
17565,13
17566,0
17567,0
17568,8
17569,0
17570,0
17571,6
17572,0
17573,0
17574,6
17575,0
17576,0
17577,8
17578,0
17579,0
17580,5
17581,0
17582,0
17583,7
17584,0
17585,0
17586,11
17587,0
17588,0
17589,2
17590,0
17591,0
17592,6
17593,0
17594,0
17595,4
17596,0
17597,0
17598,5
17599,0
17600,0
17601,8
17602,0
17603,0
17604,9
17605,0
17606,0
17607,3
17608,0
17609,0
17610,1
17611,0
17612,0
17613,7
17614,0
17615,0
17616,8
17617,0
17618,0
17619,14
17620,0
17621,0
17622,5
17623,0
17624,0
17625,9
17626,0
17627,0
17628,4
17629,0
17630,0
17631,7
17632,0
17633,0
17634,5
17635,0
17636,0
17637,7
17638,0
17639,0
17640,6
17641,0
17642,0
17643,2
17644,0
17645,0
17646,7
17647,0
17648,0
17649,7
17650,0
17651,0
17652,6
17653,0
17654,0
17655,5
17656,0
17657,0
17658,3
17659,0
17660,0
17661,9
17662,0
17663,0
17664,6
17665,0
17666,0
17667,3
17668,0
17669,0
17670,7
17671,0
17672,0
17673,5
17674,0
17675,0
17676,3
17677,0
17678,0
17679,7
17680,0
17681,0
17682,5
17683,0
17684,0
17685,7
17686,0
17687,0
17688,4
17689,0
17690,0
17691,13
17692,0
17693,0
17694,4
17695,0
17696,0
17697,6
17698,0
17699,0
17700,1
17701,0
17702,0
17703,4
17704,0
17705,0
17706,10
17707,0
17708,0
17709,9
17710,0
17711,0
17712,7
17713,0
17714,0
17715,12
17716,0
17717,0
17718,2
17719,0
17720,0
17721,5
17722,0
17723,0
17724,8
17725,0
17726,0
17727,2
17728,0
17729,0
17730,8
17731,0
17732,0
17733,10
17734,0
17735,0
17736,9
17737,0
17738,0
17739,5
17740,0
17741,0
17742,5
17743,0
17744,0
17745,6
17746,0
17747,0
17748,10
17749,0
17750,0
17751,6
17752,0
17753,0
17754,7
17755,0
17756,0
17757,5
17758,0
17759,0
17760,9
17761,0
17762,0
17763,10
17764,0
17765,0
17766,8
17767,0
17768,0
17769,5
17770,0
17771,0
17772,8
17773,0
17774,0
17775,11
17776,0
17777,0
17778,8
17779,0
17780,0
17781,6
17782,0
17783,0
17784,12
17785,0
17786,0
17787,8
17788,0
17789,0
17790,8
17791,0
17792,0
17793,6
17794,0
17795,0
17796,9
17797,0
17798,0
17799,10
17800,0
17801,0
17802,9
17803,0
17804,0
17805,11
17806,0
17807,0
17808,12
17809,0
17810,0
17811,10
17812,0
17813,0
17814,10
17815,0
17816,0
17817,10
17818,0
17819,0
17820,13
17821,0
17822,0
17823,6
17824,0
17825,0
17826,13
17827,0
17828,0
17829,9
17830,0
17831,0
17832,14
17833,0
17834,0
17835,8
17836,0
17837,0
17838,11
17839,0
17840,0
17841,11
17842,0
17843,0
17844,11
17845,0
17846,0
17847,8
17848,0
17849,0
17850,7
17851,0
17852,0
17853,7
17854,0
17855,0
17856,8
17857,0
17858,0
17859,13
17860,0
17861,0
17862,12
17863,0
17864,0
17865,13
17866,0
17867,0
17868,7
17869,0
17870,0
17871,8
17872,0
17873,0
17874,9
17875,0
17876,0
17877,8
17878,0
17879,0
17880,9
17881,0
17882,0
17883,11
17884,0
17885,0
17886,8
17887,0
17888,0
17889,8
17890,0
17891,0
17892,11
17893,0
17894,0
17895,5
17896,0
17897,0
17898,8
17899,0
17900,0
17901,10
17902,0
17903,0
17904,10
17905,0
17906,0
17907,14
17908,0
17909,0
17910,9
17911,0
17912,0
17913,9
17914,0
17915,0
17916,8
17917,0
17918,0
17919,9
17920,0
17921,0
17922,11
17923,0
17924,0
17925,11
17926,0
17927,0
17928,6
17929,0
17930,0
17931,9
17932,0
17933,0
17934,6
17935,0
17936,0
17937,15
17938,0
17939,0
17940,12
17941,0
17942,0
17943,11
17944,0
17945,0
17946,11
17947,0
17948,0
17949,6
17950,0
17951,0
17952,10
17953,0
17954,0
17955,9
17956,0
17957,0
17958,11
17959,0
17960,0
17961,11
17962,0
17963,0
17964,7
17965,0
17966,0
17967,7
17968,0
17969,0
17970,14
17971,0
17972,0
17973,9
17974,0
17975,0
17976,7
17977,0
17978,0
17979,12
17980,0
17981,0
17982,10
17983,0
17984,0
17985,9
17986,0
17987,0
17988,10
17989,0
17990,0
17991,12
17992,0
17993,0
17994,6
17995,0
17996,0
17997,8
17998,0
17999,0


==> data/s_hist_5.csv <==
cycle,hit
14000,0
14001,14
14002,0
14003,0
14004,3
14005,0
14006,0
14007,9
14008,0
14009,0
14010,6
14011,0
14012,0
14013,8
14014,0
14015,0
14016,7
14017,0
14018,0
14019,9
14020,0
14021,0
14022,9
14023,0
14024,0
14025,2
14026,0
14027,0
14028,5
14029,0
14030,0
14031,7
14032,0
14033,0
14034,8
14035,0
14036,0
14037,14
14038,0
14039,0
14040,10
14041,0
14042,0
14043,7
14044,0
14045,0
14046,7
14047,0
14048,0
14049,7
14050,0
14051,0
14052,8
14053,0
14054,0
14055,12
14056,0
14057,0
14058,11
14059,0
14060,0
14061,9
14062,0
14063,0
14064,6
14065,0
14066,0
14067,5
14068,0
14069,0
14070,10
14071,0
14072,0
14073,11
14074,0
14075,0
14076,11
14077,0
14078,0
14079,7
14080,0
14081,0
14082,11
14083,0
14084,0
14085,8
14086,0
14087,0
14088,12
14089,0
14090,1
14091,12
14092,0
14093,0
14094,13
14095,0
14096,0
14097,15
14098,0
14099,0
14100,10
14101,0
14102,0
14103,9
14104,0
14105,0
14106,14
14107,0
14108,0
14109,12
14110,0
14111,0
14112,10
14113,0
14114,0
14115,12
14116,0
14117,0
14118,15
14119,0
14120,0
14121,7
14122,0
14123,0
14124,15
14125,0
14126,0
14127,13
14128,0
14129,0
14130,15
14131,0
14132,0
14133,14
14134,0
14135,0
14136,11
14137,0
14138,0
14139,6
14140,0
14141,0
14142,11
14143,0
14144,0
14145,17
14146,0
14147,0
14148,13
14149,0
14150,0
14151,17
14152,0
14153,0
14154,9
14155,0
14156,0
14157,14
14158,0
14159,0
14160,11
14161,0
14162,0
14163,8
14164,0
14165,0
14166,11
14167,0
14168,0
14169,8
14170,0
14171,0
14172,18
14173,0
14174,0
14175,15
14176,0
14177,0
14178,10
14179,0
14180,0
14181,11
14182,0
14183,0
14184,19
14185,0
14186,0
14187,15
14188,0
14189,0
14190,14
14191,0
14192,0
14193,18
14194,0
14195,0
14196,13
14197,0
14198,0
14199,21
14200,0
14201,0
14202,25
14203,0
14204,0
14205,13
14206,0
14207,0
14208,13
14209,0
14210,0
14211,21
14212,0
14213,0
14214,11
14215,0
14216,0
14217,22
14218,0
14219,0
14220,21
14221,0
14222,0
14223,20
14224,0
14225,0
14226,15
14227,0
14228,0
14229,14
14230,0
14231,0
14232,22
14233,0
14234,0
14235,17
14236,0
14237,0
14238,14
14239,0
14240,0
14241,17
14242,0
14243,0
14244,20
14245,0
14246,0
14247,25
14248,0
14249,0
14250,24
14251,0
14252,0
14253,10
14254,0
14255,0
14256,21
14257,0
14258,0
14259,16
14260,0
14261,0
14262,18
14263,0
14264,0
14265,19
14266,0
14267,0
14268,12
14269,0
14270,0
14271,16
14272,0
14273,0
14274,31
14275,0
14276,0
14277,17
14278,0
14279,0
14280,26
14281,0
14282,0
14283,23
14284,0
14285,0
14286,18
14287,0
14288,0
14289,16
14290,0
14291,0
14292,20
14293,0
14294,0
14295,20
14296,0
14297,0
14298,25
14299,0
14300,0
14301,19
14302,0
14303,0
14304,28
14305,0
14306,0
14307,21
14308,0
14309,0
14310,23
14311,0
14312,0
14313,22
14314,0
14315,0
14316,14
14317,0
14318,0
14319,18
14320,0
14321,0
14322,25
14323,0
14324,0
14325,25
14326,0
14327,0
14328,23
14329,0
14330,0
14331,21
14332,0
14333,0
14334,17
14335,0
14336,0
14337,21
14338,0
14339,0
14340,21
14341,0
14342,0
14343,21
14344,0
14345,0
14346,17
14347,0
14348,0
14349,22
14350,0
14351,0
14352,15
14353,0
14354,0
14355,30
14356,0
14357,0
14358,32
14359,0
14360,0
14361,22
14362,0
14363,0
14364,28
14365,0
14366,0
14367,20
14368,0
14369,0
14370,19
14371,0
14372,0
14373,25
14374,0
14375,0
14376,22
14377,0
14378,0
14379,21
14380,0
14381,0
14382,18
14383,0
14384,0
14385,21
14386,0
14387,0
14388,27
14389,0
14390,0
14391,25
14392,0
14393,0
14394,17
14395,0
14396,0
14397,25
14398,0
14399,0
14400,34
14401,0
14402,1
14403,29
14404,0
14405,0
14406,22
14407,0
14408,0
14409,27
14410,0
14411,0
14412,24
14413,0
14414,0
14415,33
14416,0
14417,0
14418,25
14419,0
14420,0
14421,23
14422,0
14423,0
14424,29
14425,0
14426,0
14427,32
14428,0
14429,0
14430,23
14431,0
14432,0
14433,34
14434,0
14435,0
14436,26
14437,0
14438,0
14439,26
14440,0
14441,0
14442,33
14443,0
14444,0
14445,45
14446,0
14447,0
14448,39
14449,0
14450,0
14451,35
14452,0
14453,0
14454,38
14455,0
14456,0
14457,41
14458,0
14459,0
14460,28
14461,0
14462,0
14463,30
14464,0
14465,0
14466,31
14467,0
14468,0
14469,31
14470,0
14471,0
14472,37
14473,0
14474,0
14475,38
14476,0
14477,0
14478,37
14479,0
14480,0
14481,40
14482,0
14483,0
14484,36
14485,0
14486,0
14487,40
14488,0
14489,0
14490,36
14491,0
14492,0
14493,27
14494,0
14495,0
14496,50
14497,0
14498,0
14499,38
14500,0
14501,0
14502,36
14503,0
14504,0
14505,35
14506,0
14507,0
14508,31
14509,0
14510,0
14511,30
14512,0
14513,0
14514,32
14515,0
14516,0
14517,37
14518,0
14519,0
14520,31
14521,0
14522,0
14523,41
14524,0
14525,0
14526,49
14527,0
14528,0
14529,41
14530,0
14531,0
14532,40
14533,0
14534,0
14535,50
14536,0
14537,0
14538,30
14539,0
14540,0
14541,43
14542,0
14543,0
14544,55
14545,0
14546,0
14547,57
14548,0
14549,0
14550,43
14551,0
14552,0
14553,26
14554,0
14555,0
14556,45
14557,0
14558,0
14559,35
14560,0
14561,0
14562,39
14563,0
14564,0
14565,53
14566,0
14567,0
14568,47
14569,0
14570,0
14571,60
14572,0
14573,0
14574,34
14575,0
14576,0
14577,41
14578,0
14579,0
14580,49
14581,0
14582,0
14583,51
14584,0
14585,0
14586,56
14587,0
14588,0
14589,58
14590,0
14591,0
14592,44
14593,0
14594,0
14595,56
14596,0
14597,0
14598,59
14599,0
14600,0
14601,36
14602,0
14603,0
14604,50
14605,0
14606,0
14607,57
14608,0
14609,0
14610,64
14611,0
14612,0
14613,42
14614,0
14615,0
14616,46
14617,0
14618,0
14619,50
14620,0
14621,0
14622,61
14623,0
14624,0
14625,60
14626,0
14627,0
14628,51
14629,0
14630,0
14631,59
14632,0
14633,0
14634,60
14635,0
14636,0
14637,54
14638,0
14639,0
14640,61
14641,0
14642,0
14643,57
14644,0
14645,0
14646,61
14647,0
14648,0
14649,65
14650,0
14651,0
14652,69
14653,0
14654,0
14655,54
14656,0
14657,0
14658,58
14659,0
14660,0
14661,55
14662,0
14663,0
14664,68
14665,0
14666,0
14667,61
14668,0
14669,0
14670,56
14671,0
14672,0
14673,68
14674,0
14675,0
14676,75
14677,0
14678,0
14679,73
14680,0
14681,0
14682,66
14683,0
14684,0
14685,55
14686,0
14687,0
14688,77
14689,0
14690,0
14691,81
14692,0
14693,0
14694,68
14695,0
14696,0
14697,81
14698,0
14699,0
14700,74
14701,0
14702,0
14703,83
14704,0
14705,0
14706,74
14707,0
14708,0
14709,75
14710,0
14711,0
14712,90
14713,0
14714,0
14715,81
14716,0
14717,0
14718,76
14719,0
14720,0
14721,79
14722,0
14723,0
14724,79
14725,0
14726,0
14727,78
14728,0
14729,0
14730,80
14731,0
14732,0
14733,81
14734,0
14735,0
14736,80
14737,0
14738,0
14739,85
14740,0
14741,0
14742,88
14743,0
14744,0
14745,92
14746,0
14747,0
14748,102
14749,0
14750,0
14751,90
14752,0
14753,0
14754,89
14755,0
14756,0
14757,78
14758,0
14759,0
14760,97
14761,0
14762,0
14763,100
14764,0
14765,0
14766,80
14767,0
14768,0
14769,102
14770,0
14771,0
14772,83
14773,0
14774,0
14775,92
14776,0
14777,0
14778,112
14779,0
14780,0
14781,109
14782,0
14783,0
14784,99
14785,0
14786,0
14787,88
14788,0
14789,0
14790,104
14791,0
14792,0
14793,110
14794,0
14795,0
14796,106
14797,0
14798,0
14799,104
14800,0
14801,0
14802,112
14803,0
14804,0
14805,112
14806,0
14807,0
14808,117
14809,0
14810,0
14811,89
14812,0
14813,0
14814,99
14815,0
14816,0
14817,93
14818,0
14819,0
14820,97
14821,0
14822,0
14823,95
14824,0
14825,0
14826,120
14827,0
14828,0
14829,108
14830,0
14831,0
14832,84
14833,0
14834,0
14835,116
14836,0
14837,0
14838,117
14839,0
14840,0
14841,109
14842,0
14843,0
14844,111
14845,0
14846,0
14847,108
14848,0
14849,0
14850,114
14851,0
14852,0
14853,106
14854,0
14855,0
14856,120
14857,0
14858,0
14859,99
14860,0
14861,0
14862,118
14863,0
14864,0
14865,120
14866,0
14867,0
14868,113
14869,0
14870,0
14871,113
14872,0
14873,0
14874,112
14875,0
14876,0
14877,105
14878,0
14879,0
14880,102
14881,0
14882,0
14883,105
14884,0
14885,0
14886,116
14887,0
14888,0
14889,105
14890,0
14891,0
14892,112
14893,0
14894,0
14895,112
14896,0
14897,0
14898,106
14899,0
14900,0
14901,106
14902,0
14903,0
14904,117
14905,0
14906,0
14907,103
14908,0
14909,0
14910,108
14911,0
14912,0
14913,127
14914,0
14915,0
14916,115
14917,0
14918,0
14919,105
14920,0
14921,0
14922,130
14923,0
14924,0
14925,121
14926,0
14927,0
14928,110
14929,0
14930,0
14931,107
14932,0
14933,0
14934,123
14935,0
14936,0
14937,109
14938,0
14939,0
14940,111
14941,0
14942,0
14943,108
14944,0
14945,0
14946,95
14947,0
14948,0
14949,112
14950,0
14951,0
14952,113
14953,0
14954,0
14955,110
14956,0
14957,0
14958,102
14959,0
14960,0
14961,109
14962,0
14963,0
14964,106
14965,0
14966,0
14967,115
14968,0
14969,0
14970,118
14971,0
14972,0
14973,112
14974,0
14975,0
14976,98
14977,0
14978,0
14979,108
14980,0
14981,0
14982,90
14983,0
14984,0
14985,94
14986,0
14987,0
14988,113
14989,0
14990,0
14991,91
14992,0
14993,0
14994,105
14995,0
14996,0
14997,101
14998,0
14999,0
15000,97
15001,0
15002,0
15003,95
15004,0
15005,0
15006,110
15007,0
15008,0
15009,94
15010,0
15011,0
15012,97
15013,0
15014,0
15015,93
15016,0
15017,0
15018,103
15019,0
15020,0
15021,120
15022,0
15023,0
15024,93
15025,0
15026,0
15027,118
15028,0
15029,0
15030,120
15031,0
15032,0
15033,92
15034,0
15035,0
15036,103
15037,0
15038,0
15039,107
15040,0
15041,0
15042,81
15043,0
15044,0
15045,88
15046,0
15047,0
15048,100
15049,0
15050,0
15051,121
15052,0
15053,0
15054,118
15055,0
15056,0
15057,89
15058,0
15059,0
15060,85
15061,0
15062,0
15063,87
15064,0
15065,0
15066,81
15067,0
15068,0
15069,92
15070,0
15071,0
15072,108
15073,0
15074,0
15075,93
15076,0
15077,0
15078,102
15079,0
15080,0
15081,93
15082,0
15083,0
15084,76
15085,0
15086,0
15087,102
15088,0
15089,0
15090,97
15091,0
15092,0
15093,74
15094,0
15095,0
15096,104
15097,0
15098,0
15099,100
15100,0
15101,0
15102,95
15103,0
15104,0
15105,79
15106,0
15107,0
15108,97
15109,0
15110,0
15111,100
15112,0
15113,0
15114,101
15115,0
15116,0
15117,88
15118,0
15119,0
15120,106
15121,0
15122,0
15123,98
15124,0
15125,0
15126,103
15127,0
15128,0
15129,94
15130,0
15131,0
15132,95
15133,0
15134,0
15135,92
15136,0
15137,0
15138,93
15139,0
15140,0
15141,87
15142,0
15143,0
15144,98
15145,0
15146,0
15147,86
15148,0
15149,0
15150,102
15151,0
15152,0
15153,89
15154,0
15155,0
15156,96
15157,0
15158,0
15159,84
15160,0
15161,0
15162,108
15163,0
15164,0
15165,93
15166,0
15167,0
15168,110
15169,0
15170,0
15171,93
15172,0
15173,0
15174,102
15175,0
15176,0
15177,107
15178,0
15179,0
15180,94
15181,0
15182,0
15183,100
15184,0
15185,0
15186,103
15187,0
15188,0
15189,92
15190,0
15191,0
15192,89
15193,0
15194,0
15195,112
15196,0
15197,0
15198,86
15199,0
15200,0
15201,106
15202,0
15203,0
15204,112
15205,0
15206,0
15207,99
15208,0
15209,0
15210,93
15211,0
15212,0
15213,88
15214,0
15215,0
15216,118
15217,0
15218,0
15219,94
15220,0
15221,0
15222,93
15223,0
15224,0
15225,105
15226,0
15227,0
15228,91
15229,0
15230,0
15231,99
15232,0
15233,0
15234,78
15235,0
15236,0
15237,101
15238,0
15239,0
15240,79
15241,0
15242,0
15243,90
15244,0
15245,0
15246,88
15247,0
15248,0
15249,105
15250,0
15251,0
15252,103
15253,0
15254,0
15255,95
15256,0
15257,0
15258,116
15259,0
15260,0
15261,98
15262,0
15263,0
15264,103
15265,0
15266,0
15267,119
15268,0
15269,0
15270,118
15271,0
15272,0
15273,105
15274,0
15275,0
15276,109
15277,0
15278,0
15279,92
15280,0
15281,0
15282,108
15283,0
15284,0
15285,89
15286,0
15287,0
15288,113
15289,0
15290,0
15291,99
15292,0
15293,0
15294,101
15295,0
15296,0
15297,105
15298,0
15299,0
15300,98
15301,0
15302,0
15303,107
15304,0
15305,0
15306,106
15307,0
15308,0
15309,120
15310,0
15311,0
15312,105
15313,0
15314,0
15315,122
15316,0
15317,0
15318,95
15319,0
15320,0
15321,116
15322,0
15323,0
15324,105
15325,0
15326,0
15327,104
15328,0
15329,0
15330,105
15331,0
15332,0
15333,105
15334,0
15335,0
15336,97
15337,0
15338,0
15339,123
15340,0
15341,0
15342,102
15343,0
15344,0
15345,99
15346,0
15347,0
15348,117
15349,0
15350,0
15351,106
15352,0
15353,0
15354,105
15355,0
15356,0
15357,105
15358,0
15359,0
15360,117
15361,0
15362,0
15363,109
15364,0
15365,0
15366,124
15367,0
15368,0
15369,115
15370,0
15371,0
15372,98
15373,0
15374,0
15375,118
15376,0
15377,0
15378,99
15379,0
15380,0
15381,109
15382,0
15383,0
15384,124
15385,0
15386,0
15387,97
15388,0
15389,0
15390,103
15391,0
15392,0
15393,99
15394,0
15395,0
15396,108
15397,0
15398,0
15399,105
15400,0
15401,0
15402,114
15403,0
15404,0
15405,121
15406,0
15407,0
15408,120
15409,0
15410,0
15411,128
15412,0
15413,0
15414,79
15415,0
15416,0
15417,99
15418,0
15419,0
15420,115
15421,0
15422,0
15423,107
15424,0
15425,0
15426,124
15427,0
15428,0
15429,91
15430,0
15431,0
15432,113
15433,0
15434,0
15435,104
15436,0
15437,0
15438,101
15439,0
15440,0
15441,105
15442,0
15443,0
15444,102
15445,0
15446,0
15447,96
15448,0
15449,0
15450,98
15451,0
15452,0
15453,109
15454,0
15455,0
15456,113
15457,0
15458,0
15459,114
15460,0
15461,0
15462,125
15463,0
15464,0
15465,102
15466,0
15467,0
15468,99
15469,0
15470,0
15471,103
15472,0
15473,0
15474,127
15475,0
15476,0
15477,104
15478,0
15479,0
15480,137
15481,0
15482,0
15483,113
15484,0
15485,0
15486,100
15487,0
15488,0
15489,88
15490,0
15491,0
15492,95
15493,0
15494,0
15495,86
15496,0
15497,0
15498,134
15499,0
15500,0
15501,102
15502,0
15503,0
15504,101
15505,0
15506,0
15507,113
15508,0
15509,0
15510,126
15511,0
15512,0
15513,130
15514,0
15515,0
15516,115
15517,0
15518,0
15519,120
15520,0
15521,0
15522,94
15523,0
15524,0
15525,101
15526,0
15527,0
15528,121
15529,0
15530,0
15531,103
15532,0
15533,0
15534,119
15535,0
15536,0
15537,122
15538,0
15539,0
15540,96
15541,0
15542,0
15543,107
15544,0
15545,0
15546,98
15547,0
15548,0
15549,108
15550,0
15551,0
15552,115
15553,0
15554,0
15555,101
15556,0
15557,0
15558,114
15559,0
15560,0
15561,114
15562,0
15563,0
15564,103
15565,0
15566,0
15567,124
15568,0
15569,0
15570,91
15571,0
15572,0
15573,126
15574,0
15575,0
15576,121
15577,0
15578,0
15579,105
15580,0
15581,0
15582,105
15583,0
15584,0
15585,111
15586,0
15587,0
15588,116
15589,0
15590,0
15591,120
15592,0
15593,0
15594,115
15595,0
15596,0
15597,123
15598,0
15599,0
15600,142
15601,0
15602,0
15603,103
15604,0
15605,0
15606,101
15607,0
15608,0
15609,121
15610,0
15611,0
15612,137
15613,0
15614,0
15615,125
15616,0
15617,0
15618,121
15619,0
15620,0
15621,93
15622,0
15623,0
15624,103
15625,0
15626,0
15627,121
15628,0
15629,0
15630,144
15631,0
15632,0
15633,111
15634,0
15635,0
15636,130
15637,0
15638,0
15639,108
15640,0
15641,0
15642,129
15643,0
15644,0
15645,141
15646,0
15647,0
15648,127
15649,0
15650,0
15651,139
15652,0
15653,0
15654,133
15655,0
15656,0
15657,137
15658,0
15659,0
15660,131
15661,0
15662,0
15663,140
15664,0
15665,0
15666,145
15667,0
15668,0
15669,122
15670,0
15671,0
15672,135
15673,0
15674,0
15675,130
15676,0
15677,0
15678,149
15679,0
15680,0
15681,130
15682,0
15683,0
15684,140
15685,0
15686,0
15687,139
15688,0
15689,0
15690,147
15691,0
15692,0
15693,141
15694,0
15695,0
15696,147
15697,0
15698,0
15699,136
15700,0
15701,0
15702,140
15703,0
15704,0
15705,147
15706,0
15707,0
15708,153
15709,0
15710,0
15711,153
15712,0
15713,0
15714,154
15715,0
15716,0
15717,158
15718,0
15719,0
15720,144
15721,0
15722,0
15723,156
15724,0
15725,0
15726,160
15727,0
15728,0
15729,164
15730,0
15731,0
15732,123
15733,0
15734,0
15735,157
15736,0
15737,0
15738,131
15739,0
15740,0
15741,178
15742,0
15743,0
15744,166
15745,0
15746,0
15747,163
15748,0
15749,0
15750,151
15751,0
15752,0
15753,147
15754,0
15755,0
15756,160
15757,0
15758,0
15759,161
15760,0
15761,0
15762,164
15763,0
15764,0
15765,157
15766,0
15767,0
15768,150
15769,0
15770,0
15771,168
15772,0
15773,0
15774,173
15775,0
15776,0
15777,163
15778,0
15779,0
15780,184
15781,0
15782,0
15783,171
15784,0
15785,0
15786,190
15787,0
15788,0
15789,149
15790,0
15791,0
15792,181
15793,0
15794,0
15795,173
15796,0
15797,0
15798,187
15799,0
15800,0
15801,170
15802,0
15803,0
15804,180
15805,0
15806,0
15807,180
15808,0
15809,0
15810,167
15811,0
15812,0
15813,179
15814,0
15815,0
15816,185
15817,0
15818,0
15819,173
15820,0
15821,0
15822,180
15823,0
15824,0
15825,166
15826,0
15827,0
15828,179
15829,0
15830,0
15831,185
15832,0
15833,0
15834,198
15835,0
15836,0
15837,187
15838,0
15839,0
15840,207
15841,0
15842,0
15843,202
15844,0
15845,0
15846,195
15847,0
15848,0
15849,174
15850,0
15851,0
15852,192
15853,0
15854,0
15855,188
15856,0
15857,0
15858,204
15859,0
15860,0
15861,180
15862,0
15863,0
15864,176
15865,0
15866,0
15867,191
15868,0
15869,0
15870,170
15871,0
15872,0
15873,202
15874,0
15875,0
15876,172
15877,0
15878,0
15879,209
15880,0
15881,0
15882,182
15883,0
15884,0
15885,194
15886,0
15887,0
15888,202
15889,0
15890,0
15891,200
15892,0
15893,0
15894,199
15895,0
15896,0
15897,199
15898,0
15899,0
15900,195
15901,0
15902,0
15903,205
15904,0
15905,0
15906,195
15907,0
15908,0
15909,183
15910,0
15911,0
15912,208
15913,0
15914,0
15915,158
15916,0
15917,0
15918,207
15919,0
15920,0
15921,219
15922,0
15923,0
15924,209
15925,0
15926,0
15927,191
15928,0
15929,0
15930,205
15931,0
15932,0
15933,216
15934,0
15935,0
15936,227
15937,0
15938,0
15939,208
15940,0
15941,0
15942,200
15943,0
15944,0
15945,198
15946,0
15947,0
15948,210
15949,0
15950,0
15951,224
15952,0
15953,0
15954,222
15955,0
15956,0
15957,212
15958,0
15959,0
15960,221
15961,0
15962,0
15963,207
15964,0
15965,0
15966,200
15967,0
15968,0
15969,201
15970,0
15971,0
15972,220
15973,0
15974,0
15975,243
15976,0
15977,0
15978,219
15979,0
15980,0
15981,169
15982,0
15983,0
15984,202
15985,0
15986,0
15987,193
15988,0
15989,0
15990,190
15991,0
15992,0
15993,193
15994,0
15995,0
15996,203
15997,0
15998,0
15999,215
16000,0
16001,0
16002,205
16003,0
16004,0
16005,231
16006,0
16007,0
16008,224
16009,0
16010,0
16011,199
16012,0
16013,0
16014,202
16015,0
16016,0
16017,191
16018,0
16019,0
16020,204
16021,0
16022,0
16023,213
16024,0
16025,0
16026,203
16027,0
16028,0
16029,209
16030,0
16031,0
16032,238
16033,0
16034,0
16035,212
16036,0
16037,0
16038,219
16039,0
16040,0
16041,198
16042,0
16043,0
16044,211
16045,0
16046,0
16047,177
16048,0
16049,0
16050,198
16051,0
16052,0
16053,204
16054,0
16055,0
16056,187
16057,0
16058,0
16059,188
16060,0
16061,0
16062,240
16063,0
16064,0
16065,221
16066,0
16067,0
16068,189
16069,0
16070,0
16071,200
16072,0
16073,0
16074,211
16075,0
16076,0
16077,221
16078,0
16079,0
16080,195
16081,0
16082,0
16083,221
16084,0
16085,0
16086,177
16087,0
16088,0
16089,203
16090,0
16091,0
16092,160
16093,0
16094,0
16095,176
16096,0
16097,0
16098,179
16099,0
16100,0
16101,170
16102,0
16103,0
16104,197
16105,0
16106,0
16107,202
16108,0
16109,0
16110,206
16111,0
16112,0
16113,192
16114,0
16115,0
16116,189
16117,0
16118,0
16119,192
16120,0
16121,0
16122,143
16123,0
16124,0
16125,184
16126,0
16127,0
16128,205
16129,0
16130,0
16131,224
16132,0
16133,0
16134,190
16135,0
16136,0
16137,176
16138,0
16139,0
16140,167
16141,0
16142,0
16143,191
16144,0
16145,0
16146,174
16147,0
16148,0
16149,192
16150,0
16151,0
16152,161
16153,0
16154,0
16155,224
16156,0
16157,0
16158,191
16159,0
16160,0
16161,176
16162,0
16163,0
16164,169
16165,0
16166,0
16167,200
16168,0
16169,0
16170,156
16171,0
16172,0
16173,152
16174,0
16175,0
16176,170
16177,0
16178,0
16179,169
16180,0
16181,0
16182,180
16183,0
16184,0
16185,161
16186,0
16187,0
16188,163
16189,0
16190,0
16191,174
16192,0
16193,0
16194,161
16195,0
16196,0
16197,183
16198,0
16199,0
16200,168
16201,0
16202,0
16203,150
16204,0
16205,0
16206,164
16207,0
16208,0
16209,184
16210,0
16211,0
16212,168
16213,0
16214,0
16215,154
16216,0
16217,0
16218,176
16219,0
16220,0
16221,175
16222,0
16223,0
16224,190
16225,0
16226,0
16227,161
16228,0
16229,0
16230,160
16231,0
16232,0
16233,185
16234,0
16235,0
16236,162
16237,0
16238,0
16239,156
16240,0
16241,0
16242,154
16243,0
16244,0
16245,176
16246,0
16247,0
16248,141
16249,0
16250,0
16251,131
16252,0
16253,0
16254,147
16255,0
16256,0
16257,132
16258,0
16259,0
16260,166
16261,0
16262,0
16263,148
16264,0
16265,0
16266,156
16267,0
16268,0
16269,154
16270,0
16271,0
16272,148
16273,0
16274,0
16275,159
16276,0
16277,0
16278,146
16279,0
16280,0
16281,152
16282,0
16283,0
16284,124
16285,0
16286,0
16287,133
16288,0
16289,0
16290,139
16291,0
16292,0
16293,121
16294,0
16295,0
16296,137
16297,0
16298,0
16299,124
16300,0
16301,0
16302,135
16303,0
16304,0
16305,132
16306,0
16307,0
16308,149
16309,0
16310,0
16311,106
16312,0
16313,0
16314,114
16315,0
16316,0
16317,164
16318,0
16319,0
16320,141
16321,0
16322,0
16323,118
16324,0
16325,0
16326,134
16327,0
16328,0
16329,131
16330,0
16331,0
16332,125
16333,0
16334,0
16335,122
16336,0
16337,0
16338,141
16339,0
16340,0
16341,151
16342,0
16343,0
16344,138
16345,0
16346,0
16347,122
16348,0
16349,0
16350,116
16351,0
16352,0
16353,117
16354,0
16355,0
16356,137
16357,0
16358,0
16359,118
16360,0
16361,0
16362,116
16363,0
16364,0
16365,133
16366,0
16367,0
16368,116
16369,0
16370,0
16371,106
16372,0
16373,0
16374,126
16375,0
16376,0
16377,114
16378,0
16379,0
16380,129
16381,0
16382,0
16383,90
16384,0
16385,0
16386,104
16387,0
16388,0
16389,118
16390,0
16391,0
16392,132
16393,0
16394,0
16395,102
16396,0
16397,0
16398,100
16399,0
16400,0
16401,110
16402,0
16403,0
16404,104
16405,0
16406,0
16407,114
16408,0
16409,0
16410,96
16411,0
16412,0
16413,102
16414,0
16415,0
16416,120
16417,0
16418,0
16419,102
16420,0
16421,0
16422,110
16423,0
16424,0
16425,110
16426,0
16427,0
16428,88
16429,0
16430,0
16431,97
16432,0
16433,0
16434,106
16435,0
16436,0
16437,93
16438,0
16439,0
16440,94
16441,0
16442,0
16443,96
16444,0
16445,0
16446,90
16447,0
16448,0
16449,96
16450,0
16451,0
16452,96
16453,0
16454,0
16455,93
16456,0
16457,0
16458,86
16459,0
16460,0
16461,103
16462,0
16463,0
16464,95
16465,0
16466,0
16467,90
16468,0
16469,0
16470,80
16471,0
16472,0
16473,73
16474,0
16475,0
16476,80
16477,0
16478,0
16479,78
16480,0
16481,0
16482,87
16483,0
16484,0
16485,100
16486,0
16487,0
16488,83
16489,0
16490,0
16491,86
16492,0
16493,0
16494,80
16495,0
16496,0
16497,80
16498,0
16499,0
16500,95
16501,0
16502,0
16503,78
16504,0
16505,0
16506,79
16507,0
16508,0
16509,90
16510,0
16511,0
16512,84
16513,0
16514,0
16515,79
16516,0
16517,0
16518,70
16519,0
16520,0
16521,71
16522,0
16523,0
16524,97
16525,0
16526,0
16527,76
16528,0
16529,0
16530,76
16531,0
16532,0
16533,67
16534,0
16535,0
16536,76
16537,0
16538,0
16539,65
16540,0
16541,0
16542,84
16543,0
16544,0
16545,79
16546,0
16547,0
16548,60
16549,0
16550,0
16551,68
16552,0
16553,0
16554,69
16555,0
16556,0
16557,66
16558,0
16559,0
16560,74
16561,0
16562,0
16563,77
16564,0
16565,0
16566,66
16567,0
16568,0
16569,71
16570,0
16571,0
16572,61
16573,0
16574,0
16575,56
16576,0
16577,0
16578,70
16579,0
16580,0
16581,68
16582,0
16583,0
16584,59
16585,0
16586,0
16587,56
16588,0
16589,0
16590,75
16591,0
16592,0
16593,58
16594,0
16595,0
16596,55
16597,0
16598,0
16599,62
16600,0
16601,0
16602,65
16603,0
16604,0
16605,61
16606,0
16607,0
16608,64
16609,0
16610,0
16611,62
16612,0
16613,0
16614,52
16615,0
16616,0
16617,48
16618,0
16619,0
16620,45
16621,0
16622,0
16623,54
16624,0
16625,0
16626,67
16627,0
16628,0
16629,54
16630,0
16631,0
16632,66
16633,0
16634,0
16635,51
16636,0
16637,0
16638,47
16639,0
16640,0
16641,44
16642,0
16643,0
16644,38
16645,0
16646,0
16647,52
16648,0
16649,0
16650,47
16651,0
16652,0
16653,56
16654,0
16655,0
16656,50
16657,0
16658,0
16659,46
16660,0
16661,0
16662,54
16663,0
16664,0
16665,62
16666,0
16667,0
16668,53
16669,0
16670,0
16671,35
16672,0
16673,0
16674,35
16675,0
16676,0
16677,48
16678,0
16679,0
16680,53
16681,0
16682,0
16683,32
16684,0
16685,0
16686,44
16687,0
16688,0
16689,49
16690,0
16691,0
16692,50
16693,0
16694,0
16695,41
16696,0
16697,0
16698,37
16699,0
16700,0
16701,43
16702,0
16703,0
16704,45
16705,0
16706,0
16707,38
16708,0
16709,0
16710,45
16711,0
16712,0
16713,52
16714,0
16715,0
16716,41
16717,0
16718,0
16719,47
16720,0
16721,0
16722,45
16723,0
16724,0
16725,37
16726,0
16727,0
16728,43
16729,0
16730,0
16731,34
16732,0
16733,0
16734,40
16735,0
16736,0
16737,53
16738,0
16739,0
16740,29
16741,0
16742,0
16743,33
16744,0
16745,0
16746,34
16747,0
16748,0
16749,42
16750,0
16751,0
16752,39
16753,0
16754,0
16755,26
16756,0
16757,0
16758,37
16759,0
16760,0
16761,37
16762,0
16763,0
16764,27
16765,0
16766,0
16767,37
16768,0
16769,0
16770,28
16771,0
16772,0
16773,28
16774,0
16775,0
16776,33
16777,0
16778,0
16779,21
16780,0
16781,0
16782,30
16783,0
16784,0
16785,30
16786,0
16787,0
16788,27
16789,0
16790,0
16791,33
16792,0
16793,0
16794,21
16795,0
16796,0
16797,26
16798,0
16799,0
16800,25
16801,0
16802,0
16803,29
16804,0
16805,0
16806,22
16807,0
16808,0
16809,28
16810,0
16811,0
16812,13
16813,0
16814,0
16815,14
16816,0
16817,0
16818,20
16819,0
16820,0
16821,23
16822,0
16823,0
16824,28
16825,0
16826,0
16827,25
16828,0
16829,0
16830,21
16831,0
16832,0
16833,21
16834,0
16835,0
16836,25
16837,0
16838,0
16839,23
16840,0
16841,0
16842,27
16843,0
16844,0
16845,27
16846,0
16847,0
16848,28
16849,0
16850,0
16851,23
16852,0
16853,0
16854,21
16855,0
16856,0
16857,25
16858,0
16859,0
16860,18
16861,0
16862,0
16863,12
16864,0
16865,0
16866,20
16867,0
16868,0
16869,15
16870,0
16871,0
16872,23
16873,0
16874,0
16875,24
16876,0
16877,0
16878,20
16879,0
16880,0
16881,21
16882,0
16883,0
16884,11
16885,0
16886,0
16887,25
16888,0
16889,0
16890,19
16891,0
16892,0
16893,21
16894,0
16895,0
16896,22
16897,0
16898,0
16899,22
16900,0
16901,0
16902,17
16903,0
16904,0
16905,13
16906,0
16907,0
16908,20
16909,0
16910,0
16911,10
16912,0
16913,0
16914,9
16915,0
16916,0
16917,18
16918,0
16919,0
16920,11
16921,0
16922,0
16923,16
16924,0
16925,0
16926,24
16927,0
16928,0
16929,14
16930,0
16931,0
16932,23
16933,0
16934,0
16935,15
16936,0
16937,0
16938,16
16939,0
16940,0
16941,17
16942,0
16943,0
16944,24
16945,0
16946,0
16947,11
16948,0
16949,0
16950,20
16951,0
16952,0
16953,16
16954,0
16955,0
16956,15
16957,0
16958,0
16959,19
16960,0
16961,0
16962,16
16963,0
16964,0
16965,25
16966,0
16967,0
16968,15
16969,0
16970,0
16971,13
16972,0
16973,0
16974,12
16975,0
16976,0
16977,11
16978,0
16979,0
16980,14
16981,0
16982,0
16983,11
16984,0
16985,0
16986,18
16987,0
16988,0
16989,17
16990,0
16991,0
16992,16
16993,0
16994,0
16995,13
16996,0
16997,0
16998,14
16999,0
17000,0
17001,15
17002,0
17003,0
17004,20
17005,0
17006,0
17007,13
17008,0
17009,0
17010,14
17011,0
17012,0
17013,11
17014,0
17015,0
17016,18
17017,0
17018,0
17019,20
17020,0
17021,0
17022,15
17023,0
17024,0
17025,10
17026,0
17027,0
17028,12
17029,0
17030,0
17031,13
17032,0
17033,0
17034,19
17035,0
17036,0
17037,9
17038,0
17039,0
17040,15
17041,0
17042,0
17043,18
17044,0
17045,0
17046,12
17047,0
17048,0
17049,15
17050,0
17051,0
17052,14
17053,0
17054,0
17055,16
17056,0
17057,0
17058,16
17059,0
17060,0
17061,18
17062,0
17063,0
17064,10
17065,0
17066,0
17067,14
17068,0
17069,0
17070,8
17071,0
17072,0
17073,9
17074,0
17075,0
17076,12
17077,0
17078,0
17079,12
17080,0
17081,0
17082,18
17083,0
17084,0
17085,11
17086,0
17087,0
17088,24
17089,0
17090,0
17091,7
17092,0
17093,0
17094,14
17095,0
17096,0
17097,13
17098,0
17099,0
17100,10
17101,0
17102,0
17103,20
17104,0
17105,0
17106,17
17107,0
17108,0
17109,13
17110,0
17111,0
17112,16
17113,0
17114,0
17115,14
17116,0
17117,0
17118,7
17119,0
17120,0
17121,14
17122,0
17123,0
17124,17
17125,0
17126,0
17127,16
17128,0
17129,0
17130,10
17131,0
17132,0
17133,10
17134,0
17135,0
17136,10
17137,0
17138,0
17139,17
17140,0
17141,0
17142,13
17143,0
17144,0
17145,12
17146,0
17147,0
17148,12
17149,0
17150,0
17151,9
17152,0
17153,0
17154,17
17155,0
17156,0
17157,11
17158,0
17159,0
17160,19
17161,0
17162,0
17163,10
17164,0
17165,0
17166,14
17167,0
17168,0
17169,12
17170,0
17171,0
17172,8
17173,0
17174,0
17175,12
17176,0
17177,0
17178,20
17179,0
17180,0
17181,17
17182,0
17183,0
17184,9
17185,0
17186,0
17187,19
17188,0
17189,0
17190,14
17191,0
17192,0
17193,11
17194,0
17195,0
17196,15
17197,0
17198,0
17199,9
17200,0
17201,0
17202,20
17203,0
17204,0
17205,13
17206,0
17207,0
17208,14
17209,0
17210,0
17211,10
17212,0
17213,0
17214,7
17215,0
17216,0
17217,15
17218,0
17219,0
17220,12
17221,0
17222,0
17223,16
17224,0
17225,0
17226,9
17227,0
17228,0
17229,11
17230,0
17231,0
17232,10
17233,0
17234,0
17235,17
17236,0
17237,0
17238,10
17239,0
17240,0
17241,7
17242,0
17243,0
17244,11
17245,0
17246,0
17247,5
17248,0
17249,0
17250,8
17251,0
17252,0
17253,9
17254,0
17255,0
17256,10
17257,0
17258,0
17259,6
17260,0
17261,0
17262,11
17263,0
17264,0
17265,14
17266,0
17267,0
17268,6
17269,0
17270,0
17271,16
17272,0
17273,0
17274,7
17275,0
17276,0
17277,14
17278,0
17279,0
17280,11
17281,0
17282,0
17283,12
17284,0
17285,0
17286,8
17287,0
17288,0
17289,9
17290,0
17291,0
17292,8
17293,0
17294,0
17295,14
17296,0
17297,0
17298,18
17299,0
17300,0
17301,18
17302,0
17303,0
17304,8
17305,0
17306,0
17307,9
17308,0
17309,0
17310,10
17311,0
17312,0
17313,10
17314,0
17315,0
17316,5
17317,0
17318,0
17319,11
17320,0
17321,0
17322,12
17323,0
17324,0
17325,10
17326,0
17327,0
17328,7
17329,0
17330,0
17331,5
17332,0
17333,0
17334,8
17335,0
17336,0
17337,6
17338,0
17339,0
17340,10
17341,0
17342,0
17343,7
17344,0
17345,0
17346,13
17347,0
17348,0
17349,12
17350,0
17351,0
17352,9
17353,0
17354,0
17355,8
17356,0
17357,0
17358,9
17359,0
17360,0
17361,8
17362,0
17363,0
17364,12
17365,0
17366,0
17367,12
17368,0
17369,0
17370,7
17371,0
17372,0
17373,11
17374,0
17375,0
17376,9
17377,0
17378,0
17379,11
17380,0
17381,0
17382,18
17383,0
17384,0
17385,8
17386,0
17387,0
17388,4
17389,0
17390,0
17391,8
17392,0
17393,0
17394,9
17395,0
17396,0
17397,15
17398,0
17399,0
17400,7
17401,0
17402,0
17403,8
17404,0
17405,0
17406,10
17407,0
17408,0
17409,5
17410,0
17411,0
17412,6
17413,0
17414,0
17415,10
17416,0
17417,0
17418,2
17419,0
17420,0
17421,10
17422,0
17423,0
17424,8
17425,0
17426,0
17427,5
17428,0
17429,0
17430,14
17431,0
17432,0
17433,10
17434,0
17435,0
17436,7
17437,0
17438,0
17439,5
17440,0
17441,0
17442,11
17443,0
17444,0
17445,7
17446,0
17447,0
17448,12
17449,0
17450,0
17451,8
17452,0
17453,0
17454,16
17455,0
17456,0
17457,6
17458,0
17459,0
17460,5
17461,0
17462,0
17463,10
17464,0
17465,0
17466,12
17467,0
17468,0
17469,8
17470,0
17471,0
17472,14
17473,0
17474,0
17475,14
17476,0
17477,0
17478,8
17479,0
17480,0
17481,10
17482,0
17483,0
17484,14
17485,0
17486,0
17487,7
17488,0
17489,0
17490,8
17491,0
17492,0
17493,6
17494,0
17495,0
17496,10
17497,0
17498,0
17499,10
17500,0
17501,0
17502,11
17503,0
17504,0
17505,9
17506,0
17507,0
17508,4
17509,0
17510,0
17511,10
17512,0
17513,0
17514,5
17515,0
17516,0
17517,8
17518,0
17519,0
17520,6
17521,0
17522,0
17523,8
17524,0
17525,0
17526,7
17527,0
17528,0
17529,7
17530,0
17531,0
17532,6
17533,0
17534,0
17535,10
17536,0
17537,0
17538,10
17539,0
17540,0
17541,13
17542,0
17543,0
17544,4
17545,0
17546,0
17547,7
17548,0
17549,0
17550,12
17551,0
17552,0
17553,9
17554,0
17555,0
17556,13
17557,0
17558,0
17559,9
17560,0
17561,0
17562,7
17563,0
17564,0
17565,6
17566,0
17567,0
17568,8
17569,0
17570,0
17571,11
17572,0
17573,0
17574,8
17575,0
17576,0
17577,9
17578,0
17579,0
17580,9
17581,0
17582,0
17583,7
17584,0
17585,0
17586,6
17587,0
17588,0
17589,10
17590,0
17591,0
17592,9
17593,0
17594,0
17595,9
17596,0
17597,0
17598,15
17599,0
17600,0
17601,6
17602,0
17603,0
17604,5
17605,0
17606,0
17607,5
17608,0
17609,0
17610,9
17611,0
17612,0
17613,9
17614,0
17615,0
17616,4
17617,0
17618,0
17619,4
17620,0
17621,0
17622,12
17623,0
17624,0
17625,9
17626,0
17627,0
17628,10
17629,0
17630,0
17631,9
17632,0
17633,0
17634,7
17635,0
17636,0
17637,5
17638,0
17639,0
17640,8
17641,0
17642,0
17643,4
17644,0
17645,0
17646,5
17647,0
17648,0
17649,7
17650,0
17651,0
17652,5
17653,0
17654,0
17655,3
17656,0
17657,0
17658,9
17659,0
17660,0
17661,7
17662,0
17663,0
17664,10
17665,0
17666,0
17667,3
17668,0
17669,0
17670,7
17671,0
17672,0
17673,6
17674,0
17675,0
17676,5
17677,0
17678,0
17679,7
17680,0
17681,0
17682,10
17683,0
17684,0
17685,4
17686,0
17687,0
17688,5
17689,0
17690,0
17691,5
17692,0
17693,0
17694,6
17695,0
17696,0
17697,8
17698,0
17699,0
17700,9
17701,0
17702,0
17703,8
17704,0
17705,0
17706,5
17707,0
17708,0
17709,11
17710,0
17711,0
17712,5
17713,0
17714,0
17715,4
17716,0
17717,0
17718,8
17719,0
17720,0
17721,6
17722,0
17723,0
17724,9
17725,0
17726,0
17727,7
17728,0
17729,0
17730,6
17731,0
17732,0
17733,9
17734,0
17735,0
17736,8
17737,0
17738,0
17739,8
17740,0
17741,0
17742,5
17743,0
17744,0
17745,4
17746,0
17747,0
17748,4
17749,0
17750,0
17751,9
17752,0
17753,0
17754,9
17755,0
17756,0
17757,3
17758,0
17759,0
17760,10
17761,0
17762,0
17763,1
17764,0
17765,0
17766,2
17767,0
17768,0
17769,9
17770,0
17771,0
17772,2
17773,0
17774,0
17775,5
17776,0
17777,0
17778,7
17779,0
17780,0
17781,4
17782,0
17783,0
17784,3
17785,0
17786,0
17787,2
17788,0
17789,0
17790,5
17791,0
17792,0
17793,7
17794,0
17795,0
17796,5
17797,0
17798,0
17799,6
17800,0
17801,0
17802,8
17803,0
17804,0
17805,6
17806,0
17807,0
17808,5
17809,0
17810,0
17811,9
17812,0
17813,0
17814,5
17815,0
17816,0
17817,4
17818,0
17819,0
17820,7
17821,0
17822,0
17823,13
17824,0
17825,0
17826,7
17827,0
17828,0
17829,10
17830,0
17831,0
17832,7
17833,0
17834,0
17835,8
17836,0
17837,0
17838,5
17839,0
17840,0
17841,4
17842,0
17843,0
17844,7
17845,0
17846,0
17847,4
17848,0
17849,0
17850,5
17851,0
17852,0
17853,8
17854,0
17855,0
17856,9
17857,0
17858,0
17859,3
17860,0
17861,0
17862,7
17863,0
17864,0
17865,5
17866,0
17867,0
17868,8
17869,0
17870,0
17871,8
17872,0
17873,0
17874,7
17875,0
17876,0
17877,3
17878,0
17879,0
17880,9
17881,0
17882,0
17883,8
17884,0
17885,0
17886,5
17887,0
17888,0
17889,11
17890,0
17891,0
17892,8
17893,0
17894,0
17895,5
17896,0
17897,0
17898,4
17899,0
17900,0
17901,8
17902,0
17903,0
17904,9
17905,0
17906,0
17907,7
17908,0
17909,0
17910,2
17911,0
17912,0
17913,3
17914,0
17915,0
17916,5
17917,0
17918,0
17919,5
17920,0
17921,0
17922,3
17923,0
17924,0
17925,6
17926,0
17927,0
17928,5
17929,0
17930,0
17931,4
17932,0
17933,0
17934,7
17935,0
17936,0
17937,3
17938,0
17939,0
17940,6
17941,0
17942,0
17943,5
17944,0
17945,0
17946,3
17947,0
17948,0
17949,8
17950,0
17951,0
17952,5
17953,0
17954,0
17955,7
17956,0
17957,0
17958,4
17959,0
17960,0
17961,5
17962,0
17963,0
17964,3
17965,0
17966,0
17967,2
17968,0
17969,0
17970,4
17971,0
17972,0
17973,4
17974,0
17975,0
17976,6
17977,0
17978,0
17979,3
17980,0
17981,0
17982,12
17983,0
17984,0
17985,10
17986,0
17987,0
17988,7
17989,0
17990,0
17991,5
17992,0
17993,0
17994,6
17995,0
17996,0
17997,2
17998,0
17999,0


==> data/s_hist_6.csv <==
cycle,hit
14000,0
14001,4
14002,0
14003,0
14004,3
14005,0
14006,0
14007,4
14008,0
14009,0
14010,2
14011,0
14012,1
14013,6
14014,0
14015,0
14016,5
14017,0
14018,0
14019,3
14020,0
14021,0
14022,6
14023,0
14024,0
14025,4
14026,3
14027,0
14028,4
14029,0
14030,0
14031,12
14032,0
14033,0
14034,8
14035,0
14036,0
14037,9
14038,0
14039,0
14040,4
14041,0
14042,0
14043,5
14044,0
14045,0
14046,5
14047,0
14048,0
14049,6
14050,0
14051,0
14052,8
14053,0
14054,0
14055,6
14056,0
14057,0
14058,7
14059,0
14060,0
14061,3
14062,0
14063,0
14064,9
14065,0
14066,0
14067,10
14068,0
14069,0
14070,4
14071,0
14072,0
14073,6
14074,0
14075,0
14076,13
14077,0
14078,1
14079,2
14080,0
14081,0
14082,5
14083,0
14084,0
14085,8
14086,0
14087,0
14088,6
14089,0
14090,0
14091,6
14092,0
14093,0
14094,2
14095,0
14096,0
14097,5
14098,0
14099,0
14100,8
14101,0
14102,0
14103,7
14104,0
14105,0
14106,9
14107,0
14108,2
14109,7
14110,0
14111,0
14112,13
14113,0
14114,0
14115,5
14116,0
14117,0
14118,7
14119,0
14120,0
14121,10
14122,0
14123,0
14124,14
14125,0
14126,0
14127,10
14128,2
14129,0
14130,6
14131,0
14132,0
14133,5
14134,0
14135,0
14136,9
14137,0
14138,0
14139,7
14140,0
14141,0
14142,10
14143,0
14144,0
14145,7
14146,0
14147,0
14148,6
14149,0
14150,0
14151,9
14152,0
14153,0
14154,13
14155,0
14156,0
14157,5
14158,0
14159,0
14160,7
14161,0
14162,0
14163,8
14164,0
14165,0
14166,8
14167,0
14168,0
14169,4
14170,0
14171,0
14172,7
14173,0
14174,0
14175,9
14176,0
14177,0
14178,14
14179,0
14180,0
14181,4
14182,0
14183,0
14184,11
14185,0
14186,0
14187,10
14188,0
14189,0
14190,13
14191,0
14192,0
14193,9
14194,0
14195,0
14196,8
14197,0
14198,0
14199,9
14200,1
14201,0
14202,7
14203,0
14204,0
14205,6
14206,0
14207,0
14208,11
14209,0
14210,0
14211,8
14212,0
14213,0
14214,11
14215,0
14216,0
14217,8
14218,0
14219,0
14220,11
14221,0
14222,0
14223,11
14224,0
14225,0
14226,12
14227,0
14228,0
14229,4
14230,0
14231,0
14232,6
14233,0
14234,0
14235,8
14236,0
14237,0
14238,7
14239,0
14240,0
14241,6
14242,0
14243,0
14244,13
14245,0
14246,0
14247,5
14248,0
14249,0
14250,10
14251,0
14252,0
14253,6
14254,0
14255,0
14256,10
14257,0
14258,0
14259,7
14260,0
14261,0
14262,8
14263,0
14264,1
14265,5
14266,0
14267,0
14268,15
14269,0
14270,0
14271,10
14272,0
14273,0
14274,11
14275,0
14276,0
14277,5
14278,0
14279,0
14280,6
14281,0
14282,0
14283,8
14284,0
14285,0
14286,8
14287,0
14288,0
14289,8
14290,0
14291,0
14292,14
14293,0
14294,0
14295,4
14296,0
14297,0
14298,14
14299,0
14300,0
14301,11
14302,0
14303,0
14304,21
14305,0
14306,0
14307,14
14308,0
14309,0
14310,15
14311,0
14312,0
14313,10
14314,0
14315,0
14316,14
14317,0
14318,0
14319,13
14320,0
14321,0
14322,11
14323,0
14324,0
14325,9
14326,0
14327,0
14328,13
14329,0
14330,0
14331,8
14332,0
14333,0
14334,8
14335,0
14336,0
14337,10
14338,0
14339,0
14340,16
14341,0
14342,0
14343,14
14344,0
14345,0
14346,10
14347,0
14348,0
14349,16
14350,0
14351,0
14352,18
14353,0
14354,0
14355,12
14356,0
14357,0
14358,16
14359,0
14360,0
14361,9
14362,0
14363,0
14364,15
14365,0
14366,0
14367,19
14368,0
14369,0
14370,11
14371,0
14372,0
14373,20
14374,0
14375,0
14376,16
14377,0
14378,0
14379,13
14380,0
14381,0
14382,15
14383,0
14384,0
14385,13
14386,0
14387,0
14388,19
14389,0
14390,0
14391,18
14392,0
14393,0
14394,8
14395,0
14396,0
14397,9
14398,0
14399,0
14400,13
14401,0
14402,0
14403,13
14404,0
14405,0
14406,16
14407,0
14408,0
14409,12
14410,0
14411,0
14412,12
14413,0
14414,0
14415,14
14416,0
14417,0
14418,8
14419,0
14420,0
14421,20
14422,0
14423,0
14424,16
14425,0
14426,0
14427,22
14428,0
14429,0
14430,15
14431,0
14432,0
14433,16
14434,0
14435,0
14436,12
14437,0
14438,0
14439,17
14440,0
14441,0
14442,29
14443,0
14444,0
14445,16
14446,0
14447,0
14448,25
14449,0
14450,0
14451,10
14452,0
14453,0
14454,14
14455,0
14456,0
14457,14
14458,0
14459,0
14460,17
14461,0
14462,0
14463,14
14464,0
14465,0
14466,23
14467,0
14468,0
14469,22
14470,0
14471,0
14472,13
14473,0
14474,0
14475,20
14476,0
14477,0
14478,18
14479,0
14480,0
14481,17
14482,0
14483,0
14484,20
14485,0
14486,0
14487,14
14488,0
14489,0
14490,15
14491,0
14492,0
14493,19
14494,0
14495,0
14496,16
14497,0
14498,0
14499,22
14500,0
14501,0
14502,22
14503,0
14504,0
14505,23
14506,0
14507,0
14508,22
14509,0
14510,0
14511,20
14512,0
14513,0
14514,14
14515,0
14516,0
14517,25
14518,0
14519,0
14520,30
14521,0
14522,0
14523,26
14524,0
14525,0
14526,27
14527,0
14528,0
14529,21
14530,0
14531,0
14532,28
14533,0
14534,0
14535,16
14536,0
14537,0
14538,21
14539,0
14540,0
14541,36
14542,0
14543,0
14544,20
14545,0
14546,0
14547,25
14548,0
14549,0
14550,26
14551,0
14552,0
14553,20
14554,0
14555,0
14556,26
14557,0
14558,0
14559,27
14560,0
14561,0
14562,18
14563,0
14564,0
14565,34
14566,0
14567,0
14568,22
14569,0
14570,0
14571,34
14572,0
14573,0
14574,22
14575,0
14576,0
14577,28
14578,0
14579,0
14580,24
14581,0
14582,0
14583,19
14584,0
14585,0
14586,34
14587,0
14588,0
14589,27
14590,0
14591,0
14592,25
14593,0
14594,0
14595,28
14596,0
14597,0
14598,22
14599,0
14600,0
14601,35
14602,0
14603,0
14604,27
14605,0
14606,0
14607,30
14608,0
14609,0
14610,31
14611,0
14612,0
14613,33
14614,0
14615,0
14616,38
14617,0
14618,0
14619,41
14620,0
14621,0
14622,41
14623,0
14624,0
14625,26
14626,0
14627,0
14628,37
14629,0
14630,0
14631,43
14632,0
14633,0
14634,40
14635,0
14636,0
14637,40
14638,0
14639,0
14640,40
14641,0
14642,0
14643,39
14644,0
14645,0
14646,43
14647,0
14648,0
14649,37
14650,0
14651,0
14652,51
14653,0
14654,0
14655,35
14656,0
14657,0
14658,49
14659,0
14660,0
14661,43
14662,0
14663,0
14664,46
14665,0
14666,0
14667,45
14668,0
14669,0
14670,48
14671,0
14672,0
14673,38
14674,0
14675,0
14676,43
14677,0
14678,0
14679,42
14680,0
14681,0
14682,51
14683,0
14684,0
14685,50
14686,0
14687,0
14688,53
14689,0
14690,0
14691,42
14692,0
14693,0
14694,47
14695,0
14696,0
14697,67
14698,0
14699,0
14700,58
14701,0
14702,0
14703,66
14704,0
14705,0
14706,54
14707,0
14708,0
14709,47
14710,0
14711,0
14712,46
14713,0
14714,0
14715,61
14716,0
14717,0
14718,65
14719,0
14720,0
14721,80
14722,0
14723,0
14724,52
14725,0
14726,0
14727,61
14728,0
14729,0
14730,70
14731,0
14732,0
14733,59
14734,0
14735,0
14736,64
14737,0
14738,0
14739,70
14740,0
14741,0
14742,47
14743,0
14744,0
14745,56
14746,0
14747,0
14748,72
14749,0
14750,0
14751,63
14752,0
14753,0
14754,78
14755,0
14756,0
14757,72
14758,0
14759,0
14760,71
14761,0
14762,0
14763,89
14764,0
14765,0
14766,71
14767,0
14768,0
14769,80
14770,0
14771,0
14772,73
14773,0
14774,0
14775,89
14776,0
14777,0
14778,100
14779,0
14780,0
14781,63
14782,0
14783,0
14784,69
14785,0
14786,0
14787,80
14788,0
14789,0
14790,70
14791,0
14792,0
14793,96
14794,0
14795,0
14796,76
14797,0
14798,0
14799,87
14800,0
14801,0
14802,87
14803,0
14804,0
14805,85
14806,0
14807,0
14808,76
14809,0
14810,0
14811,87
14812,0
14813,0
14814,110
14815,0
14816,0
14817,75
14818,0
14819,0
14820,95
14821,0
14822,0
14823,93
14824,0
14825,0
14826,74
14827,0
14828,0
14829,84
14830,0
14831,0
14832,113
14833,0
14834,0
14835,107
14836,0
14837,0
14838,90
14839,0
14840,0
14841,84
14842,0
14843,0
14844,100
14845,0
14846,0
14847,88
14848,0
14849,0
14850,102
14851,0
14852,0
14853,95
14854,0
14855,0
14856,98
14857,0
14858,0
14859,100
14860,0
14861,0
14862,113
14863,0
14864,0
14865,99
14866,0
14867,0
14868,100
14869,0
14870,0
14871,90
14872,0
14873,0
14874,90
14875,0
14876,0
14877,116
14878,0
14879,0
14880,94
14881,0
14882,0
14883,101
14884,0
14885,0
14886,105
14887,0
14888,0
14889,87
14890,0
14891,0
14892,104
14893,0
14894,0
14895,109
14896,0
14897,0
14898,110
14899,0
14900,0
14901,100
14902,0
14903,0
14904,106
14905,0
14906,0
14907,96
14908,0
14909,0
14910,86
14911,0
14912,0
14913,103
14914,0
14915,0
14916,104
14917,0
14918,0
14919,105
14920,0
14921,0
14922,84
14923,0
14924,0
14925,105
14926,0
14927,0
14928,107
14929,0
14930,0
14931,92
14932,0
14933,0
14934,116
14935,0
14936,0
14937,114
14938,0
14939,0
14940,108
14941,0
14942,0
14943,109
14944,0
14945,0
14946,110
14947,0
14948,0
14949,103
14950,0
14951,0
14952,122
14953,0
14954,0
14955,106
14956,0
14957,0
14958,90
14959,0
14960,0
14961,104
14962,0
14963,0
14964,93
14965,0
14966,0
14967,91
14968,0
14969,0
14970,110
14971,0
14972,0
14973,96
14974,0
14975,0
14976,119
14977,0
14978,0
14979,106
14980,0
14981,0
14982,112
14983,0
14984,0
14985,101
14986,0
14987,0
14988,110
14989,0
14990,0
14991,96
14992,0
14993,0
14994,92
14995,0
14996,0
14997,107
14998,0
14999,0
15000,123
15001,0
15002,0
15003,107
15004,0
15005,0
15006,107
15007,0
15008,0
15009,115
15010,0
15011,0
15012,83
15013,0
15014,0
15015,114
15016,0
15017,0
15018,118
15019,0
15020,0
15021,110
15022,0
15023,0
15024,106
15025,0
15026,0
15027,121
15028,0
15029,0
15030,103
15031,0
15032,0
15033,90
15034,0
15035,0
15036,103
15037,0
15038,0
15039,125
15040,0
15041,0
15042,92
15043,0
15044,0
15045,108
15046,0
15047,0
15048,96
15049,0
15050,0
15051,107
15052,0
15053,0
15054,101
15055,0
15056,0
15057,115
15058,0
15059,0
15060,125
15061,0
15062,0
15063,101
15064,0
15065,0
15066,97
15067,0
15068,0
15069,94
15070,0
15071,0
15072,111
15073,0
15074,0
15075,113
15076,0
15077,0
15078,118
15079,0
15080,0
15081,109
15082,0
15083,0
15084,118
15085,0
15086,0
15087,126
15088,0
15089,0
15090,112
15091,0
15092,0
15093,117
15094,0
15095,0
15096,103
15097,0
15098,0
15099,95
15100,0
15101,0
15102,125
15103,0
15104,0
15105,104
15106,0
15107,0
15108,98
15109,0
15110,0
15111,109
15112,0
15113,0
15114,111
15115,0
15116,0
15117,107
15118,0
15119,0
15120,116
15121,0
15122,0
15123,96
15124,0
15125,0
15126,117
15127,0
15128,0
15129,126
15130,0
15131,0
15132,131
15133,0
15134,0
15135,99
15136,0
15137,0
15138,110
15139,0
15140,0
15141,88
15142,0
15143,0
15144,123
15145,0
15146,0
15147,114
15148,0
15149,0
15150,119
15151,0
15152,0
15153,105
15154,0
15155,0
15156,115
15157,0
15158,0
15159,105
15160,0
15161,0
15162,119
15163,0
15164,0
15165,117
15166,0
15167,0
15168,117
15169,0
15170,0
15171,128
15172,0
15173,0
15174,97
15175,0
15176,0
15177,128
15178,0
15179,0
15180,110
15181,0
15182,0
15183,100
15184,0
15185,0
15186,124
15187,0
15188,0
15189,104
15190,0
15191,0
15192,116
15193,0
15194,0
15195,154
15196,0
15197,0
15198,127
15199,0
15200,0
15201,122
15202,0
15203,0
15204,101
15205,0
15206,0
15207,97
15208,0
15209,0
15210,114
15211,0
15212,0
15213,108
15214,0
15215,0
15216,120
15217,0
15218,0
15219,124
15220,0
15221,0
15222,119
15223,0
15224,0
15225,135
15226,0
15227,0
15228,143
15229,0
15230,0
15231,132
15232,0
15233,0
15234,135
15235,0
15236,0
15237,124
15238,0
15239,0
15240,132
15241,0
15242,0
15243,124
15244,0
15245,0
15246,133
15247,0
15248,0
15249,135
15250,0
15251,0
15252,139
15253,0
15254,0
15255,141
15256,0
15257,0
15258,138
15259,0
15260,0
15261,148
15262,0
15263,0
15264,126
15265,0
15266,0
15267,127
15268,0
15269,0
15270,144
15271,0
15272,0
15273,136
15274,0
15275,0
15276,137
15277,0
15278,0
15279,127
15280,0
15281,0
15282,140
15283,0
15284,0
15285,155
15286,0
15287,0
15288,137
15289,0
15290,0
15291,143
15292,0
15293,0
15294,162
15295,0
15296,0
15297,140
15298,0
15299,0
15300,128
15301,0
15302,0
15303,125
15304,0
15305,0
15306,158
15307,0
15308,0
15309,149
15310,0
15311,0
15312,152
15313,0
15314,0
15315,156
15316,0
15317,0
15318,159
15319,0
15320,0
15321,137
15322,0
15323,0
15324,133
15325,0
15326,0
15327,159
15328,0
15329,0
15330,140
15331,0
15332,0
15333,163
15334,0
15335,0
15336,160
15337,0
15338,0
15339,174
15340,0
15341,0
15342,171
15343,0
15344,0
15345,183
15346,0
15347,0
15348,156
15349,0
15350,0
15351,161
15352,0
15353,0
15354,147
15355,0
15356,0
15357,147
15358,0
15359,0
15360,179
15361,0
15362,0
15363,167
15364,0
15365,0
15366,179
15367,0
15368,0
15369,172
15370,0
15371,0
15372,163
15373,0
15374,0
15375,174
15376,0
15377,0
15378,181
15379,0
15380,0
15381,159
15382,0
15383,0
15384,158
15385,0
15386,0
15387,170
15388,0
15389,0
15390,165
15391,0
15392,0
15393,162
15394,0
15395,0
15396,184
15397,0
15398,0
15399,196
15400,0
15401,0
15402,173
15403,0
15404,0
15405,179
15406,0
15407,0
15408,193
15409,0
15410,0
15411,175
15412,0
15413,0
15414,164
15415,0
15416,0
15417,187
15418,0
15419,0
15420,164
15421,0
15422,0
15423,164
15424,0
15425,0
15426,161
15427,0
15428,0
15429,189
15430,0
15431,0
15432,168
15433,0
15434,0
15435,158
15436,0
15437,0
15438,183
15439,0
15440,0
15441,205
15442,0
15443,0
15444,174
15445,0
15446,0
15447,185
15448,0
15449,0
15450,182
15451,0
15452,0
15453,178
15454,0
15455,0
15456,180
15457,0
15458,0
15459,185
15460,0
15461,0
15462,173
15463,0
15464,0
15465,175
15466,0
15467,0
15468,169
15469,0
15470,0
15471,192
15472,0
15473,0
15474,185
15475,0
15476,0
15477,176
15478,0
15479,0
15480,190
15481,0
15482,0
15483,201
15484,0
15485,0
15486,222
15487,0
15488,0
15489,185
15490,0
15491,0
15492,198
15493,0
15494,0
15495,205
15496,0
15497,0
15498,203
15499,0
15500,0
15501,170
15502,0
15503,0
15504,212
15505,0
15506,0
15507,180
15508,0
15509,0
15510,177
15511,0
15512,0
15513,182
15514,0
15515,0
15516,199
15517,0
15518,0
15519,189
15520,0
15521,0
15522,168
15523,0
15524,0
15525,185
15526,0
15527,0
15528,215
15529,0
15530,0
15531,193
15532,0
15533,0
15534,183
15535,0
15536,0
15537,196
15538,0
15539,0
15540,189
15541,0
15542,0
15543,226
15544,0
15545,0
15546,181
15547,0
15548,0
15549,229
15550,0
15551,0
15552,205
15553,0
15554,0
15555,213
15556,0
15557,0
15558,222
15559,0
15560,0
15561,202
15562,0
15563,0
15564,199
15565,0
15566,0
15567,211
15568,0
15569,0
15570,183
15571,0
15572,0
15573,183
15574,0
15575,0
15576,229
15577,0
15578,0
15579,205
15580,0
15581,0
15582,194
15583,0
15584,0
15585,207
15586,0
15587,0
15588,184
15589,0
15590,0
15591,212
15592,0
15593,0
15594,213
15595,0
15596,0
15597,209
15598,0
15599,0
15600,239
15601,0
15602,0
15603,205
15604,0
15605,0
15606,205
15607,0
15608,0
15609,200
15610,0
15611,0
15612,215
15613,0
15614,0
15615,234
15616,0
15617,0
15618,211
15619,0
15620,0
15621,213
15622,0
15623,0
15624,211
15625,0
15626,0
15627,201
15628,0
15629,0
15630,192
15631,0
15632,0
15633,215
15634,0
15635,0
15636,230
15637,0
15638,0
15639,219
15640,0
15641,0
15642,232
15643,0
15644,0
15645,230
15646,0
15647,0
15648,268
15649,0
15650,0
15651,205
15652,0
15653,0
15654,222
15655,0
15656,0
15657,220
15658,0
15659,0
15660,199
15661,0
15662,0
15663,218
15664,0
15665,0
15666,191
15667,0
15668,0
15669,199
15670,0
15671,0
15672,230
15673,0
15674,0
15675,233
15676,0
15677,0
15678,201
15679,0
15680,0
15681,249
15682,0
15683,0
15684,238
15685,0
15686,0
15687,228
15688,0
15689,0
15690,231
15691,0
15692,0
15693,218
15694,0
15695,0
15696,254
15697,0
15698,0
15699,211
15700,0
15701,0
15702,226
15703,0
15704,0
15705,227
15706,0
15707,0
15708,209
15709,0
15710,0
15711,228
15712,0
15713,0
15714,226
15715,0
15716,0
15717,239
15718,0
15719,0
15720,223
15721,0
15722,0
15723,213
15724,0
15725,0
15726,209
15727,0
15728,0
15729,254
15730,0
15731,0
15732,215
15733,0
15734,0
15735,222
15736,0
15737,0
15738,228
15739,0
15740,0
15741,236
15742,0
15743,0
15744,246
15745,0
15746,0
15747,195
15748,0
15749,0
15750,239
15751,0
15752,0
15753,232
15754,0
15755,0
15756,223
15757,0
15758,0
15759,223
15760,0
15761,0
15762,247
15763,0
15764,0
15765,242
15766,0
15767,0
15768,184
15769,0
15770,0
15771,231
15772,0
15773,0
15774,226
15775,0
15776,0
15777,228
15778,0
15779,0
15780,232
15781,0
15782,0
15783,193
15784,0
15785,0
15786,240
15787,0
15788,0
15789,220
15790,0
15791,0
15792,198
15793,0
15794,0
15795,208
15796,0
15797,0
15798,205
15799,0
15800,0
15801,250
15802,0
15803,0
15804,224
15805,0
15806,0
15807,247
15808,0
15809,0
15810,199
15811,0
15812,0
15813,220
15814,0
15815,0
15816,236
15817,0
15818,0
15819,221
15820,0
15821,0
15822,232
15823,0
15824,0
15825,232
15826,0
15827,0
15828,247
15829,0
15830,0
15831,227
15832,0
15833,0
15834,233
15835,0
15836,0
15837,246
15838,0
15839,0
15840,238
15841,0
15842,0
15843,268
15844,0
15845,0
15846,194
15847,0
15848,0
15849,219
15850,0
15851,0
15852,221
15853,0
15854,0
15855,216
15856,0
15857,0
15858,197
15859,0
15860,0
15861,202
15862,0
15863,0
15864,197
15865,0
15866,0
15867,223
15868,0
15869,0
15870,216
15871,0
15872,0
15873,237
15874,0
15875,0
15876,193
15877,0
15878,0
15879,203
15880,0
15881,0
15882,227
15883,0
15884,0
15885,213
15886,0
15887,0
15888,236
15889,0
15890,0
15891,213
15892,0
15893,0
15894,247
15895,0
15896,0
15897,195
15898,0
15899,0
15900,231
15901,0
15902,0
15903,189
15904,0
15905,0
15906,215
15907,0
15908,0
15909,189
15910,0
15911,0
15912,223
15913,0
15914,0
15915,217
15916,0
15917,0
15918,220
15919,0
15920,0
15921,205
15922,0
15923,0
15924,210
15925,0
15926,0
15927,214
15928,0
15929,0
15930,216
15931,0
15932,0
15933,210
15934,0
15935,0
15936,236
15937,0
15938,0
15939,206
15940,0
15941,0
15942,194
15943,0
15944,0
15945,212
15946,0
15947,0
15948,190
15949,0
15950,0
15951,229
15952,0
15953,0
15954,227
15955,0
15956,0
15957,197
15958,0
15959,0
15960,189
15961,0
15962,0
15963,227
15964,0
15965,0
15966,232
15967,0
15968,0
15969,207
15970,0
15971,0
15972,188
15973,0
15974,0
15975,182
15976,0
15977,0
15978,216
15979,0
15980,0
15981,211
15982,0
15983,0
15984,190
15985,0
15986,0
15987,199
15988,0
15989,0
15990,164
15991,0
15992,0
15993,189
15994,0
15995,0
15996,197
15997,0
15998,0
15999,191
16000,0
16001,0
16002,172
16003,0
16004,0
16005,209
16006,0
16007,0
16008,201
16009,0
16010,0
16011,203
16012,0
16013,0
16014,205
16015,0
16016,0
16017,206
16018,0
16019,0
16020,194
16021,0
16022,0
16023,214
16024,0
16025,0
16026,182
16027,0
16028,0
16029,193
16030,0
16031,0
16032,218
16033,0
16034,0
16035,218
16036,0
16037,0
16038,183
16039,0
16040,0
16041,178
16042,0
16043,0
16044,189
16045,0
16046,0
16047,185
16048,0
16049,0
16050,155
16051,0
16052,0
16053,196
16054,0
16055,0
16056,205
16057,0
16058,0
16059,184
16060,0
16061,0
16062,185
16063,0
16064,0
16065,197
16066,0
16067,0
16068,171
16069,0
16070,0
16071,212
16072,0
16073,0
16074,175
16075,0
16076,0
16077,168
16078,0
16079,0
16080,190
16081,0
16082,0
16083,177
16084,0
16085,0
16086,196
16087,0
16088,0
16089,181
16090,0
16091,0
16092,162
16093,0
16094,0
16095,181
16096,0
16097,0
16098,195
16099,0
16100,0
16101,198
16102,0
16103,0
16104,144
16105,0
16106,0
16107,171
16108,0
16109,0
16110,170
16111,0
16112,0
16113,160
16114,0
16115,0
16116,171
16117,0
16118,0
16119,181
16120,0
16121,0
16122,175
16123,0
16124,0
16125,162
16126,0
16127,0
16128,186
16129,0
16130,0
16131,188
16132,0
16133,0
16134,176
16135,0
16136,0
16137,159
16138,0
16139,0
16140,174
16141,0
16142,0
16143,136
16144,0
16145,0
16146,158
16147,0
16148,0
16149,164
16150,0
16151,0
16152,146
16153,0
16154,0
16155,140
16156,0
16157,0
16158,167
16159,0
16160,0
16161,165
16162,0
16163,0
16164,154
16165,0
16166,0
16167,157
16168,0
16169,0
16170,175
16171,0
16172,0
16173,144
16174,0
16175,0
16176,161
16177,0
16178,0
16179,152
16180,0
16181,0
16182,167
16183,0
16184,0
16185,183
16186,0
16187,0
16188,131
16189,0
16190,0
16191,140
16192,0
16193,0
16194,144
16195,0
16196,0
16197,130
16198,0
16199,0
16200,173
16201,0
16202,0
16203,162
16204,0
16205,0
16206,127
16207,0
16208,0
16209,121
16210,0
16211,0
16212,156
16213,0
16214,0
16215,135
16216,0
16217,0
16218,121
16219,0
16220,0
16221,156
16222,0
16223,0
16224,145
16225,0
16226,0
16227,124
16228,0
16229,0
16230,156
16231,0
16232,0
16233,117
16234,0
16235,0
16236,130
16237,0
16238,0
16239,142
16240,0
16241,0
16242,127
16243,0
16244,0
16245,123
16246,0
16247,0
16248,110
16249,0
16250,0
16251,126
16252,0
16253,0
16254,127
16255,0
16256,0
16257,128
16258,0
16259,0
16260,89
16261,0
16262,0
16263,111
16264,0
16265,0
16266,120
16267,0
16268,0
16269,107
16270,0
16271,0
16272,124
16273,0
16274,0
16275,120
16276,0
16277,0
16278,90
16279,0
16280,0
16281,114
16282,0
16283,0
16284,118
16285,0
16286,0
16287,106
16288,0
16289,0
16290,105
16291,0
16292,0
16293,99
16294,0
16295,0
16296,109
16297,0
16298,0
16299,91
16300,0
16301,0
16302,90
16303,0
16304,0
16305,98
16306,0
16307,0
16308,112
16309,0
16310,0
16311,100
16312,0
16313,0
16314,101
16315,0
16316,0
16317,107
16318,0
16319,0
16320,109
16321,0
16322,0
16323,105
16324,0
16325,0
16326,112
16327,0
16328,0
16329,96
16330,0
16331,0
16332,106
16333,0
16334,0
16335,88
16336,0
16337,0
16338,75
16339,0
16340,0
16341,88
16342,0
16343,0
16344,86
16345,0
16346,0
16347,83
16348,0
16349,0
16350,91
16351,0
16352,0
16353,83
16354,0
16355,0
16356,88
16357,0
16358,0
16359,92
16360,0
16361,0
16362,82
16363,0
16364,0
16365,90
16366,0
16367,0
16368,100
16369,0
16370,0
16371,74
16372,0
16373,0
16374,73
16375,0
16376,0
16377,84
16378,0
16379,0
16380,70
16381,0
16382,0
16383,64
16384,0
16385,0
16386,72
16387,0
16388,0
16389,74
16390,0
16391,0
16392,84
16393,0
16394,0
16395,48
16396,0
16397,0
16398,70
16399,0
16400,0
16401,75
16402,0
16403,0
16404,71
16405,0
16406,0
16407,72
16408,0
16409,0
16410,66
16411,0
16412,0
16413,68
16414,0
16415,0
16416,71
16417,0
16418,0
16419,71
16420,0
16421,0
16422,54
16423,0
16424,0
16425,64
16426,0
16427,0
16428,72
16429,0
16430,0
16431,73
16432,0
16433,0
16434,56
16435,0
16436,0
16437,63
16438,0
16439,0
16440,56
16441,0
16442,0
16443,50
16444,0
16445,0
16446,50
16447,0
16448,0
16449,45
16450,0
16451,0
16452,68
16453,0
16454,0
16455,55
16456,0
16457,0
16458,70
16459,0
16460,0
16461,58
16462,0
16463,0
16464,52
16465,0
16466,0
16467,54
16468,0
16469,0
16470,48
16471,0
16472,0
16473,53
16474,0
16475,0
16476,52
16477,0
16478,0
16479,50
16480,0
16481,0
16482,57
16483,0
16484,0
16485,51
16486,0
16487,0
16488,48
16489,0
16490,0
16491,41
16492,0
16493,0
16494,56
16495,0
16496,0
16497,43
16498,0
16499,0
16500,59
16501,0
16502,0
16503,49
16504,0
16505,0
16506,53
16507,0
16508,0
16509,49
16510,0
16511,0
16512,66
16513,0
16514,0
16515,47
16516,0
16517,0
16518,44
16519,0
16520,0
16521,43
16522,0
16523,0
16524,49
16525,0
16526,0
16527,52
16528,0
16529,0
16530,52
16531,0
16532,0
16533,41
16534,0
16535,0
16536,49
16537,0
16538,0
16539,41
16540,0
16541,0
16542,34
16543,0
16544,0
16545,35
16546,0
16547,0
16548,43
16549,0
16550,0
16551,39
16552,0
16553,0
16554,26
16555,0
16556,0
16557,46
16558,0
16559,0
16560,34
16561,0
16562,0
16563,34
16564,0
16565,0
16566,42
16567,0
16568,0
16569,37
16570,0
16571,0
16572,41
16573,0
16574,0
16575,34
16576,0
16577,0
16578,26
16579,0
16580,0
16581,30
16582,0
16583,0
16584,25
16585,0
16586,0
16587,40
16588,0
16589,0
16590,31
16591,0
16592,0
16593,30
16594,0
16595,0
16596,36
16597,0
16598,0
16599,28
16600,0
16601,0
16602,30
16603,0
16604,0
16605,42
16606,0
16607,0
16608,22
16609,0
16610,0
16611,34
16612,0
16613,0
16614,28
16615,0
16616,0
16617,23
16618,0
16619,0
16620,37
16621,0
16622,0
16623,42
16624,0
16625,0
16626,33
16627,0
16628,0
16629,22
16630,0
16631,0
16632,24
16633,0
16634,0
16635,29
16636,0
16637,0
16638,35
16639,0
16640,0
16641,28
16642,0
16643,0
16644,32
16645,0
16646,0
16647,28
16648,0
16649,0
16650,34
16651,0
16652,0
16653,23
16654,0
16655,0
16656,26
16657,0
16658,0
16659,26
16660,0
16661,0
16662,35
16663,0
16664,0
16665,27
16666,0
16667,0
16668,25
16669,0
16670,0
16671,28
16672,0
16673,0
16674,26
16675,0
16676,0
16677,26
16678,0
16679,0
16680,13
16681,0
16682,0
16683,19
16684,0
16685,0
16686,25
16687,0
16688,0
16689,25
16690,0
16691,0
16692,27
16693,0
16694,0
16695,26
16696,0
16697,0
16698,24
16699,0
16700,0
16701,20
16702,0
16703,0
16704,17
16705,0
16706,0
16707,30
16708,0
16709,0
16710,24
16711,0
16712,0
16713,26
16714,0
16715,0
16716,23
16717,0
16718,0
16719,17
16720,0
16721,0
16722,23
16723,0
16724,0
16725,21
16726,0
16727,0
16728,14
16729,0
16730,0
16731,17
16732,0
16733,0
16734,25
16735,0
16736,0
16737,16
16738,0
16739,0
16740,20
16741,0
16742,0
16743,24
16744,0
16745,0
16746,21
16747,0
16748,0
16749,27
16750,0
16751,0
16752,29
16753,0
16754,0
16755,23
16756,0
16757,0
16758,29
16759,0
16760,0
16761,13
16762,0
16763,0
16764,14
16765,0
16766,0
16767,18
16768,0
16769,0
16770,23
16771,0
16772,0
16773,27
16774,0
16775,0
16776,21
16777,0
16778,0
16779,16
16780,0
16781,0
16782,21
16783,0
16784,0
16785,18
16786,0
16787,0
16788,27
16789,0
16790,0
16791,24
16792,0
16793,0
16794,20
16795,0
16796,0
16797,26
16798,0
16799,0
16800,15
16801,0
16802,0
16803,19
16804,0
16805,0
16806,21
16807,0
16808,0
16809,15
16810,0
16811,0
16812,19
16813,0
16814,0
16815,15
16816,0
16817,0
16818,20
16819,0
16820,0
16821,20
16822,0
16823,0
16824,13
16825,0
16826,0
16827,17
16828,0
16829,0
16830,15
16831,0
16832,0
16833,19
16834,0
16835,0
16836,20
16837,0
16838,0
16839,23
16840,0
16841,0
16842,17
16843,0
16844,0
16845,24
16846,0
16847,0
16848,15
16849,0
16850,0
16851,17
16852,0
16853,0
16854,16
16855,0
16856,0
16857,19
16858,0
16859,0
16860,22
16861,0
16862,0
16863,17
16864,0
16865,0
16866,14
16867,0
16868,0
16869,15
16870,0
16871,0
16872,18
16873,0
16874,0
16875,22
16876,0
16877,0
16878,14
16879,0
16880,0
16881,25
16882,0
16883,0
16884,19
16885,0
16886,0
16887,16
16888,0
16889,0
16890,13
16891,0
16892,0
16893,19
16894,0
16895,0
16896,17
16897,0
16898,0
16899,23
16900,0
16901,0
16902,21
16903,0
16904,0
16905,11
16906,0
16907,0
16908,23
16909,0
16910,0
16911,13
16912,0
16913,0
16914,20
16915,0
16916,0
16917,20
16918,0
16919,0
16920,17
16921,0
16922,0
16923,19
16924,0
16925,0
16926,12
16927,0
16928,0
16929,14
16930,0
16931,0
16932,13
16933,0
16934,0
16935,22
16936,0
16937,0
16938,7
16939,0
16940,0
16941,21
16942,0
16943,0
16944,18
16945,0
16946,0
16947,14
16948,0
16949,0
16950,14
16951,0
16952,0
16953,11
16954,0
16955,0
16956,26
16957,0
16958,0
16959,14
16960,0
16961,0
16962,13
16963,0
16964,0
16965,19
16966,0
16967,0
16968,14
16969,0
16970,0
16971,18
16972,0
16973,0
16974,11
16975,0
16976,0
16977,26
16978,0
16979,0
16980,12
16981,0
16982,0
16983,13
16984,0
16985,0
16986,8
16987,0
16988,0
16989,13
16990,0
16991,0
16992,17
16993,0
16994,0
16995,11
16996,0
16997,0
16998,14
16999,0
17000,0
17001,17
17002,0
17003,0
17004,12
17005,0
17006,0
17007,13
17008,0
17009,0
17010,8
17011,0
17012,0
17013,11
17014,0
17015,0
17016,17
17017,0
17018,0
17019,17
17020,0
17021,0
17022,16
17023,0
17024,0
17025,9
17026,0
17027,0
17028,12
17029,0
17030,0
17031,8
17032,0
17033,0
17034,9
17035,0
17036,0
17037,9
17038,0
17039,0
17040,19
17041,0
17042,0
17043,7
17044,0
17045,0
17046,9
17047,0
17048,0
17049,9
17050,0
17051,0
17052,10
17053,0
17054,0
17055,7
17056,0
17057,0
17058,15
17059,0
17060,0
17061,12
17062,0
17063,0
17064,14
17065,0
17066,0
17067,14
17068,0
17069,0
17070,18
17071,0
17072,0
17073,14
17074,0
17075,0
17076,12
17077,0
17078,0
17079,8
17080,0
17081,0
17082,11
17083,0
17084,0
17085,10
17086,0
17087,0
17088,12
17089,0
17090,0
17091,9
17092,0
17093,0
17094,9
17095,0
17096,0
17097,10
17098,0
17099,0
17100,13
17101,0
17102,0
17103,10
17104,0
17105,0
17106,10
17107,0
17108,0
17109,16
17110,0
17111,0
17112,19
17113,0
17114,0
17115,11
17116,0
17117,0
17118,20
17119,0
17120,0
17121,8
17122,0
17123,0
17124,8
17125,0
17126,0
17127,8
17128,0
17129,0
17130,17
17131,0
17132,0
17133,12
17134,0
17135,0
17136,12
17137,0
17138,0
17139,8
17140,0
17141,0
17142,8
17143,0
17144,0
17145,7
17146,0
17147,0
17148,7
17149,0
17150,0
17151,8
17152,0
17153,0
17154,9
17155,0
17156,0
17157,5
17158,0
17159,0
17160,6
17161,0
17162,0
17163,3
17164,0
17165,0
17166,8
17167,0
17168,0
17169,3
17170,0
17171,0
17172,4
17173,0
17174,1
17175,11
17176,0
17177,0
17178,10
17179,0
17180,0
17181,6
17182,0
17183,0
17184,11
17185,0
17186,0
17187,10
17188,0
17189,0
17190,11
17191,0
17192,0
17193,9
17194,0
17195,0
17196,10
17197,0
17198,0
17199,3
17200,0
17201,0
17202,7
17203,0
17204,0
17205,3
17206,0
17207,0
17208,2
17209,0
17210,0
17211,6
17212,0
17213,0
17214,11
17215,0
17216,0
17217,8
17218,0
17219,0
17220,6
17221,0
17222,0
17223,13
17224,0
17225,0
17226,8
17227,0
17228,0
17229,7
17230,0
17231,0
17232,6
17233,0
17234,0
17235,8
17236,0
17237,0
17238,6
17239,0
17240,0
17241,10
17242,0
17243,0
17244,7
17245,0
17246,0
17247,6
17248,0
17249,0
17250,8
17251,0
17252,0
17253,6
17254,0
17255,0
17256,8
17257,0
17258,0
17259,6
17260,0
17261,0
17262,6
17263,0
17264,0
17265,7
17266,0
17267,0
17268,8
17269,0
17270,0
17271,8
17272,0
17273,0
17274,9
17275,0
17276,0
17277,8
17278,0
17279,0
17280,13
17281,0
17282,0
17283,10
17284,0
17285,0
17286,7
17287,0
17288,0
17289,14
17290,0
17291,0
17292,5
17293,0
17294,0
17295,5
17296,0
17297,0
17298,7
17299,0
17300,0
17301,5
17302,0
17303,0
17304,14
17305,0
17306,0
17307,6
17308,0
17309,0
17310,7
17311,0
17312,0
17313,5
17314,0
17315,0
17316,7
17317,0
17318,0
17319,11
17320,0
17321,0
17322,9
17323,0
17324,0
17325,5
17326,0
17327,0
17328,9
17329,0
17330,0
17331,7
17332,0
17333,0
17334,3
17335,0
17336,0
17337,10
17338,0
17339,0
17340,9
17341,0
17342,0
17343,9
17344,0
17345,0
17346,7
17347,0
17348,0
17349,6
17350,0
17351,0
17352,8
17353,0
17354,0
17355,12
17356,0
17357,0
17358,9
17359,0
17360,0
17361,7
17362,0
17363,0
17364,7
17365,0
17366,0
17367,8
17368,0
17369,0
17370,6
17371,0
17372,0
17373,8
17374,0
17375,0
17376,6
17377,0
17378,0
17379,7
17380,0
17381,0
17382,3
17383,0
17384,0
17385,6
17386,0
17387,0
17388,7
17389,0
17390,0
17391,2
17392,0
17393,0
17394,5
17395,0
17396,0
17397,3
17398,0
17399,0
17400,3
17401,0
17402,0
17403,6
17404,0
17405,0
17406,2
17407,0
17408,0
17409,5
17410,0
17411,0
17412,3
17413,0
17414,0
17415,8
17416,0
17417,0
17418,3
17419,0
17420,0
17421,4
17422,0
17423,0
17424,4
17425,0
17426,0
17427,4
17428,0
17429,0
17430,6
17431,0
17432,0
17433,7
17434,0
17435,0
17436,6
17437,0
17438,0
17439,9
17440,0
17441,0
17442,6
17443,0
17444,0
17445,8
17446,0
17447,0
17448,7
17449,0
17450,0
17451,5
17452,0
17453,0
17454,5
17455,0
17456,0
17457,8
17458,0
17459,0
17460,5
17461,0
17462,0
17463,4
17464,0
17465,0
17466,10
17467,0
17468,0
17469,6
17470,0
17471,0
17472,3
17473,0
17474,0
17475,2
17476,0
17477,0
17478,12
17479,0
17480,0
17481,3
17482,0
17483,0
17484,5
17485,0
17486,0
17487,0
17488,0
17489,0
17490,3
17491,0
17492,0
17493,4
17494,0
17495,0
17496,4
17497,0
17498,0
17499,5
17500,0
17501,0
17502,5
17503,0
17504,0
17505,3
17506,0
17507,0
17508,4
17509,0
17510,0
17511,2
17512,0
17513,0
17514,6
17515,0
17516,0
17517,3
17518,0
17519,0
17520,3
17521,0
17522,0
17523,5
17524,0
17525,0
17526,4
17527,0
17528,0
17529,4
17530,0
17531,0
17532,4
17533,0
17534,0
17535,3
17536,0
17537,0
17538,5
17539,0
17540,0
17541,5
17542,0
17543,0
17544,5
17545,0
17546,0
17547,4
17548,0
17549,0
17550,2
17551,0
17552,0
17553,3
17554,0
17555,0
17556,5
17557,0
17558,0
17559,6
17560,0
17561,0
17562,4
17563,0
17564,0
17565,2
17566,0
17567,0
17568,2
17569,0
17570,0
17571,1
17572,0
17573,0
17574,3
17575,0
17576,0
17577,4
17578,0
17579,0
17580,0
17581,0
17582,0
17583,1
17584,0
17585,0
17586,3
17587,0
17588,0
17589,4
17590,0
17591,0
17592,3
17593,0
17594,0
17595,3
17596,0
17597,0
17598,3
17599,0
17600,0
17601,3
17602,0
17603,0
17604,2
17605,0
17606,0
17607,2
17608,0
17609,0
17610,3
17611,0
17612,0
17613,1
17614,0
17615,0
17616,1
17617,0
17618,0
17619,3
17620,0
17621,0
17622,2
17623,0
17624,0
17625,5
17626,0
17627,0
17628,1
17629,0
17630,0
17631,0
17632,0
17633,0
17634,5
17635,0
17636,0
17637,4
17638,0
17639,0
17640,3
17641,0
17642,0
17643,3
17644,0
17645,0
17646,5
17647,0
17648,0
17649,1
17650,0
17651,0
17652,3
17653,0
17654,0
17655,2
17656,0
17657,0
17658,5
17659,0
17660,0
17661,1
17662,0
17663,0
17664,2
17665,0
17666,0
17667,1
17668,0
17669,0
17670,7
17671,0
17672,0
17673,5
17674,0
17675,0
17676,2
17677,0
17678,0
17679,3
17680,0
17681,0
17682,3
17683,0
17684,0
17685,1
17686,0
17687,0
17688,2
17689,0
17690,0
17691,2
17692,0
17693,0
17694,3
17695,0
17696,0
17697,1
17698,0
17699,0
17700,3
17701,0
17702,0
17703,0
17704,0
17705,0
17706,4
17707,0
17708,0
17709,3
17710,0
17711,0
17712,2
17713,0
17714,0
17715,4
17716,0
17717,0
17718,1
17719,0
17720,0
17721,3
17722,0
17723,0
17724,2
17725,0
17726,0
17727,4
17728,0
17729,0
17730,1
17731,0
17732,0
17733,1
17734,0
17735,0
17736,1
17737,0
17738,0
17739,3
17740,0
17741,0
17742,2
17743,0
17744,0
17745,2
17746,0
17747,0
17748,0
17749,0
17750,0
17751,0
17752,0
17753,0
17754,3
17755,0
17756,0
17757,2
17758,0
17759,0
17760,1
17761,0
17762,0
17763,4
17764,0
17765,0
17766,3
17767,0
17768,0
17769,1
17770,0
17771,0
17772,3
17773,0
17774,0
17775,1
17776,0
17777,0
17778,6
17779,0
17780,0
17781,2
17782,0
17783,0
17784,0
17785,0
17786,0
17787,2
17788,0
17789,0
17790,1
17791,0
17792,0
17793,2
17794,0
17795,0
17796,0
17797,0
17798,0
17799,4
17800,0
17801,0
17802,1
17803,0
17804,0
17805,2
17806,0
17807,0
17808,2
17809,0
17810,0
17811,1
17812,0
17813,0
17814,1
17815,0
17816,0
17817,3
17818,0
17819,0
17820,0
17821,0
17822,0
17823,2
17824,0
17825,0
17826,0
17827,0
17828,0
17829,2
17830,0
17831,0
17832,1
17833,0
17834,0
17835,1
17836,0
17837,0
17838,1
17839,0
17840,0
17841,1
17842,0
17843,0
17844,3
17845,0
17846,0
17847,3
17848,0
17849,0
17850,1
17851,0
17852,0
17853,0
17854,0
17855,0
17856,1
17857,0
17858,0
17859,3
17860,0
17861,0
17862,2
17863,0
17864,0
17865,1
17866,0
17867,0
17868,1
17869,0
17870,0
17871,1
17872,0
17873,0
17874,1
17875,0
17876,0
17877,2
17878,0
17879,0
17880,1
17881,0
17882,0
17883,0
17884,0
17885,0
17886,2
17887,0
17888,0
17889,1
17890,0
17891,0
17892,2
17893,0
17894,0
17895,2
17896,0
17897,0
17898,1
17899,0
17900,0
17901,0
17902,0
17903,0
17904,0
17905,0
17906,0
17907,2
17908,0
17909,0
17910,1
17911,0
17912,0
17913,0
17914,0
17915,0
17916,0
17917,0
17918,0
17919,0
17920,0
17921,0
17922,3
17923,0
17924,0
17925,1
17926,0
17927,0
17928,2
17929,0
17930,0
17931,1
17932,0
17933,0
17934,0
17935,0
17936,0
17937,1
17938,0
17939,0
17940,1
17941,0
17942,0
17943,2
17944,0
17945,0
17946,1
17947,0
17948,0
17949,1
17950,0
17951,0
17952,1
17953,0
17954,0
17955,2
17956,0
17957,0
17958,1
17959,0
17960,0
17961,2
17962,0
17963,0
17964,2
17965,0
17966,0
17967,1
17968,0
17969,0
17970,0
17971,0
17972,0
17973,2
17974,0
17975,0
17976,0
17977,0
17978,0
17979,0
17980,0
17981,0
17982,0
17983,0
17984,0
17985,2
17986,0
17987,0
17988,2
17989,0
17990,0
17991,0
17992,0
17993,0
17994,1
17995,0
17996,0
17997,1
17998,0
17999,0


==> data/s_hist_7.csv <==
cycle,hit
14000,0
14001,0
14002,0
14003,0
14004,2
14005,0
14006,0
14007,1
14008,0
14009,0
14010,2
14011,0
14012,0
14013,4
14014,0
14015,0
14016,5
14017,0
14018,0
14019,3
14020,0
14021,0
14022,4
14023,0
14024,0
14025,4
14026,0
14027,0
14028,3
14029,0
14030,0
14031,2
14032,0
14033,0
14034,4
14035,0
14036,0
14037,3
14038,0
14039,0
14040,3
14041,0
14042,0
14043,4
14044,0
14045,0
14046,5
14047,0
14048,0
14049,8
14050,0
14051,0
14052,5
14053,0
14054,0
14055,5
14056,0
14057,0
14058,5
14059,0
14060,0
14061,1
14062,0
14063,0
14064,4
14065,0
14066,0
14067,5
14068,0
14069,0
14070,4
14071,0
14072,0
14073,4
14074,0
14075,0
14076,2
14077,0
14078,0
14079,7
14080,0
14081,0
14082,5
14083,0
14084,0
14085,6
14086,0
14087,0
14088,4
14089,0
14090,0
14091,4
14092,0
14093,0
14094,5
14095,0
14096,0
14097,4
14098,0
14099,0
14100,2
14101,0
14102,0
14103,5
14104,0
14105,0
14106,4
14107,0
14108,0
14109,5
14110,0
14111,0
14112,3
14113,0
14114,0
14115,1
14116,0
14117,0
14118,5
14119,0
14120,0
14121,4
14122,0
14123,0
14124,10
14125,0
14126,0
14127,4
14128,0
14129,0
14130,2
14131,0
14132,0
14133,0
14134,0
14135,0
14136,6
14137,0
14138,0
14139,3
14140,0
14141,0
14142,2
14143,0
14144,0
14145,2
14146,0
14147,0
14148,7
14149,0
14150,0
14151,3
14152,0
14153,0
14154,2
14155,0
14156,0
14157,6
14158,0
14159,0
14160,6
14161,0
14162,0
14163,3
14164,0
14165,0
14166,6
14167,0
14168,0
14169,4
14170,0
14171,0
14172,5
14173,0
14174,0
14175,3
14176,0
14177,0
14178,2
14179,0
14180,0
14181,4
14182,0
14183,0
14184,5
14185,0
14186,0
14187,2
14188,0
14189,0
14190,2
14191,0
14192,0
14193,12
14194,0
14195,0
14196,4
14197,0
14198,0
14199,2
14200,0
14201,0
14202,4
14203,0
14204,0
14205,8
14206,0
14207,0
14208,8
14209,0
14210,0
14211,5
14212,0
14213,0
14214,1
14215,0
14216,0
14217,4
14218,0
14219,0
14220,5
14221,0
14222,0
14223,6
14224,0
14225,0
14226,5
14227,0
14228,0
14229,8
14230,0
14231,0
14232,4
14233,0
14234,0
14235,4
14236,0
14237,0
14238,5
14239,0
14240,0
14241,9
14242,0
14243,0
14244,8
14245,0
14246,0
14247,6
14248,0
14249,0
14250,4
14251,0
14252,0
14253,6
14254,0
14255,0
14256,7
14257,0
14258,0
14259,5
14260,0
14261,0
14262,7
14263,0
14264,0
14265,6
14266,0
14267,0
14268,6
14269,0
14270,0
14271,10
14272,0
14273,0
14274,7
14275,0
14276,0
14277,7
14278,0
14279,0
14280,8
14281,0
14282,0
14283,14
14284,0
14285,0
14286,9
14287,0
14288,0
14289,9
14290,0
14291,0
14292,19
14293,0
14294,0
14295,6
14296,0
14297,0
14298,15
14299,0
14300,0
14301,12
14302,0
14303,0
14304,7
14305,0
14306,0
14307,8
14308,0
14309,0
14310,8
14311,0
14312,0
14313,15
14314,0
14315,0
14316,17
14317,0
14318,0
14319,8
14320,0
14321,0
14322,12
14323,0
14324,0
14325,11
14326,0
14327,0
14328,13
14329,0
14330,0
14331,14
14332,0
14333,0
14334,19
14335,0
14336,0
14337,9
14338,0
14339,0
14340,10
14341,0
14342,0
14343,9
14344,0
14345,0
14346,13
14347,0
14348,0
14349,10
14350,0
14351,0
14352,16
14353,0
14354,0
14355,11
14356,0
14357,0
14358,10
14359,0
14360,0
14361,11
14362,0
14363,0
14364,12
14365,0
14366,0
14367,18
14368,0
14369,0
14370,11
14371,0
14372,0
14373,14
14374,0
14375,0
14376,11
14377,0
14378,0
14379,10
14380,0
14381,0
14382,17
14383,0
14384,0
14385,12
14386,0
14387,0
14388,10
14389,0
14390,0
14391,13
14392,0
14393,0
14394,14
14395,0
14396,0
14397,11
14398,0
14399,0
14400,19
14401,0
14402,0
14403,10
14404,0
14405,0
14406,14
14407,0
14408,0
14409,18
14410,0
14411,0
14412,13
14413,0
14414,0
14415,6
14416,0
14417,0
14418,14
14419,0
14420,0
14421,17
14422,0
14423,0
14424,19
14425,0
14426,0
14427,21
14428,0
14429,0
14430,29
14431,0
14432,0
14433,16
14434,0
14435,0
14436,13
14437,0
14438,0
14439,12
14440,0
14441,0
14442,15
14443,0
14444,0
14445,21
14446,0
14447,0
14448,16
14449,0
14450,0
14451,18
14452,0
14453,0
14454,16
14455,0
14456,0
14457,14
14458,0
14459,0
14460,18
14461,0
14462,0
14463,14
14464,0
14465,0
14466,21
14467,0
14468,0
14469,19
14470,0
14471,0
14472,22
14473,0
14474,0
14475,17
14476,0
14477,0
14478,22
14479,0
14480,0
14481,14
14482,0
14483,0
14484,17
14485,0
14486,0
14487,18
14488,0
14489,0
14490,20
14491,0
14492,0
14493,21
14494,0
14495,0
14496,18
14497,0
14498,0
14499,17
14500,0
14501,0
14502,21
14503,0
14504,0
14505,21
14506,0
14507,0
14508,17
14509,0
14510,0
14511,22
14512,0
14513,0
14514,31
14515,0
14516,0
14517,22
14518,0
14519,0
14520,22
14521,0
14522,0
14523,24
14524,0
14525,0
14526,23
14527,0
14528,0
14529,28
14530,0
14531,0
14532,16
14533,0
14534,0
14535,19
14536,0
14537,0
14538,17
14539,0
14540,0
14541,28
14542,0
14543,0
14544,23
14545,0
14546,0
14547,31
14548,0
14549,0
14550,21
14551,0
14552,0
14553,30
14554,0
14555,0
14556,16
14557,0
14558,0
14559,22
14560,0
14561,0
14562,25
14563,0
14564,0
14565,26
14566,0
14567,0
14568,36
14569,0
14570,0
14571,25
14572,0
14573,0
14574,28
14575,0
14576,0
14577,25
14578,0
14579,0
14580,26
14581,0
14582,0
14583,23
14584,0
14585,0
14586,25
14587,0
14588,0
14589,34
14590,0
14591,0
14592,39
14593,0
14594,0
14595,21
14596,0
14597,0
14598,31
14599,0
14600,0
14601,33
14602,0
14603,0
14604,29
14605,0
14606,0
14607,32
14608,0
14609,0
14610,28
14611,0
14612,0
14613,27
14614,0
14615,0
14616,36
14617,0
14618,0
14619,41
14620,0
14621,0
14622,33
14623,0
14624,0
14625,38
14626,0
14627,0
14628,33
14629,0
14630,0
14631,36
14632,0
14633,0
14634,25
14635,0
14636,0
14637,24
14638,0
14639,0
14640,31
14641,0
14642,0
14643,34
14644,0
14645,0
14646,28
14647,0
14648,0
14649,28
14650,0
14651,0
14652,45
14653,0
14654,0
14655,34
14656,0
14657,0
14658,26
14659,0
14660,0
14661,27
14662,0
14663,0
14664,36
14665,0
14666,0
14667,32
14668,0
14669,0
14670,42
14671,0
14672,0
14673,36
14674,0
14675,0
14676,38
14677,0
14678,0
14679,35
14680,0
14681,0
14682,34
14683,0
14684,0
14685,32
14686,0
14687,0
14688,32
14689,0
14690,0
14691,38
14692,0
14693,0
14694,34
14695,0
14696,0
14697,38
14698,0
14699,0
14700,39
14701,0
14702,0
14703,24
14704,0
14705,0
14706,28
14707,0
14708,0
14709,41
14710,0
14711,0
14712,33
14713,0
14714,0
14715,35
14716,0
14717,0
14718,39
14719,0
14720,0
14721,29
14722,0
14723,0
14724,36
14725,0
14726,0
14727,31
14728,0
14729,0
14730,36
14731,0
14732,0
14733,40
14734,0
14735,0
14736,31
14737,0
14738,0
14739,21
14740,0
14741,0
14742,28
14743,0
14744,0
14745,41
14746,0
14747,0
14748,32
14749,0
14750,0
14751,36
14752,0
14753,0
14754,30
14755,0
14756,0
14757,30
14758,0
14759,0
14760,37
14761,0
14762,0
14763,28
14764,0
14765,0
14766,48
14767,0
14768,0
14769,41
14770,0
14771,0
14772,40
14773,0
14774,0
14775,41
14776,0
14777,0
14778,31
14779,0
14780,0
14781,36
14782,0
14783,0
14784,40
14785,0
14786,0
14787,43
14788,0
14789,0
14790,31
14791,0
14792,0
14793,34
14794,0
14795,0
14796,45
14797,0
14798,0
14799,39
14800,0
14801,0
14802,50
14803,0
14804,0
14805,58
14806,0
14807,0
14808,34
14809,0
14810,0
14811,42
14812,0
14813,0
14814,43
14815,0
14816,0
14817,34
14818,0
14819,0
14820,42
14821,0
14822,0
14823,31
14824,0
14825,0
14826,36
14827,0
14828,0
14829,48
14830,0
14831,0
14832,43
14833,0
14834,0
14835,43
14836,0
14837,0
14838,46
14839,0
14840,0
14841,38
14842,0
14843,0
14844,45
14845,0
14846,0
14847,40
14848,0
14849,0
14850,66
14851,0
14852,0
14853,46
14854,0
14855,0
14856,36
14857,0
14858,0
14859,46
14860,0
14861,0
14862,53
14863,0
14864,0
14865,46
14866,0
14867,0
14868,47
14869,0
14870,0
14871,47
14872,0
14873,0
14874,46
14875,0
14876,0
14877,54
14878,0
14879,0
14880,49
14881,0
14882,0
14883,54
14884,0
14885,0
14886,41
14887,0
14888,0
14889,58
14890,0
14891,0
14892,58
14893,0
14894,0
14895,43
14896,0
14897,0
14898,65
14899,0
14900,0
14901,58
14902,0
14903,0
14904,51
14905,0
14906,0
14907,55
14908,0
14909,0
14910,48
14911,0
14912,0
14913,44
14914,0
14915,0
14916,62
14917,0
14918,0
14919,64
14920,0
14921,0
14922,48
14923,0
14924,0
14925,68
14926,0
14927,0
14928,52
14929,0
14930,0
14931,54
14932,0
14933,0
14934,70
14935,0
14936,0
14937,50
14938,0
14939,0
14940,59
14941,0
14942,0
14943,88
14944,0
14945,0
14946,65
14947,0
14948,0
14949,71
14950,0
14951,0
14952,65
14953,0
14954,0
14955,75
14956,0
14957,0
14958,64
14959,0
14960,0
14961,82
14962,0
14963,0
14964,63
14965,0
14966,0
14967,73
14968,0
14969,0
14970,64
14971,0
14972,0
14973,84
14974,0
14975,0
14976,81
14977,0
14978,0
14979,70
14980,0
14981,0
14982,96
14983,0
14984,0
14985,85
14986,0
14987,0
14988,73
14989,0
14990,0
14991,89
14992,0
14993,0
14994,86
14995,0
14996,0
14997,72
14998,0
14999,0
15000,85
15001,0
15002,0
15003,74
15004,0
15005,0
15006,86
15007,0
15008,0
15009,84
15010,0
15011,0
15012,81
15013,0
15014,0
15015,85
15016,0
15017,0
15018,81
15019,0
15020,0
15021,83
15022,0
15023,0
15024,86
15025,0
15026,0
15027,67
15028,0
15029,0
15030,99
15031,0
15032,0
15033,93
15034,0
15035,0
15036,85
15037,0
15038,0
15039,89
15040,0
15041,0
15042,91
15043,0
15044,0
15045,79
15046,0
15047,0
15048,88
15049,0
15050,0
15051,75
15052,0
15053,0
15054,92
15055,0
15056,0
15057,75
15058,0
15059,0
15060,87
15061,0
15062,0
15063,73
15064,0
15065,0
15066,98
15067,0
15068,0
15069,80
15070,0
15071,0
15072,80
15073,0
15074,0
15075,83
15076,0
15077,0
15078,88
15079,0
15080,0
15081,90
15082,0
15083,0
15084,92
15085,0
15086,0
15087,71
15088,0
15089,0
15090,90
15091,0
15092,0
15093,87
15094,0
15095,0
15096,61
15097,0
15098,0
15099,90
15100,0
15101,0
15102,89
15103,0
15104,0
15105,87
15106,0
15107,0
15108,84
15109,0
15110,0
15111,83
15112,0
15113,0
15114,83
15115,0
15116,0
15117,81
15118,0
15119,0
15120,79
15121,0
15122,0
15123,68
15124,0
15125,0
15126,85
15127,0
15128,0
15129,75
15130,0
15131,0
15132,69
15133,0
15134,0
15135,76
15136,0
15137,0
15138,78
15139,0
15140,0
15141,78
15142,0
15143,0
15144,80
15145,0
15146,0
15147,67
15148,0
15149,0
15150,76
15151,0
15152,0
15153,75
15154,0
15155,0
15156,90
15157,0
15158,0
15159,90
15160,0
15161,0
15162,89
15163,0
15164,0
15165,89
15166,0
15167,0
15168,78
15169,0
15170,0
15171,76
15172,0
15173,0
15174,73
15175,0
15176,0
15177,89
15178,0
15179,0
15180,99
15181,0
15182,0
15183,88
15184,0
15185,0
15186,93
15187,0
15188,0
15189,81
15190,0
15191,0
15192,80
15193,0
15194,0
15195,69
15196,0
15197,0
15198,87
15199,0
15200,0
15201,71
15202,0
15203,0
15204,90
15205,0
15206,0
15207,87
15208,0
15209,0
15210,81
15211,0
15212,0
15213,81
15214,0
15215,0
15216,74
15217,0
15218,0
15219,86
15220,0
15221,0
15222,71
15223,0
15224,0
15225,90
15226,0
15227,0
15228,72
15229,0
15230,0
15231,82
15232,0
15233,0
15234,77
15235,0
15236,0
15237,102
15238,0
15239,0
15240,112
15241,0
15242,0
15243,76
15244,0
15245,0
15246,90
15247,0
15248,0
15249,94
15250,0
15251,0
15252,88
15253,0
15254,0
15255,78
15256,0
15257,0
15258,111
15259,0
15260,0
15261,106
15262,0
15263,0
15264,83
15265,0
15266,0
15267,96
15268,0
15269,0
15270,76
15271,0
15272,0
15273,96
15274,0
15275,0
15276,89
15277,0
15278,0
15279,94
15280,0
15281,0
15282,104
15283,0
15284,0
15285,106
15286,0
15287,0
15288,94
15289,0
15290,0
15291,96
15292,0
15293,0
15294,84
15295,0
15296,0
15297,89
15298,0
15299,0
15300,105
15301,0
15302,0
15303,90
15304,0
15305,0
15306,89
15307,0
15308,0
15309,101
15310,0
15311,0
15312,110
15313,0
15314,0
15315,88
15316,0
15317,0
15318,111
15319,0
15320,0
15321,109
15322,0
15323,0
15324,86
15325,0
15326,0
15327,116
15328,0
15329,0
15330,92
15331,0
15332,0
15333,90
15334,0
15335,0
15336,94
15337,0
15338,0
15339,102
15340,0
15341,0
15342,100
15343,0
15344,0
15345,115
15346,0
15347,0
15348,101
15349,0
15350,0
15351,95
15352,0
15353,0
15354,120
15355,0
15356,0
15357,105
15358,0
15359,0
15360,100
15361,0
15362,0
15363,97
15364,0
15365,0
15366,106
15367,0
15368,0
15369,113
15370,0
15371,0
15372,100
15373,0
15374,0
15375,119
15376,0
15377,0
15378,104
15379,0
15380,0
15381,106
15382,0
15383,0
15384,120
15385,0
15386,0
15387,97
15388,0
15389,0
15390,109
15391,0
15392,0
15393,118
15394,0
15395,0
15396,114
15397,0
15398,0
15399,102
15400,0
15401,0
15402,109
15403,0
15404,0
15405,111
15406,0
15407,0
15408,83
15409,0
15410,0
15411,96
15412,0
15413,0
15414,100
15415,0
15416,0
15417,111
15418,0
15419,0
15420,102
15421,0
15422,0
15423,100
15424,0
15425,0
15426,100
15427,0
15428,0
15429,118
15430,0
15431,0
15432,107
15433,0
15434,0
15435,101
15436,0
15437,0
15438,99
15439,0
15440,0
15441,114
15442,0
15443,0
15444,97
15445,0
15446,0
15447,94
15448,0
15449,0
15450,114
15451,0
15452,0
15453,119
15454,0
15455,0
15456,110
15457,0
15458,0
15459,84
15460,0
15461,0
15462,96
15463,0
15464,0
15465,108
15466,0
15467,0
15468,102
15469,0
15470,0
15471,94
15472,0
15473,0
15474,105
15475,0
15476,0
15477,119
15478,0
15479,0
15480,82
15481,0
15482,0
15483,121
15484,0
15485,0
15486,97
15487,0
15488,0
15489,112
15490,0
15491,0
15492,104
15493,0
15494,0
15495,103
15496,0
15497,0
15498,108
15499,0
15500,0
15501,86
15502,0
15503,0
15504,105
15505,0
15506,0
15507,100
15508,0
15509,0
15510,106
15511,0
15512,0
15513,115
15514,0
15515,0
15516,113
15517,0
15518,0
15519,103
15520,0
15521,0
15522,95
15523,0
15524,0
15525,106
15526,0
15527,0
15528,105
15529,0
15530,0
15531,100
15532,0
15533,0
15534,104
15535,0
15536,0
15537,111
15538,0
15539,0
15540,122
15541,0
15542,0
15543,116
15544,0
15545,0
15546,121
15547,0
15548,0
15549,106
15550,0
15551,0
15552,121
15553,0
15554,0
15555,102
15556,0
15557,0
15558,119
15559,0
15560,0
15561,113
15562,0
15563,0
15564,125
15565,0
15566,0
15567,130
15568,0
15569,0
15570,113
15571,0
15572,0
15573,117
15574,0
15575,0
15576,117
15577,0
15578,0
15579,127
15580,0
15581,0
15582,116
15583,0
15584,0
15585,120
15586,0
15587,0
15588,125
15589,0
15590,0
15591,114
15592,0
15593,0
15594,126
15595,0
15596,0
15597,118
15598,0
15599,0
15600,111
15601,0
15602,0
15603,131
15604,0
15605,0
15606,125
15607,0
15608,0
15609,117
15610,0
15611,0
15612,126
15613,0
15614,0
15615,128
15616,0
15617,0
15618,133
15619,0
15620,0
15621,108
15622,0
15623,0
15624,145
15625,0
15626,0
15627,117
15628,0
15629,0
15630,154
15631,0
15632,0
15633,143
15634,0
15635,0
15636,143
15637,0
15638,0
15639,128
15640,0
15641,0
15642,153
15643,0
15644,0
15645,131
15646,0
15647,0
15648,154
15649,0
15650,0
15651,150
15652,0
15653,0
15654,161
15655,0
15656,0
15657,166
15658,0
15659,0
15660,161
15661,0
15662,0
15663,159
15664,0
15665,0
15666,167
15667,0
15668,0
15669,133
15670,0
15671,0
15672,169
15673,0
15674,0
15675,163
15676,0
15677,0
15678,146
15679,0
15680,0
15681,137
15682,0
15683,0
15684,139
15685,0
15686,0
15687,154
15688,0
15689,0
15690,151
15691,0
15692,0
15693,175
15694,0
15695,0
15696,174
15697,0
15698,0
15699,193
15700,0
15701,0
15702,150
15703,0
15704,0
15705,176
15706,0
15707,0
15708,179
15709,0
15710,0
15711,170
15712,0
15713,0
15714,174
15715,0
15716,0
15717,190
15718,0
15719,0
15720,165
15721,0
15722,0
15723,193
15724,0
15725,0
15726,186
15727,0
15728,0
15729,177
15730,0
15731,0
15732,203
15733,0
15734,0
15735,179
15736,0
15737,0
15738,195
15739,0
15740,0
15741,204
15742,0
15743,0
15744,208
15745,0
15746,0
15747,216
15748,0
15749,0
15750,172
15751,0
15752,0
15753,181
15754,0
15755,0
15756,190
15757,0
15758,0
15759,183
15760,0
15761,0
15762,181
15763,0
15764,0
15765,204
15766,0
15767,0
15768,188
15769,0
15770,0
15771,195
15772,0
15773,0
15774,196
15775,0
15776,0
15777,220
15778,0
15779,0
15780,224
15781,0
15782,0
15783,207
15784,0
15785,0
15786,209
15787,0
15788,0
15789,198
15790,0
15791,0
15792,237
15793,0
15794,0
15795,198
15796,0
15797,0
15798,203
15799,0
15800,0
15801,224
15802,0
15803,0
15804,207
15805,0
15806,0
15807,213
15808,0
15809,0
15810,207
15811,0
15812,0
15813,220
15814,0
15815,0
15816,185
15817,0
15818,0
15819,232
15820,0
15821,0
15822,183
15823,0
15824,0
15825,191
15826,0
15827,0
15828,207
15829,0
15830,0
15831,206
15832,0
15833,0
15834,193
15835,0
15836,0
15837,223
15838,0
15839,0
15840,224
15841,0
15842,0
15843,221
15844,0
15845,0
15846,222
15847,0
15848,0
15849,198
15850,0
15851,0
15852,238
15853,0
15854,0
15855,225
15856,0
15857,0
15858,209
15859,0
15860,0
15861,211
15862,0
15863,0
15864,202
15865,0
15866,0
15867,243
15868,0
15869,0
15870,205
15871,0
15872,0
15873,209
15874,0
15875,0
15876,214
15877,0
15878,0
15879,241
15880,0
15881,0
15882,219
15883,0
15884,0
15885,223
15886,0
15887,0
15888,238
15889,0
15890,0
15891,234
15892,0
15893,0
15894,218
15895,0
15896,0
15897,206
15898,0
15899,0
15900,251
15901,0
15902,0
15903,219
15904,0
15905,0
15906,246
15907,0
15908,0
15909,229
15910,0
15911,0
15912,244
15913,0
15914,0
15915,248
15916,0
15917,0
15918,225
15919,0
15920,0
15921,245
15922,0
15923,0
15924,221
15925,0
15926,0
15927,228
15928,0
15929,0
15930,245
15931,0
15932,0
15933,237
15934,0
15935,0
15936,267
15937,0
15938,0
15939,237
15940,0
15941,0
15942,258
15943,0
15944,0
15945,228
15946,0
15947,0
15948,248
15949,0
15950,0
15951,287
15952,0
15953,0
15954,248
15955,0
15956,0
15957,245
15958,0
15959,0
15960,265
15961,0
15962,0
15963,240
15964,0
15965,0
15966,258
15967,0
15968,0
15969,265
15970,0
15971,0
15972,266
15973,0
15974,0
15975,276
15976,0
15977,0
15978,250
15979,0
15980,0
15981,284
15982,0
15983,0
15984,244
15985,0
15986,0
15987,278
15988,0
15989,0
15990,239
15991,0
15992,0
15993,268
15994,0
15995,0
15996,245
15997,0
15998,0
15999,235
16000,0
16001,0
16002,270
16003,0
16004,0
16005,257
16006,0
16007,0
16008,250
16009,0
16010,0
16011,292
16012,0
16013,0
16014,277
16015,0
16016,0
16017,266
16018,0
16019,0
16020,283
16021,0
16022,0
16023,290
16024,0
16025,0
16026,311
16027,0
16028,0
16029,314
16030,0
16031,0
16032,311
16033,0
16034,0
16035,287
16036,0
16037,0
16038,287
16039,0
16040,0
16041,322
16042,0
16043,0
16044,296
16045,0
16046,0
16047,275
16048,0
16049,0
16050,273
16051,0
16052,0
16053,282
16054,0
16055,0
16056,295
16057,0
16058,0
16059,265
16060,0
16061,0
16062,285
16063,0
16064,0
16065,282
16066,0
16067,0
16068,275
16069,0
16070,0
16071,277
16072,0
16073,0
16074,278
16075,0
16076,0
16077,310
16078,0
16079,0
16080,292
16081,0
16082,0
16083,308
16084,0
16085,0
16086,280
16087,0
16088,0
16089,297
16090,0
16091,0
16092,288
16093,0
16094,0
16095,276
16096,0
16097,0
16098,283
16099,0
16100,0
16101,284
16102,0
16103,0
16104,301
16105,0
16106,0
16107,277
16108,0
16109,0
16110,316
16111,0
16112,0
16113,263
16114,0
16115,0
16116,287
16117,0
16118,0
16119,278
16120,0
16121,0
16122,303
16123,0
16124,0
16125,251
16126,0
16127,0
16128,322
16129,0
16130,0
16131,273
16132,0
16133,0
16134,286
16135,0
16136,0
16137,272
16138,0
16139,0
16140,278
16141,0
16142,0
16143,270
16144,0
16145,0
16146,267
16147,0
16148,0
16149,271
16150,0
16151,0
16152,269
16153,0
16154,0
16155,298
16156,0
16157,0
16158,253
16159,0
16160,0
16161,249
16162,0
16163,0
16164,257
16165,0
16166,0
16167,281
16168,0
16169,0
16170,230
16171,0
16172,0
16173,261
16174,0
16175,0
16176,280
16177,0
16178,0
16179,239
16180,0
16181,0
16182,265
16183,0
16184,0
16185,264
16186,0
16187,0
16188,241
16189,0
16190,0
16191,247
16192,0
16193,0
16194,242
16195,0
16196,0
16197,244
16198,0
16199,0
16200,251
16201,0
16202,0
16203,252
16204,0
16205,0
16206,227
16207,0
16208,0
16209,240
16210,0
16211,0
16212,222
16213,0
16214,0
16215,225
16216,0
16217,0
16218,249
16219,0
16220,0
16221,226
16222,0
16223,0
16224,253
16225,0
16226,0
16227,242
16228,0
16229,0
16230,210
16231,0
16232,0
16233,244
16234,0
16235,0
16236,233
16237,0
16238,0
16239,209
16240,0
16241,0
16242,224
16243,0
16244,0
16245,204
16246,0
16247,0
16248,213
16249,0
16250,0
16251,205
16252,0
16253,0
16254,209
16255,0
16256,0
16257,219
16258,0
16259,0
16260,199
16261,0
16262,0
16263,187
16264,0
16265,0
16266,192
16267,0
16268,0
16269,209
16270,0
16271,0
16272,179
16273,0
16274,0
16275,215
16276,0
16277,0
16278,174
16279,0
16280,0
16281,179
16282,0
16283,0
16284,193
16285,0
16286,0
16287,204
16288,0
16289,0
16290,172
16291,0
16292,0
16293,180
16294,0
16295,0
16296,163
16297,0
16298,0
16299,184
16300,0
16301,0
16302,174
16303,0
16304,0
16305,174
16306,0
16307,0
16308,182
16309,0
16310,0
16311,167
16312,0
16313,0
16314,171
16315,0
16316,0
16317,158
16318,0
16319,0
16320,209
16321,0
16322,0
16323,164
16324,0
16325,0
16326,158
16327,0
16328,0
16329,156
16330,0
16331,0
16332,147
16333,0
16334,0
16335,144
16336,0
16337,0
16338,155
16339,0
16340,0
16341,134
16342,0
16343,0
16344,178
16345,0
16346,0
16347,142
16348,0
16349,0
16350,173
16351,0
16352,0
16353,148
16354,0
16355,0
16356,155
16357,0
16358,0
16359,138
16360,0
16361,0
16362,138
16363,0
16364,0
16365,133
16366,0
16367,0
16368,132
16369,0
16370,0
16371,161
16372,0
16373,0
16374,131
16375,0
16376,0
16377,143
16378,0
16379,0
16380,152
16381,0
16382,0
16383,141
16384,0
16385,0
16386,125
16387,0
16388,0
16389,132
16390,0
16391,0
16392,125
16393,0
16394,0
16395,115
16396,0
16397,0
16398,131
16399,0
16400,0
16401,123
16402,0
16403,0
16404,132
16405,0
16406,0
16407,127
16408,0
16409,0
16410,127
16411,0
16412,0
16413,130
16414,0
16415,0
16416,143
16417,0
16418,0
16419,125
16420,0
16421,0
16422,113
16423,0
16424,0
16425,124
16426,0
16427,0
16428,127
16429,0
16430,0
16431,121
16432,0
16433,0
16434,98
16435,0
16436,0
16437,103
16438,0
16439,0
16440,103
16441,0
16442,0
16443,87
16444,0
16445,0
16446,106
16447,0
16448,0
16449,103
16450,0
16451,0
16452,98
16453,0
16454,0
16455,94
16456,0
16457,0
16458,98
16459,0
16460,0
16461,102
16462,0
16463,0
16464,103
16465,0
16466,0
16467,100
16468,0
16469,0
16470,91
16471,0
16472,0
16473,100
16474,0
16475,0
16476,102
16477,0
16478,0
16479,95
16480,0
16481,0
16482,94
16483,0
16484,0
16485,87
16486,0
16487,0
16488,81
16489,0
16490,0
16491,69
16492,0
16493,0
16494,104
16495,0
16496,0
16497,81
16498,0
16499,0
16500,86
16501,0
16502,0
16503,89
16504,0
16505,0
16506,92
16507,0
16508,0
16509,91
16510,0
16511,0
16512,87
16513,0
16514,0
16515,91
16516,0
16517,0
16518,97
16519,0
16520,0
16521,87
16522,0
16523,0
16524,83
16525,0
16526,0
16527,75
16528,0
16529,0
16530,72
16531,0
16532,0
16533,66
16534,0
16535,0
16536,97
16537,0
16538,0
16539,69
16540,0
16541,0
16542,59
16543,0
16544,0
16545,58
16546,0
16547,0
16548,72
16549,0
16550,0
16551,77
16552,0
16553,0
16554,53
16555,0
16556,0
16557,75
16558,0
16559,0
16560,74
16561,0
16562,0
16563,74
16564,0
16565,0
16566,67
16567,0
16568,0
16569,56
16570,0
16571,0
16572,58
16573,0
16574,0
16575,50
16576,0
16577,0
16578,51
16579,0
16580,0
16581,47
16582,0
16583,0
16584,45
16585,0
16586,0
16587,55
16588,0
16589,0
16590,58
16591,0
16592,0
16593,51
16594,0
16595,0
16596,62
16597,0
16598,0
16599,37
16600,0
16601,0
16602,59
16603,0
16604,0
16605,41
16606,0
16607,0
16608,57
16609,0
16610,0
16611,59
16612,0
16613,0
16614,40
16615,0
16616,0
16617,52
16618,0
16619,0
16620,56
16621,0
16622,0
16623,46
16624,0
16625,0
16626,42
16627,0
16628,0
16629,39
16630,0
16631,0
16632,40
16633,0
16634,0
16635,48
16636,0
16637,0
16638,54
16639,0
16640,0
16641,39
16642,0
16643,0
16644,46
16645,0
16646,0
16647,43
16648,0
16649,0
16650,48
16651,0
16652,0
16653,50
16654,0
16655,0
16656,40
16657,0
16658,0
16659,35
16660,0
16661,0
16662,35
16663,0
16664,0
16665,45
16666,0
16667,0
16668,36
16669,0
16670,0
16671,46
16672,0
16673,0
16674,35
16675,0
16676,0
16677,34
16678,0
16679,0
16680,29
16681,0
16682,0
16683,31
16684,0
16685,0
16686,40
16687,0
16688,0
16689,45
16690,0
16691,0
16692,38
16693,0
16694,0
16695,41
16696,0
16697,0
16698,34
16699,0
16700,0
16701,48
16702,0
16703,0
16704,45
16705,0
16706,0
16707,34
16708,0
16709,0
16710,42
16711,0
16712,0
16713,21
16714,0
16715,0
16716,39
16717,0
16718,0
16719,42
16720,0
16721,0
16722,29
16723,0
16724,0
16725,26
16726,0
16727,0
16728,43
16729,0
16730,0
16731,31
16732,0
16733,0
16734,24
16735,0
16736,0
16737,30
16738,0
16739,0
16740,37
16741,0
16742,0
16743,27
16744,0
16745,0
16746,35
16747,0
16748,0
16749,18
16750,0
16751,0
16752,42
16753,0
16754,0
16755,20
16756,0
16757,0
16758,25
16759,0
16760,0
16761,34
16762,0
16763,0
16764,25
16765,0
16766,0
16767,29
16768,0
16769,0
16770,31
16771,0
16772,0
16773,29
16774,0
16775,0
16776,25
16777,0
16778,0
16779,30
16780,0
16781,0
16782,30
16783,0
16784,0
16785,36
16786,0
16787,0
16788,22
16789,0
16790,0
16791,22
16792,0
16793,0
16794,41
16795,0
16796,0
16797,27
16798,0
16799,0
16800,27
16801,0
16802,0
16803,21
16804,0
16805,0
16806,31
16807,0
16808,0
16809,34
16810,0
16811,0
16812,28
16813,0
16814,0
16815,20
16816,0
16817,0
16818,23
16819,0
16820,0
16821,26
16822,0
16823,0
16824,25
16825,0
16826,0
16827,23
16828,0
16829,0
16830,22
16831,0
16832,0
16833,17
16834,0
16835,0
16836,26
16837,0
16838,0
16839,22
16840,0
16841,0
16842,34
16843,0
16844,0
16845,23
16846,0
16847,0
16848,15
16849,0
16850,0
16851,16
16852,0
16853,0
16854,22
16855,0
16856,0
16857,20
16858,0
16859,0
16860,13
16861,0
16862,0
16863,34
16864,0
16865,0
16866,18
16867,0
16868,0
16869,32
16870,0
16871,0
16872,18
16873,0
16874,0
16875,26
16876,0
16877,0
16878,18
16879,0
16880,0
16881,28
16882,0
16883,0
16884,11
16885,0
16886,0
16887,13
16888,0
16889,0
16890,13
16891,0
16892,0
16893,17
16894,0
16895,0
16896,22
16897,0
16898,0
16899,13
16900,0
16901,0
16902,21
16903,0
16904,0
16905,26
16906,0
16907,0
16908,8
16909,0
16910,0
16911,11
16912,0
16913,0
16914,20
16915,0
16916,0
16917,14
16918,0
16919,0
16920,22
16921,0
16922,0
16923,19
16924,0
16925,0
16926,25
16927,0
16928,0
16929,18
16930,0
16931,0
16932,20
16933,0
16934,0
16935,23
16936,0
16937,0
16938,20
16939,0
16940,0
16941,10
16942,0
16943,0
16944,15
16945,0
16946,0
16947,27
16948,0
16949,0
16950,16
16951,0
16952,0
16953,22
16954,0
16955,0
16956,15
16957,0
16958,0
16959,18
16960,0
16961,0
16962,16
16963,0
16964,0
16965,11
16966,0
16967,0
16968,14
16969,0
16970,0
16971,14
16972,0
16973,0
16974,22
16975,0
16976,0
16977,14
16978,0
16979,0
16980,16
16981,0
16982,0
16983,16
16984,0
16985,0
16986,6
16987,0
16988,0
16989,13
16990,0
16991,0
16992,10
16993,0
16994,0
16995,11
16996,0
16997,0
16998,13
16999,0
17000,0
17001,12
17002,0
17003,0
17004,14
17005,0
17006,0
17007,12
17008,0
17009,0
17010,9
17011,0
17012,0
17013,15
17014,0
17015,0
17016,13
17017,0
17018,0
17019,13
17020,0
17021,0
17022,14
17023,0
17024,0
17025,10
17026,0
17027,0
17028,14
17029,0
17030,0
17031,12
17032,0
17033,0
17034,9
17035,0
17036,0
17037,13
17038,0
17039,0
17040,9
17041,0
17042,0
17043,10
17044,0
17045,0
17046,8
17047,0
17048,0
17049,14
17050,0
17051,0
17052,17
17053,0
17054,0
17055,10
17056,0
17057,0
17058,10
17059,0
17060,0
17061,14
17062,0
17063,0
17064,9
17065,0
17066,0
17067,9
17068,0
17069,0
17070,11
17071,0
17072,0
17073,9
17074,0
17075,0
17076,4
17077,0
17078,0
17079,7
17080,0
17081,0
17082,8
17083,0
17084,0
17085,12
17086,0
17087,0
17088,12
17089,0
17090,0
17091,9
17092,0
17093,0
17094,6
17095,0
17096,0
17097,8
17098,0
17099,0
17100,16
17101,0
17102,0
17103,11
17104,0
17105,0
17106,6
17107,0
17108,0
17109,8
17110,0
17111,0
17112,9
17113,0
17114,0
17115,13
17116,0
17117,0
17118,8
17119,0
17120,0
17121,6
17122,0
17123,0
17124,10
17125,0
17126,0
17127,8
17128,0
17129,0
17130,9
17131,0
17132,0
17133,10
17134,0
17135,0
17136,8
17137,0
17138,0
17139,8
17140,0
17141,0
17142,12
17143,0
17144,0
17145,9
17146,0
17147,0
17148,8
17149,0
17150,0
17151,6
17152,0
17153,0
17154,10
17155,0
17156,0
17157,7
17158,0
17159,0
17160,7
17161,0
17162,0
17163,7
17164,0
17165,0
17166,7
17167,0
17168,0
17169,6
17170,0
17171,0
17172,11
17173,0
17174,0
17175,8
17176,0
17177,0
17178,8
17179,0
17180,0
17181,6
17182,0
17183,0
17184,11
17185,0
17186,0
17187,12
17188,0
17189,0
17190,15
17191,0
17192,0
17193,9
17194,0
17195,0
17196,16
17197,0
17198,0
17199,12
17200,0
17201,0
17202,10
17203,0
17204,0
17205,8
17206,0
17207,0
17208,8
17209,0
17210,0
17211,2
17212,0
17213,0
17214,7
17215,0
17216,0
17217,9
17218,0
17219,0
17220,6
17221,0
17222,0
17223,9
17224,0
17225,0
17226,6
17227,0
17228,0
17229,5
17230,0
17231,0
17232,8
17233,0
17234,0
17235,4
17236,0
17237,0
17238,6
17239,0
17240,0
17241,6
17242,0
17243,0
17244,7
17245,0
17246,0
17247,9
17248,0
17249,0
17250,10
17251,0
17252,0
17253,9
17254,0
17255,0
17256,11
17257,0
17258,0
17259,13
17260,0
17261,0
17262,7
17263,0
17264,0
17265,12
17266,0
17267,0
17268,17
17269,0
17270,0
17271,8
17272,0
17273,0
17274,8
17275,0
17276,0
17277,13
17278,0
17279,0
17280,11
17281,0
17282,0
17283,11
17284,0
17285,0
17286,12
17287,0
17288,0
17289,10
17290,0
17291,0
17292,6
17293,0
17294,0
17295,9
17296,0
17297,0
17298,5
17299,0
17300,0
17301,11
17302,0
17303,0
17304,7
17305,0
17306,0
17307,8
17308,0
17309,0
17310,9
17311,0
17312,0
17313,12
17314,0
17315,0
17316,6
17317,0
17318,0
17319,6
17320,0
17321,0
17322,11
17323,0
17324,0
17325,8
17326,0
17327,0
17328,4
17329,0
17330,0
17331,3
17332,0
17333,0
17334,13
17335,0
17336,0
17337,7
17338,0
17339,0
17340,5
17341,0
17342,0
17343,12
17344,0
17345,0
17346,8
17347,0
17348,0
17349,13
17350,0
17351,0
17352,2
17353,0
17354,0
17355,7
17356,0
17357,0
17358,11
17359,0
17360,0
17361,5
17362,0
17363,0
17364,8
17365,0
17366,0
17367,11
17368,0
17369,0
17370,5
17371,0
17372,0
17373,7
17374,0
17375,0
17376,7
17377,0
17378,0
17379,4
17380,0
17381,0
17382,11
17383,0
17384,0
17385,6
17386,0
17387,0
17388,5
17389,0
17390,0
17391,9
17392,0
17393,0
17394,4
17395,0
17396,0
17397,6
17398,0
17399,0
17400,7
17401,0
17402,0
17403,6
17404,0
17405,0
17406,5
17407,0
17408,0
17409,6
17410,0
17411,0
17412,5
17413,0
17414,0
17415,7
17416,0
17417,0
17418,3
17419,0
17420,0
17421,6
17422,0
17423,0
17424,2
17425,0
17426,0
17427,6
17428,0
17429,0
17430,4
17431,0
17432,0
17433,3
17434,0
17435,0
17436,7
17437,0
17438,0
17439,5
17440,0
17441,0
17442,1
17443,0
17444,0
17445,4
17446,0
17447,0
17448,6
17449,0
17450,0
17451,6
17452,0
17453,0
17454,6
17455,0
17456,0
17457,5
17458,0
17459,0
17460,3
17461,0
17462,0
17463,9
17464,0
17465,0
17466,2
17467,0
17468,0
17469,10
17470,0
17471,0
17472,4
17473,0
17474,0
17475,2
17476,0
17477,0
17478,5
17479,0
17480,0
17481,6
17482,0
17483,0
17484,6
17485,0
17486,0
17487,5
17488,0
17489,0
17490,3
17491,0
17492,0
17493,8
17494,0
17495,0
17496,5
17497,0
17498,0
17499,3
17500,0
17501,0
17502,4
17503,0
17504,0
17505,5
17506,0
17507,0
17508,4
17509,0
17510,0
17511,3
17512,0
17513,0
17514,6
17515,0
17516,0
17517,2
17518,0
17519,0
17520,2
17521,0
17522,0
17523,3
17524,0
17525,0
17526,3
17527,0
17528,0
17529,6
17530,0
17531,0
17532,3
17533,0
17534,0
17535,6
17536,0
17537,0
17538,4
17539,0
17540,0
17541,4
17542,0
17543,0
17544,3
17545,0
17546,0
17547,4
17548,0
17549,0
17550,5
17551,0
17552,0
17553,5
17554,0
17555,0
17556,3
17557,0
17558,0
17559,4
17560,0
17561,0
17562,3
17563,0
17564,0
17565,3
17566,0
17567,0
17568,2
17569,0
17570,0
17571,3
17572,0
17573,0
17574,0
17575,0
17576,0
17577,3
17578,0
17579,0
17580,4
17581,0
17582,0
17583,4
17584,0
17585,0
17586,6
17587,0
17588,0
17589,4
17590,0
17591,0
17592,5
17593,0
17594,0
17595,6
17596,0
17597,0
17598,3
17599,0
17600,0
17601,2
17602,0
17603,0
17604,1
17605,0
17606,0
17607,4
17608,0
17609,0
17610,2
17611,0
17612,0
17613,3
17614,0
17615,0
17616,3
17617,0
17618,0
17619,3
17620,0
17621,0
17622,2
17623,0
17624,0
17625,1
17626,0
17627,0
17628,4
17629,0
17630,0
17631,2
17632,0
17633,0
17634,2
17635,0
17636,0
17637,3
17638,0
17639,0
17640,1
17641,0
17642,0
17643,5
17644,0
17645,0
17646,1
17647,0
17648,0
17649,2
17650,0
17651,0
17652,4
17653,0
17654,0
17655,0
17656,0
17657,0
17658,4
17659,0
17660,0
17661,2
17662,0
17663,0
17664,3
17665,0
17666,0
17667,2
17668,0
17669,0
17670,2
17671,0
17672,0
17673,1
17674,0
17675,0
17676,3
17677,0
17678,0
17679,4
17680,0
17681,0
17682,2
17683,0
17684,0
17685,3
17686,0
17687,0
17688,4
17689,0
17690,0
17691,3
17692,0
17693,0
17694,1
17695,0
17696,0
17697,3
17698,0
17699,0
17700,1
17701,0
17702,0
17703,2
17704,0
17705,0
17706,3
17707,0
17708,0
17709,4
17710,0
17711,0
17712,1
17713,0
17714,0
17715,1
17716,0
17717,0
17718,2
17719,0
17720,0
17721,3
17722,0
17723,0
17724,1
17725,0
17726,0
17727,0
17728,0
17729,0
17730,2
17731,0
17732,0
17733,0
17734,0
17735,0
17736,3
17737,0
17738,0
17739,2
17740,0
17741,0
17742,1
17743,0
17744,0
17745,3
17746,0
17747,0
17748,3
17749,0
17750,0
17751,2
17752,0
17753,0
17754,3
17755,0
17756,0
17757,2
17758,0
17759,0
17760,3
17761,0
17762,0
17763,3
17764,0
17765,0
17766,3
17767,0
17768,0
17769,3
17770,0
17771,0
17772,4
17773,0
17774,0
17775,5
17776,0
17777,0
17778,0
17779,0
17780,0
17781,1
17782,0
17783,0
17784,1
17785,0
17786,0
17787,2
17788,0
17789,0
17790,3
17791,0
17792,0
17793,3
17794,0
17795,0
17796,4
17797,0
17798,0
17799,2
17800,0
17801,0
17802,4
17803,0
17804,0
17805,0
17806,0
17807,0
17808,4
17809,0
17810,0
17811,5
17812,0
17813,0
17814,4
17815,0
17816,0
17817,3
17818,0
17819,0
17820,0
17821,0
17822,0
17823,0
17824,0
17825,0
17826,3
17827,0
17828,0
17829,1
17830,0
17831,0
17832,2
17833,0
17834,0
17835,4
17836,0
17837,0
17838,5
17839,0
17840,0
17841,4
17842,0
17843,0
17844,2
17845,0
17846,0
17847,1
17848,0
17849,0
17850,3
17851,0
17852,0
17853,1
17854,0
17855,0
17856,2
17857,0
17858,0
17859,2
17860,0
17861,0
17862,0
17863,0
17864,0
17865,2
17866,0
17867,0
17868,0
17869,0
17870,0
17871,1
17872,0
17873,0
17874,1
17875,0
17876,0
17877,1
17878,0
17879,0
17880,0
17881,0
17882,0
17883,4
17884,0
17885,0
17886,0
17887,0
17888,0
17889,1
17890,0
17891,0
17892,1
17893,0
17894,0
17895,2
17896,0
17897,0
17898,2
17899,0
17900,0
17901,1
17902,0
17903,0
17904,3
17905,0
17906,0
17907,4
17908,0
17909,0
17910,3
17911,0
17912,0
17913,1
17914,0
17915,0
17916,2
17917,0
17918,0
17919,2
17920,0
17921,0
17922,3
17923,0
17924,0
17925,2
17926,0
17927,0
17928,5
17929,0
17930,0
17931,3
17932,0
17933,0
17934,2
17935,0
17936,0
17937,1
17938,0
17939,0
17940,2
17941,0
17942,0
17943,6
17944,0
17945,0
17946,2
17947,0
17948,0
17949,6
17950,0
17951,0
17952,2
17953,0
17954,0
17955,2
17956,0
17957,0
17958,5
17959,0
17960,0
17961,5
17962,0
17963,0
17964,2
17965,0
17966,0
17967,3
17968,0
17969,0
17970,4
17971,0
17972,0
17973,1
17974,0
17975,0
17976,2
17977,0
17978,0
17979,8
17980,0
17981,0
17982,3
17983,0
17984,0
17985,3
17986,0
17987,0
17988,3
17989,0
17990,0
17991,3
17992,0
17993,0
17994,3
17995,0
17996,0
17997,2
17998,0
17999,0


==> data/s_hist_t.csv <==
cycle,hit
15999,0
16000,400
16001,0


==> data/small_gc_20mio.csv <==
cycle,hit,miss
146794,265,319
146806,284,285
146818,275,310
146830,304,338
146842,286,348
146854,278,284
146866,242,299
146878,313,308
146890,285,334
146902,301,295
146914,257,308
146926,253,303
146938,280,336
146950,315,313
146962,295,279
146974,300,260
146986,275,307
146998,312,328
147010,307,271
147022,282,329
147034,263,271
147046,309,305
147058,293,309
147070,284,308
147082,281,268
147094,284,304
147106,274,337
147118,280,264
147130,282,292
147142,311,296
147154,300,287
147166,317,331
147178,273,291
147190,266,281
147202,258,312
147214,303,292
147226,301,307
147238,305,299
147250,281,272
147262,281,354
147274,299,313
147286,331,280
147298,256,246
147310,262,276
147322,283,324
147334,304,311
147346,251,276
147358,266,301
147370,285,324
147382,319,315
147394,284,276
147406,263,297
147418,270,266
147430,308,297
147442,312,316
147454,276,293
147466,299,290
147478,280,303
147490,307,317
147502,309,320
147514,271,301
147526,289,269
147538,294,337
147550,307,290
147562,287,269
147574,269,289
147586,270,283
147598,321,309
147610,274,337
147622,263,286
147634,314,324
147646,298,285
147658,319,335
147670,312,286
147682,278,285
147694,264,299
147706,284,323
147718,308,312
147730,277,313
147742,248,288
147754,258,305
147766,284,321
147778,282,301
147790,282,281
147802,281,284
147814,319,304
147826,342,297
147838,305,305
147850,288,310
147862,307,313
147874,314,303
147886,271,295
147898,283,298
147910,322,261
147922,314,292
147934,329,307
147946,287,319
147958,282,248
147970,283,260
147982,323,298
147994,301,303
148006,306,317
148018,263,298
148030,291,279
148042,302,320
148054,317,319
148066,310,272
148078,261,276
148090,310,288
148102,314,337
148114,307,250
148126,272,279
148138,290,242
148150,314,319
148162,307,295
148174,242,294
148186,311,288
148198,291,328
148210,317,304
148222,329,284
148234,279,278
148246,261,276
148258,337,305
148270,346,274
148282,300,293
148294,275,259
148306,339,320
148318,310,305
148330,320,303
148342,252,252
148354,300,275
148366,319,306
148378,305,304
148390,301,271
148402,301,322
148414,274,295
148426,347,328
148438,325,315
148450,301,272
148462,328,274
148474,297,285
148486,336,323
148498,327,310
148510,287,281
148522,284,279
148534,319,327
148546,336,276
148558,288,300
148570,285,308
148582,279,279
148594,295,328
148606,314,293
148618,294,302
148630,289,240
148642,332,296
148654,324,293
148666,319,280
148678,274,266
148690,316,275
148702,342,283
148714,329,334
148726,296,273
148738,311,291
148750,316,328
148762,323,308
148774,302,313
148786,244,261
148798,267,283
148810,335,303
148822,342,304
148834,298,289
148846,295,301
148858,317,295
148870,340,330
148882,311,293
148894,337,291
148906,282,278
148918,303,272
148930,323,317
148942,313,280
148954,277,274
148966,311,316
148978,341,272
148990,330,280
149002,316,249
149014,314,277
149026,315,304
149038,319,296
149050,349,277
149062,300,299
149074,321,279
149086,326,310
149098,355,324
149110,304,303
149122,336,263
149134,310,292
149146,326,330
149158,331,331
149170,313,280
149182,306,248
149194,360,314
149206,359,323
149218,331,283
149230,332,287
149242,309,286
149254,346,274
149266,327,290
149278,316,258
149290,313,269
149302,351,292
149314,338,285
149326,339,277
149338,309,262
149350,307,278
149362,370,272
149374,345,314
149386,335,314
149398,313,280
149410,338,273
149422,315,298
149434,350,287
149446,337,304
149458,327,287
149470,349,304
149482,348,309
149494,321,259
149506,327,308
149518,328,275
149530,315,345
149542,347,283
149554,344,284
149566,298,283
149578,318,310
149590,348,311
149602,344,302
149614,328,262
149626,325,299
149638,357,333
149650,368,309
149662,336,303
149674,303,261
149686,328,279
149698,351,311
149710,322,303
149722,298,282
149734,305,287
149746,367,295
149758,379,270
149770,333,270
149782,360,285
149794,312,288
149806,385,311
149818,345,286
149830,341,283
149842,354,266
149854,331,348
149866,363,325
149878,330,285
149890,328,307
149902,307,291
149914,348,311
149926,349,318
149938,329,283
149950,323,250
149962,338,287
149974,386,293
149986,337,310
149998,342,279
150010,326,261
150022,355,303
150034,345,294
150046,351,291
150058,327,285
150070,336,300
150082,357,340
150094,343,301
150106,309,293
150118,342,256
150130,374,343
150142,347,285
150154,323,283
150166,296,261
150178,309,269
150190,365,311
150202,362,274
150214,343,262
150226,350,264
150238,350,331
150250,383,294
150262,341,321
150274,345,283
150286,372,262
150298,385,342
150310,358,300
150322,358,303
150334,361,276
150346,341,287
150358,370,288
150370,364,280
150382,337,236
150394,373,305
150406,341,281
150418,344,303
150430,310,299
150442,348,290
150454,361,294
150466,367,313
150478,385,312
150490,342,280
150502,342,292
150514,367,307
150526,394,259
150538,358,298
150550,363,263
150562,367,305
150574,396,298
150586,363,342
150598,321,287
150610,372,304
150622,390,283
150634,392,339
150646,387,310
150658,343,295
150670,358,299
150682,391,313
150694,369,291
150706,374,281
150718,361,260
150730,362,300
150742,386,337
150754,362,316
150766,361,296
150778,330,264
150790,386,290
150802,386,309
150814,386,293
150826,345,270
150838,362,270
150850,376,286
150862,414,329
150874,387,274
150886,370,290
150898,369,310
150910,389,297
150922,393,319
150934,359,307
150946,358,294
150958,379,302
150970,370,296
150982,377,285
150994,361,284
151006,382,321
151018,371,341
151030,410,341
151042,363,280
151054,387,297
151066,389,306
151078,374,302
151090,370,325
151102,364,279
151114,359,253
151126,391,302
151138,387,319
151150,344,340
151162,361,272
151174,377,274
151186,396,304
151198,349,318
151210,341,268
151222,378,305
151234,380,341
151246,388,346
151258,396,268
151270,365,314
151282,393,299
151294,411,340
151306,390,307
151318,369,292
151330,351,304
151342,436,346
151354,445,305
151366,391,309
151378,359,292
151390,323,296
151402,415,379
151414,421,333
151426,406,311
151438,400,303
151450,378,293
151462,398,329
151474,415,307
151486,365,280
151498,379,288
151510,415,322
151522,437,318
151534,348,309
151546,392,269
151558,383,328
151570,394,353
151582,412,324
151594,362,259
151606,359,258
151618,409,325
151630,440,348
151642,388,283
151654,385,298
151666,381,300
151678,399,326
151690,412,304
151702,427,294
151714,397,305
151726,415,314
151738,439,317
151750,423,321
151762,366,291
151774,347,331
151786,426,319
151798,385,339
151810,381,328
151822,383,295
151834,371,332
151846,411,309
151858,402,329
151870,388,309
151882,366,300
151894,417,323
151906,418,322
151918,406,309
151930,388,282
151942,393,299
151954,442,324
151966,425,324
151978,416,289
151990,371,338
152002,414,308
152014,470,310
152026,414,305
152038,359,313
152050,375,282
152062,392,345
152074,430,336
152086,374,289
152098,354,270
152110,417,306
152122,421,342
152134,422,339
152146,346,296
152158,409,323
152170,412,291
152182,404,333
152194,388,319
152206,388,318
152218,379,345
152230,415,330
152242,415,323
152254,434,324
152266,406,328
152278,444,321
152290,431,350
152302,385,284
152314,355,312
152326,384,335
152338,418,348
152350,446,347
152362,393,329
152374,406,286
152386,390,370
152398,480,373
152410,388,317
152422,384,298
152434,417,294
152446,429,350
152458,402,381
152470,417,342
152482,450,344
152494,387,318
152506,470,371
152518,393,316
152530,379,331
152542,416,345
152554,406,332
152566,413,341
152578,428,353
152590,409,326
152602,407,314
152614,453,349
152626,462,370
152638,386,302
152650,418,298
152662,437,352
152674,430,354
152686,425,352
152698,378,292
152710,392,330
152722,406,360
152734,441,342
152746,418,292
152758,400,309
152770,412,331
152782,402,341
152794,416,340
152806,377,316
152818,456,314
152830,435,371
152842,407,346
152854,407,356
152866,410,344
152878,420,295
152890,452,339
152902,433,344
152914,383,310
152926,390,332
152938,481,352
152950,467,350
152962,434,340
152974,378,330
152986,407,299
152998,437,369
153010,455,367
153022,380,359
153034,432,319
153046,428,335
153058,456,334
153070,422,348
153082,460,347
153094,456,344
153106,452,367
153118,484,362
153130,427,350
153142,383,338
153154,486,295
153166,502,367
153178,453,354
153190,409,345
153202,434,359
153214,457,357
153226,432,393
153238,412,342
153250,422,348
153262,367,340
153274,458,380
153286,477,367
153298,417,344
153310,447,389
153322,412,342
153334,436,384
153346,432,315
153358,423,326
153370,397,344
153382,471,339
153394,504,356
153406,428,336
153418,435,330
153430,427,367
153442,465,402
153454,462,385
153466,411,355
153478,415,331
153490,440,372
153502,503,390
153514,480,378
153526,436,349
153538,452,349
153550,467,403
153562,478,417
153574,504,374
153586,410,353
153598,468,363
153610,458,383
153622,422,376
153634,478,362
153646,427,351
153658,483,381
153670,457,376
153682,463,385
153694,434,358
153706,443,357
153718,458,382
153730,455,394
153742,439,348
153754,431,355
153766,490,388
153778,483,409
153790,466,392
153802,436,356
153814,457,338
153826,491,386
153838,481,382
153850,449,357
153862,437,331
153874,440,369
153886,460,407
153898,490,344
153910,458,341
153922,460,394
153934,459,458
153946,488,380
153958,383,371
153970,451,373
153982,435,403
153994,485,399
154006,426,382
154018,458,407
154030,445,360
154042,494,358
154054,490,429
154066,459,392
154078,462,364
154090,467,358
154102,449,409
154114,450,373
154126,513,398
154138,467,378
154150,484,340
154162,507,425
154174,481,351
154186,459,361
154198,447,348
154210,530,399
154222,476,405
154234,457,357
154246,459,379
154258,494,361
154270,509,396
154282,536,384
154294,443,376
154306,426,373
154318,515,384
154330,543,420
154342,456,402
154354,502,378
154366,473,363
154378,513,420
154390,491,383
154402,447,359
154414,459,355
154426,544,420
154438,540,449
154450,487,371
154462,471,379
154474,495,382
154486,514,429
154498,579,404
154510,464,389
154522,477,355
154534,488,360
154546,503,426
154558,559,386
154570,490,368
154582,485,369
154594,532,400
154606,525,460
154618,478,392
154630,476,385
154642,484,347
154654,510,410
154666,497,393
154678,483,383
154690,471,394
154702,522,400
154714,541,399
154726,479,375
154738,462,393
154750,457,377
154762,506,443
154774,504,432
154786,474,379
154798,477,382
154810,526,412
154822,503,397
154834,525,394
154846,510,364
154858,488,379
154870,529,399
154882,536,408
154894,488,362
154906,480,396
154918,484,393
154930,503,406
154942,519,403
154954,459,390
154966,492,385
154978,534,396
154990,515,410
155002,494,399
155014,518,386
155026,489,413
155038,554,379
155050,514,416
155062,431,381
155074,474,387
155086,539,405
155098,515,448
155110,542,401
155122,489,399
155134,471,389
155146,553,422
155158,587,434
155170,458,411
155182,473,411
155194,501,392
155206,573,421
155218,549,397
155230,489,411
155242,503,396
155254,550,435
155266,547,436
155278,534,399
155290,521,383
155302,518,391
155314,551,451
155326,586,409
155338,510,381
155350,498,369
155362,545,436
155374,567,415
155386,520,394
155398,475,391
155410,513,366
155422,570,448
155434,557,432
155446,535,418
155458,537,395
155470,539,430
155482,593,409
155494,525,381
155506,539,426
155518,496,379
155530,567,390
155542,580,448
155554,535,387
155566,555,406
155578,552,396
155590,547,407
155602,586,385
155614,500,415
155626,549,419
155638,539,419
155650,554,463
155662,568,434
155674,522,402
155686,510,371
155698,585,442
155710,555,400
155722,536,397
155734,531,421
155746,548,423
155758,563,455
155770,601,446
155782,541,396
155794,574,382
155806,596,429
155818,572,456
155830,548,425
155842,529,410
155854,518,417
155866,613,463
155878,623,416
155890,548,373
155902,535,366
155914,528,441
155926,584,443
155938,596,456
155950,569,410
155962,539,368
155974,560,430
155986,650,431
155998,499,395
156010,531,443
156022,540,427
156034,634,455
156046,601,408
156058,561,415
156070,490,414
156082,582,462
156094,621,443
156106,536,421
156118,544,461
156130,562,421
156142,639,430
156154,595,435
156166,512,427
156178,593,371
156190,574,456
156202,619,481
156214,603,439
156226,591,410
156238,551,419
156250,641,490
156262,626,469
156274,566,418
156286,569,381
156298,572,445
156310,574,429
156322,570,481
156334,584,416
156346,610,406
156358,635,422
156370,638,469
156382,627,388
156394,651,425
156406,603,434
156418,608,456
156430,638,502
156442,565,427
156454,560,435
156466,620,444
156478,646,400
156490,567,434
156502,549,425
156514,541,407
156526,647,473
156538,656,437
156550,615,398
156562,609,392
156574,575,427
156586,632,471
156598,640,425
156610,608,423
156622,577,432
156634,659,435
156646,700,518
156658,582,456
156670,640,438
156682,618,458
156694,688,444
156706,573,458
156718,574,435
156730,608,453
156742,680,451
156754,666,484
156766,636,397
156778,581,439
156790,582,420
156802,684,492
156814,617,484
156826,576,462
156838,626,389
156850,651,416
156862,682,463
156874,604,418
156886,645,444
156898,645,412
156910,654,493
156922,756,481
156934,589,439
156946,632,452
156958,650,462
156970,733,470
156982,638,427
156994,578,377
157006,600,433
157018,656,476
157030,718,443
157042,627,451
157054,624,442
157066,585,410
157078,669,454
157090,685,467
157102,636,446
157114,648,445
157126,626,465
157138,685,456
157150,627,419
157162,613,447
157174,624,418
157186,666,498
157198,676,486
157210,608,445
157222,648,420
157234,627,455
157246,656,462
157258,626,483
157270,605,403
157282,642,455
157294,648,460
157306,643,513
157318,653,464
157330,589,428
157342,651,437
157354,696,508
157366,693,508
157378,687,440
157390,613,442
157402,656,470
157414,659,483
157426,633,448
157438,632,482
157450,669,437
157462,687,463
157474,692,504
157486,600,432
157498,635,440
157510,712,463
157522,680,511
157534,672,455
157546,621,460
157558,620,473
157570,664,519
157582,667,512
157594,607,427
157606,638,481
157618,634,427
157630,700,494
157642,698,495
157654,667,483
157666,682,476
157678,642,475
157690,646,514
157702,633,462
157714,631,467
157726,676,472
157738,706,506
157750,698,489
157762,652,441
157774,613,456
157786,667,498
157798,700,493
157810,643,471
157822,659,414
157834,626,447
157846,675,484
157858,663,484
157870,693,452
157882,627,458
157894,685,489
157906,719,505
157918,633,499
157930,680,517
157942,655,470
157954,656,475
157966,717,477
157978,677,509
157990,616,449
158002,623,472
158014,729,514
158026,670,554
158038,621,433
158050,650,459
158062,706,499
158074,704,553
158086,657,468
158098,587,500
158110,590,484
158122,755,526
158134,725,542
158146,665,463
158158,625,448
158170,667,497
158182,666,524
158194,655,512
158206,669,477
158218,610,476
158230,671,477
158242,691,543
158254,626,488
158266,658,452
158278,654,517
158290,681,502
158302,703,555
158314,616,511
158326,603,498
158338,661,458
158350,731,507
158362,623,516
158374,610,461
158386,684,499
158398,719,529
158410,726,507
158422,682,484
158434,625,457
158446,609,496
158458,691,532
158470,683,516
158482,656,489
158494,653,486
158506,714,539
158518,677,485
158530,647,507
158542,651,539
158554,641,500
158566,723,533
158578,707,542
158590,614,519
158602,652,472
158614,669,546
158626,724,519
158638,641,515
158650,638,525
158662,572,479
158674,725,546
158686,734,549
158698,619,535
158710,621,512
158722,681,507
158734,673,563
158746,644,506
158758,699,511
158770,643,479
158782,722,544
158794,717,527
158806,594,519
158818,661,539
158830,659,537
158842,760,528
158854,701,537
158866,607,474
158878,637,519
158890,673,545
158902,671,571
158914,697,517
158926,612,510
158938,671,533
158950,645,587
158962,688,551
158974,616,541
158986,652,504
158998,688,526
159010,703,569
159022,688,578
159034,652,515
159046,674,477
159058,693,519
159070,708,567
159082,645,514
159094,671,479
159106,654,518
159118,702,538
159130,677,569
159142,602,496
159154,650,484
159166,641,584
159178,709,587
159190,675,533
159202,621,474
159214,598,536
159226,703,591
159238,663,503
159250,651,523
159262,637,475
159274,682,548
159286,685,565
159298,676,522
159310,624,543
159322,639,553
159334,646,546
159346,735,566
159358,605,490
159370,619,559
159382,668,565
159394,681,623
159406,664,602
159418,598,482
159430,636,519
159442,668,586
159454,739,568
159466,673,541
159478,675,531
159490,627,471
159502,638,596
159514,653,629
159526,658,542
159538,650,543
159550,634,568
159562,741,606
159574,636,633
159586,643,525
159598,632,564
159610,698,583
159622,678,557
159634,650,531
159646,696,580
159658,677,562
159670,671,659
159682,680,523
159694,633,533
159706,607,611
159718,691,576
159730,642,628
159742,619,571
159754,619,526
159766,640,555
159778,710,537
159790,672,599
159802,622,583
159814,638,539
159826,624,538
159838,710,589
159850,621,592
159862,609,521
159874,611,554
159886,692,595
159898,698,596
159910,622,558
159922,602,534
159934,655,607
159946,702,595
159958,748,564
159970,625,527
159982,647,554
159994,680,595
160006,646,559
160018,605,581
160030,588,559
160042,644,586
160054,682,653
160066,643,595
160078,567,612
160090,638,519
160102,604,617
160114,672,625
160126,616,564
160138,632,601
160150,629,556
160162,705,628
160174,642,638
160186,585,558
160198,648,580
160210,661,603
160222,684,623
160234,617,578
160246,565,552
160258,627,600
160270,687,594
160282,678,587
160294,636,614
160306,616,612
160318,637,614
160330,673,609
160342,693,647
160354,604,549
160366,578,588
160378,620,657
160390,658,640
160402,637,563
160414,615,575
160426,614,579
160438,712,678
160450,653,651
160462,618,559
160474,598,586
160486,637,643
160498,657,696
160510,571,639
160522,555,543
160534,618,526
160546,651,682
160558,618,628
160570,610,616
160582,582,606
160594,610,618
160606,717,648
160618,637,634
160630,613,594
160642,583,587
160654,639,654
160666,644,643
160678,607,621
160690,582,583
160702,626,611
160714,653,654
160726,665,618
160738,568,583
160750,618,562
160762,628,635
160774,645,637
160786,601,618
160798,561,599
160810,594,642
160822,651,680
160834,647,637
160846,616,595
160858,597,574
160870,631,620
160882,682,675
160894,631,626
160906,617,619
160918,568,592
160930,654,615
160942,651,688
160954,593,570
160966,581,615
160978,606,604
160990,690,695
161002,639,680
161014,598,576
161026,588,575
161038,650,613
161050,636,683
161062,614,628
161074,580,614
161086,640,616
161098,597,688
161110,656,674
161122,634,616
161134,610,600
161146,596,638
161158,637,684
161170,615,624
161182,558,596
161194,588,616
161206,623,659
161218,645,654
161230,549,649
161242,575,595
161254,533,602
161266,673,672
161278,677,664
161290,555,616
161302,573,645
161314,582,648
161326,635,713
161338,609,658
161350,540,586
161362,568,669
161374,605,663
161386,636,676
161398,563,635
161410,525,636
161422,630,634
161434,641,649
161446,634,637
161458,589,626
161470,560,669
161482,620,688
161494,650,711
161506,567,643
161518,611,592
161530,608,638
161542,594,662
161554,609,695
161566,569,591
161578,589,638
161590,581,655
161602,623,633
161614,571,626
161626,527,625
161638,570,640
161650,607,706
161662,615,632
161674,566,616
161686,569,667
161698,575,629
161710,603,718
161722,584,642
161734,602,646
161746,546,592
161758,591,674
161770,600,710
161782,557,629
161794,525,614
161806,551,695
161818,573,682
161830,603,685
161842,511,630
161854,577,644
161866,622,657
161878,578,734
161890,560,646
161902,506,645
161914,575,635
161926,587,673
161938,645,660
161950,530,617
161962,557,676
161974,583,674
161986,595,675
161998,601,636
162010,528,694
162022,531,653
162034,604,720
162046,561,694
162058,544,670
162070,543,615
162082,592,670
162094,601,683
162106,609,680
162118,554,648
162130,553,636
162142,567,716
162154,574,637
162166,544,705
162178,538,602
162190,538,642
162202,618,718
162214,555,675
162226,550,608
162238,541,597
162250,570,683
162262,650,662
162274,518,608
162286,581,660
162298,520,612
162310,569,707
162322,539,732
162334,498,633
162346,498,675
162358,552,656
162370,569,722
162382,577,674
162394,510,645
162406,552,621
162418,612,703
162430,625,671
162442,562,671
162454,522,561
162466,549,594
162478,552,683
162490,578,654
162502,487,619
162514,489,582
162526,561,619
162538,575,719
162550,556,738
162562,532,598
162574,512,625
162586,579,672
162598,519,742
162610,482,641
162622,569,619
162634,552,629
162646,528,701
162658,538,655
162670,497,643
162682,555,659
162694,563,662
162706,591,742
162718,542,639
162730,499,602
162742,525,638
162754,555,726
162766,567,683
162778,488,612
162790,518,605
162802,521,657
162814,588,695
162826,576,655
162838,490,612
162850,499,624
162862,562,724
162874,565,701
162886,554,644
162898,570,646
162910,515,665
162922,564,744
162934,560,635
162946,534,659
162958,510,640
162970,582,677
162982,574,673
162994,503,606
163006,479,588
163018,530,654
163030,551,699
163042,590,663
163054,470,590
163066,507,625
163078,542,704
163090,536,677
163102,526,684
163114,528,641
163126,531,620
163138,557,697
163150,506,664
163162,490,649
163174,479,630
163186,530,637
163198,554,683
163210,462,684
163222,496,625
163234,504,610
163246,504,650
163258,552,689
163270,511,631
163282,499,565
163294,532,686
163306,513,716
163318,531,605
163330,496,644
163342,488,577
163354,504,637
163366,517,655
163378,493,614
163390,493,648
163402,510,646
163414,515,655
163426,515,614
163438,494,584
163450,478,619
163462,475,677
163474,528,621
163486,518,626
163498,462,612
163510,512,617
163522,536,680
163534,550,630
163546,511,622
163558,469,611
163570,479,650
163582,532,641
163594,535,610
163606,463,625
163618,447,554
163630,525,620
163642,525,659
163654,473,577
163666,501,602
163678,486,552
163690,491,628
163702,461,618
163714,451,584
163726,465,546
163738,514,606
163750,539,585
163762,461,613
163774,466,559
163786,463,585
163798,500,638
163810,458,601
163822,449,602
163834,457,524
163846,488,643
163858,499,635
163870,548,613
163882,460,572
163894,466,563
163906,486,598
163918,539,668
163930,470,565
163942,438,587
163954,471,569
163966,508,646
163978,475,636
163990,429,582
164002,437,549
164014,460,600
164026,491,644
164038,475,598
164050,461,588
164062,498,522
164074,494,596
164086,542,602
164098,458,561
164110,440,545
164122,467,640
164134,509,559
164146,494,551
164158,484,544
164170,461,537
164182,490,586
164194,467,563
164206,494,588
164218,452,569
164230,444,576
164242,487,608
164254,479,596
164266,443,569
164278,514,576
164290,469,556
164302,503,588
164314,455,540
164326,415,564
164338,476,570
164350,511,609
164362,493,593
164374,475,557
164386,431,544
164398,453,591
164410,465,604
164422,421,613
164434,461,541
164446,447,535
164458,488,603
164470,483,588
164482,415,569
164494,455,586
164506,471,551
164518,469,602
164530,483,551
164542,442,532
164554,453,504
164566,507,584
164578,481,635
164590,412,531
164602,447,549
164614,427,539
164626,464,609
164638,484,563
164650,429,584
164662,430,504
164674,477,560
164686,476,570
164698,452,547
164710,448,521
164722,440,521
164734,451,573
164746,459,564
164758,435,520
164770,464,569
164782,448,552
164794,468,596
164806,427,577
164818,428,532
164830,418,521
164842,474,580
164854,481,569
164866,424,528
164878,432,527
164890,419,544
164902,478,592
164914,458,599
164926,394,530
164938,426,500
164950,422,564
164962,486,557
164974,406,585
164986,459,535
164998,432,478
165010,485,587
165022,457,562
165034,418,523
165046,421,522
165058,434,533
165070,439,580
165082,435,533
165094,433,498
165106,415,564
165118,439,601
165130,426,562
165142,441,510
165154,398,515
165166,406,534
165178,427,581
165190,480,558
165202,391,512
165214,424,522
165226,433,554
165238,494,571
165250,431,544
165262,405,519
165274,406,498
165286,436,586
165298,457,578
165310,373,505
165322,426,542
165334,438,530
165346,481,551
165358,448,543
165370,400,539
165382,422,485
165394,473,519
165406,438,589
165418,400,507
165430,395,507
165442,453,532
165454,408,532
165466,463,590
165478,415,476
165490,389,490
165502,456,546
165514,482,572
165526,428,497
165538,409,513
165550,388,488
165562,424,547
165574,453,546
165586,414,553
165598,398,493
165610,454,538
165622,447,534
165634,452,521
165646,390,533
165658,464,470
165670,458,530
165682,424,587
165694,401,464
165706,397,489
165718,421,508
165730,398,510
165742,421,528
165754,428,503
165766,377,483
165778,429,556
165790,401,548
165802,416,466
165814,430,503
165826,402,503
165838,419,547
165850,445,545
165862,416,481
165874,394,465
165886,462,508
165898,432,561
165910,438,489
165922,378,478
165934,373,502
165946,426,552
165958,437,514
165970,396,476
165982,423,475
165994,444,488
166006,476,527
166018,417,518
166030,408,465
166042,421,492
166054,422,529
166066,444,522
166078,405,470
166090,395,530
166102,383,502
166114,442,531
166126,421,535
166138,373,495
166150,413,462
166162,402,529
166174,452,533
166186,400,487
166198,382,486
166210,398,509
166222,447,549
166234,470,526
166246,417,482
166258,359,508
166270,393,517
166282,430,541
166294,389,527
166306,391,473
166318,408,479
166330,419,555
166342,410,481
166354,421,427
166366,364,464
166378,369,527
166390,441,535
166402,386,480
166414,378,492
166426,427,472
166438,390,463
166450,443,513
166462,414,496
166474,395,488
166486,385,501
166498,420,526
166510,443,509
166522,386,425
166534,367,438
166546,418,478
166558,400,526
166570,392,479
166582,386,436
166594,389,474
166606,435,523
166618,405,522
166630,363,439
166642,356,476
166654,378,444
166666,465,499
166678,406,467
166690,356,469
166702,393,434
166714,414,514
166726,453,532
166738,430,450
166750,359,453
166762,385,439
166774,430,520
166786,434,483
166798,377,480
166810,364,450
166822,408,513
166834,428,478
166846,428,452
166858,345,448
166870,393,392
166882,416,513
166894,438,484
166906,406,439
166918,415,462
166930,400,434
166942,372,478
166954,394,467
166966,384,464
166978,377,457
166990,408,445
167002,398,501
167014,363,452
167026,360,420
167038,368,441
167050,458,491
167062,414,479
167074,399,415
167086,352,456
167098,411,428
167110,397,469
167122,415,477
167134,405,472
167146,396,443
167158,415,455
167170,388,482
167182,387,466
167194,422,435
167206,360,428
167218,394,506
167230,379,428
167242,366,412
167254,359,439
167266,361,464
167278,401,464
167290,384,441
167302,352,435
167314,386,404
167326,404,468
167338,386,462
167350,348,436
167362,361,395
167374,403,473
167386,400,447
167398,452,457
167410,376,439
167422,346,416
167434,414,466
167446,393,476
167458,365,404
167470,379,414
167482,395,448
167494,431,468
167506,418,420
167518,381,375
167530,340,381
167542,404,433
167554,422,434
167566,358,409
167578,354,406
167590,372,404
167602,433,471
167614,382,474
167626,352,422
167638,370,378
167650,355,437
167662,380,452
167674,380,454
167686,394,409
167698,345,377
167710,422,449
167722,440,428
167734,360,424
167746,363,416
167758,342,463
167770,377,450
167782,368,464
167794,370,378
167806,358,368
167818,426,473
167830,381,510
167842,358,380
167854,355,413
167866,379,419
167878,407,451
167890,367,465
167902,356,398
167914,361,374
167926,417,462
167938,409,445
167950,314,411
167962,395,425
167974,359,401
167986,372,447
167998,418,453
168010,384,395
168022,371,409
168034,367,405
168046,379,435
168058,367,442
168070,335,371
168082,372,424
168094,353,417
168106,396,433
168118,341,409
168130,351,430
168142,362,395
168154,376,423
168166,366,448
168178,381,359
168190,335,407
168202,400,429
168214,400,414
168226,373,406
168238,328,387
168250,345,420
168262,408,429
168274,401,446
168286,347,430
168298,348,392
168310,387,409
168322,365,438
168334,381,421
168346,345,380
168358,382,388
168370,369,434
168382,384,436
168394,349,382
168406,300,384
168418,376,386
168430,364,444
168442,357,411
168454,326,405
168466,347,394
168478,375,416
168490,369,439
168502,357,410
168514,353,354
168526,357,368
168538,359,438
168550,377,360
168562,344,364
168574,313,346
168586,350,429
168598,355,439
168610,372,360
168622,357,395
168634,359,383
168646,380,401
168658,381,447
168670,367,373
168682,359,357
168694,335,396
168706,365,431
168718,360,457
168730,329,409
168742,337,378
168754,367,419
168766,402,394
168778,347,407
168790,357,414
168802,363,355
168814,379,392
168826,363,408
168838,316,367
168850,349,347
168862,358,402
168874,385,416
168886,347,358
168898,352,382
168910,369,412
168922,363,404
168934,389,385
168946,333,320
168958,354,394
168970,317,395
168982,344,407
168994,376,371
169006,330,356
169018,354,374
169030,345,374
169042,399,403
169054,315,349
169066,331,347
169078,349,374
169090,350,409
169102,345,389
169114,328,369
169126,321,386
169138,334,389
169150,372,373
169162,335,367
169174,305,366
169186,346,341
169198,370,399
169210,358,401
169222,318,346
169234,286,366
169246,374,400
169258,354,410
169270,348,333
169282,303,392
169294,325,362
169306,377,392
169318,334,363
169330,359,374
169342,357,382
169354,328,349
169366,363,405
169378,343,384
169390,301,360
169402,340,355
169414,379,367
169426,348,360
169438,312,346
169450,334,356
169462,307,364
169474,322,353
169486,360,387
169498,336,336
169510,303,370
169522,355,367
169534,373,360
169546,348,393
169558,355,341
169570,329,345
169582,336,408
169594,344,374
169606,312,354
169618,309,354
169630,327,336
169642,346,406
169654,343,390
169666,324,337
169678,320,396
169690,332,350
169702,361,408
169714,315,327
169726,289,351
169738,316,377
169750,374,372
169762,325,396
169774,322,335
169786,305,373
169798,320,352
169810,329,366
169822,338,345
169834,311,349
169846,333,348
169858,326,356
169870,357,402
169882,275,380
169894,327,348
169906,301,367
169918,370,396
169930,301,318
169942,332,374
169954,302,342
169966,331,350
169978,328,369
169990,361,345
170002,316,365
170014,353,417
170026,335,352
170038,378,403
170050,294,365
170062,306,331
170074,347,374
170086,329,363
170098,296,343
170110,303,306
170122,326,343
170134,320,357
170146,372,350
170158,349,360
170170,318,344
170182,291,355
170194,356,391
170206,322,366
170218,291,371
170230,336,363
170242,314,361
170254,325,365
170266,265,338
170278,328,357
170290,303,384
170302,347,438
170314,345,356
170326,328,330
170338,303,341
170350,329,361
170362,328,376
170374,338,367
170386,307,357
170398,291,320
170410,335,394
170422,324,368
170434,316,340
170446,313,307
170458,324,326
170470,311,374
170482,324,338
170494,299,365
170506,335,358
170518,342,372
170530,315,414
170542,291,358
170554,298,353
170566,324,324
170578,355,388
170590,345,353
170602,280,358
170614,304,336
170626,315,365
170638,326,382
170650,320,373
170662,286,333
170674,290,329
170686,341,338
170698,313,394
170710,316,364
170722,297,324
170734,283,343
170746,321,390
170758,309,339
170770,308,361
170782,283,297
170794,324,399
170806,316,387
170818,312,337
170830,267,354
170842,315,345
170854,325,367
170866,285,362
170878,297,318
170890,282,329
170902,305,341
170914,296,359
170926,298,352
170938,282,332
170950,292,369
170962,312,376
170974,342,339
170986,299,332
170998,278,363
171010,302,351
171022,309,360
171034,307,324
171046,290,338
171058,297,337
171070,337,359
171082,307,337
171094,282,325
171106,288,344
171118,304,331
171130,299,369
171142,304,356
171154,262,313
171166,271,324
171178,327,395
171190,295,392
171202,268,322
171214,289,327
171226,270,294
171238,313,365
171250,296,326
171262,279,360
171274,297,331
171286,309,351
171298,321,309
171310,297,321
171322,281,316
171334,268,338
171346,325,368
171358,295,338
171370,266,339
171382,288,323
171394,266,335
171406,331,366
171418,310,332
171430,282,327
171442,294,340
171454,281,335
171466,308,393
171478,307,317
171490,306,333
171502,292,316
171514,294,388
171526,291,352
171538,240,302
171550,277,334
171562,295,320
171574,290,362
171586,300,344
171598,298,330
171610,266,356
171622,312,315
171634,266,355
171646,263,303
171658,287,310
171670,255,323
171682,338,363
171694,293,333
171706,249,313
171718,261,328
171730,304,335
171742,298,367
171754,290,338
171766,239,313
171778,276,312
171790,295,364
171802,279,329
171814,277,324
171826,262,319
171838,285,339
171850,333,365
171862,281,320
171874,271,314
171886,291,314
171898,267,330
171910,282,323
171922,263,305
171934,306,325
171946,299,341
171958,272,336
171970,292,345
171982,259,306
171994,281,311
172006,294,345
172018,297,337
172030,268,321
172042,256,309
172054,270,319
172066,290,333
172078,284,343
172090,278,327
172102,249,313
172114,288,326
172126,258,330
172138,288,345
172150,293,297
172162,242,345
172174,315,349
172186,280,355
172198,254,292
172210,266,323
172222,286,289
172234,279,344
172246,301,302
172258,252,294
172270,247,302
172282,297,330
172294,290,346
172306,285,311
172318,262,281
172330,261,307
172342,286,348
172354,308,313
172366,261,292
172378,278,308
172390,289,296
172402,299,330
172414,252,324
172426,255,275
172438,268,284
172450,273,333
172462,265,346
172474,235,298
172486,272,313
172498,271,310
172510,256,320
172522,258,309
172534,247,297
172546,237,289
172558,292,340
172570,270,330
172582,269,324
172594,236,301
172606,282,291
172618,260,345
172630,305,387
172642,252,301
172654,249,295
172666,270,304
172678,281,334
172690,272,302
172702,275,282
172714,279,316
172726,248,353
172738,292,319
172750,250,276
172762,250,316
172774,236,322
172786,277,311
172798,254,334
172810,264,322
172822,267,287
172834,270,338
172846,307,306
172858,263,297
172870,238,263
172882,262,287
172894,287,327
172906,247,322
172918,247,293
172930,270,319
172942,268,327
172954,296,306
172966,228,284
172978,251,305
172990,272,303
173002,276,319
173014,257,306
173026,232,274
173038,238,295
173050,262,311
173062,242,314
173074,267,309
173086,217,277
173098,249,309
173110,257,341
173122,253,335
173134,223,277
173146,225,300
173158,250,316
173170,279,304
173182,251,287
173194,250,315
173206,241,270
173218,249,283
173230,274,295
173242,219,272
173254,234,312
173266,230,310
173278,252,313
173290,257,285
173302,254,280
173314,246,293
173326,278,313
173338,293,312
173350,270,280
173362,204,285
173374,231,282
173386,285,293
173398,261,314
173410,277,293
173422,246,258
173434,251,306
173446,263,297
173458,248,277
173470,259,279
173482,259,294
173494,276,315
173506,277,292
173518,242,280
173530,223,257
173542,266,297
173554,240,291
173566,244,320
173578,235,260
173590,252,278
173602,255,278
173614,234,290
173626,262,292
173638,234,309
173650,237,280
173662,243,322
173674,250,303
173686,233,292
173698,235,250
173710,237,269
173722,261,281
173734,231,275
173746,243,290
173758,231,277
173770,236,331
173782,262,338
173794,224,264
173806,234,258
173818,217,266
173830,262,276
173842,261,276
173854,227,283
173866,225,289
173878,231,294
173890,275,304
173902,246,243
173914,220,246
173926,244,287
173938,243,280
173950,259,292
173962,219,272
173974,237,251
173986,243,307
173998,239,295
174010,256,279
174022,246,273
174034,214,254
174046,260,303
174058,232,282
174070,221,276
174082,214,281
174094,261,281
174106,232,273
174118,292,261
174130,236,265
174142,251,298
174154,218,283
174166,243,281
174178,208,294
174190,219,243
174202,225,289
174214,240,268
174226,255,282
174238,243,248
174250,228,268
174262,247,288
174274,241,301
174286,261,281
174298,234,239
174310,239,248
174322,230,277
174334,252,286
174346,237,283
174358,247,260
174370,210,273
174382,226,286
174394,241,267
174406,226,264
174418,226,251
174430,236,239
174442,215,307
174454,262,267
174466,226,254
174478,222,273
174490,262,302
174502,262,284
174514,212,260
174526,216,255
174538,260,282
174550,230,280
174562,253,287
174574,271,247
174586,241,254
174598,262,259
174610,247,286
174622,234,253
174634,255,251
174646,216,275
174658,221,319
174670,242,288
174682,220,258
174694,194,277
174706,253,292
174718,245,250
174730,229,279
174742,187,254
174754,235,263
174766,264,304
174778,237,277
174790,186,256
174802,219,243
174814,215,262
174826,213,274
174838,252,269
174850,228,257
174862,252,271
174874,262,287
174886,221,228
174898,207,245
174910,218,236
174922,230,270
174934,242,250
174946,234,226
174958,229,274
174970,224,255
174982,240,268
174994,242,302
175006,243,235
175018,216,258
175030,234,279
175042,221,290
175054,247,246
175066,198,218
175078,223,260
175090,217,261
175102,233,297
175114,246,261
175126,205,277
175138,237,247
175150,248,280
175162,242,244
175174,238,252
175186,215,261
175198,234,285
175210,258,278
175222,227,251
175234,193,243
175246,230,260
175258,223,282
175270,252,263
175282,210,252
175294,214,246
175306,222,272
175318,232,244
175330,241,268
175342,224,238
175354,231,249
175366,233,260
175378,249,281
175390,218,238
175402,187,252
175414,231,237
175426,217,275
175438,265,265
175450,212,206
175462,181,252
175474,226,264
175486,258,237
175498,214,262
175510,205,229
175522,227,264
175534,218,256
175546,237,220
175558,220,260
175570,212,228
175582,226,256
175594,246,268
175606,208,230
175618,194,243
175630,194,235
175642,234,267
175654,219,280
175666,204,220
175678,208,230
175690,221,222
175702,232,256
175714,227,263
175726,227,229
175738,192,240
175750,243,270
175762,257,282
175774,217,220
175786,199,236
175798,223,231
175810,197,234
175822,219,250
175834,192,249
175846,221,232
175858,244,229
175870,207,258
175882,231,270
175894,200,235
175906,218,231
175918,223,249
175930,220,270
175942,200,243
175954,170,229
175966,222,256
175978,234,246
175990,188,241
176002,211,241
176014,193,225
176026,202,250
176038,231,225
176050,185,226
176062,214,224
176074,210,239
176086,235,271
176098,223,240
176110,214,248
176122,209,208
176134,198,217
176146,226,256
176158,220,254
176170,191,225
176182,204,229
176194,229,233
176206,224,264
176218,197,250
176230,194,238
176242,235,268
176254,229,247
176266,209,205
176278,213,209
176290,208,200
176302,216,239
176314,228,228
176326,184,223
176338,201,227
176350,192,229
176362,208,239
176374,211,230
176386,222,200
176398,196,240
176410,230,232
176422,215,242
176434,249,248
176446,193,215
176458,210,213
176470,213,231
176482,249,268
176494,197,249
176506,199,241
176518,201,246
176530,224,237
176542,202,219
176554,198,205
176566,201,226
176578,215,250
176590,231,230
176602,186,252
176614,207,215
176626,186,233
176638,228,249
176650,227,225
176662,190,245
176674,202,216
176686,210,233
176698,208,232
176710,228,238
176722,196,219
176734,209,223
176746,204,247
176758,209,243
176770,192,203
176782,215,204


==> data/small_hist_local_100k.csv <==
cycle,hit,miss
17128,108,77
17138,107,65
17148,96,67
17158,116,62
17168,128,73
17178,128,74
17188,120,72
17198,117,93
17208,121,86
17218,124,93
17228,125,99
17238,144,108
17248,133,103
17258,124,109
17268,146,89
17278,166,85
17288,133,106
17298,141,110
17308,129,114
17318,147,117
17328,151,103
17338,147,122
17348,175,113
17358,177,119
17368,173,144
17378,156,142
17388,189,157
17398,167,158
17408,184,171
17418,198,159
17428,182,150
17438,190,171
17448,204,156
17458,215,194
17468,223,194
17478,210,172
17488,209,193
17498,220,194
17508,213,203
17518,238,191
17528,256,195
17538,254,208
17548,242,244
17558,248,234
17568,277,219
17578,245,225
17588,246,214
17598,286,220
17608,264,263
17618,285,222
17628,296,249
17638,292,226
17648,282,260
17658,297,257
17668,288,270
17678,292,271
17688,267,248
17698,299,253
17708,270,252
17718,294,265
17728,292,260
17738,309,278
17748,281,267
17758,272,264
17768,262,296
17778,285,282
17788,282,286
17798,260,258
17808,254,273
17818,286,247
17828,289,248
17838,254,256
17848,275,279
17858,277,280
17868,286,269
17878,251,271
17888,271,254
17898,267,256
17908,286,275
17918,283,264
17928,299,269
17938,282,331
17948,302,265
17958,268,269
17968,299,264
17978,289,305
17988,314,288
17998,309,261
18008,315,274
18018,283,269
18028,323,239
18038,313,271
18048,324,262
18058,318,305
18068,343,273
18078,361,286
18088,356,250
18098,361,282
18108,359,280
18118,362,276
18128,401,327
18138,399,280
18148,374,319
18158,365,337
18168,420,284
18178,413,300
18188,388,301
18198,410,311
18208,408,312
18218,384,317
18228,398,337
18238,406,309
18248,460,335
18258,412,287
18268,410,359
18278,427,342
18288,440,349
18298,438,356
18308,426,358
18318,445,313
18328,424,335
18338,445,356
18348,450,348
18358,418,337
18368,476,340
18378,396,286
18388,427,336
18398,416,323
18408,417,348
18418,433,312
18428,457,343
18438,427,350
18448,431,328
18458,414,390
18468,439,306
18478,408,335
18488,423,330
18498,397,303
18508,387,318
18518,359,323
18528,364,321
18538,397,334
18548,392,311
18558,316,318
18568,337,273
18578,363,309
18588,359,287
18598,329,307
18608,327,320
18618,330,318
18628,343,324
18638,310,295
18648,309,297
18658,326,334
18668,329,304
18678,325,336
18688,278,318
18698,313,320
18708,325,297
18718,292,324
18728,274,347
18738,299,350
18748,267,327
18758,286,318
18768,293,337
18778,251,299
18788,292,304
18798,244,321
18808,301,299
18818,250,331
18828,272,326
18838,278,292
18848,268,296
18858,270,330
18868,251,340
18878,286,305
18888,241,293
18898,248,301
18908,296,283
18918,281,284
18928,258,268
18938,252,286
18948,289,268
18958,266,276
18968,268,263
18978,299,248
18988,304,281
18998,269,218
19008,297,261
19018,257,248
19028,285,246
19038,291,243
19048,274,249
19058,267,228
19068,259,224
19078,246,236
19088,281,211
19098,299,221
19108,300,227
19118,282,198
19128,251,216
19138,269,207
19148,257,219
19158,253,214
19168,259,205
19178,261,211
19188,266,209
19198,250,204
19208,266,180
19218,235,213
19228,255,170
19238,212,190
19248,240,177
19258,210,190
19268,191,170
19278,205,175
19288,203,183
19298,182,148
19308,207,190
19318,195,168
19328,148,155
19338,170,150
19348,172,162
19358,156,150
19368,139,144
19378,171,145
19388,130,153
19398,146,143
19408,128,155
19418,132,147
19428,137,152
19438,120,96
19448,119,153
19458,109,132
19468,112,113
19478,114,110
19488,105,136
19498,97,86
19508,92,100
19518,103,80
19528,93,86
19538,83,81
19548,96,81
19558,93,96
19568,81,90
19578,70,84
19588,78,91
19598,72,82
19608,78,82
19618,70,81
19628,72,79
19638,61,76
19648,59,71
19658,58,77
19668,55,65
19678,61,75
19688,54,79
19698,59,80
19708,47,64
19718,56,68
19728,45,72
19738,47,74
19748,54,85
19758,47,70
19768,53,67
19778,44,62
19788,35,81
19798,50,61
19808,22,66
19818,44,77
19828,44,74
19838,28,69
19848,33,62
19858,29,58
19868,27,47
19878,40,48
19888,32,78
19898,35,56
19908,25,58
19918,28,54
19928,33,61
19938,35,49
19948,27,48
19958,26,55
19968,31,47
19978,29,47
19988,24,48
19998,44,56
20008,30,57
20018,27,51
20028,33,46
20038,29,47
20048,17,45
20058,24,45
20068,32,36
20078,30,42
20088,21,49
20098,24,41
20108,33,46
20118,22,34
20128,26,49
20138,25,37
20148,23,46
20158,18,51
20168,25,38
20178,27,46
20188,25,40
20198,20,25
20208,25,46
20218,27,46
20228,19,34
20238,18,43
20248,30,47
20258,32,36
20268,21,37
20278,26,34
20288,24,44
20298,15,39
20308,24,46
20318,17,35
20328,14,39
20338,20,35
20348,18,38
20358,29,29
20368,33,35
20378,31,47
20388,26,43
20398,18,41
20408,21,38
20418,23,32
20428,24,33
20438,22,43
20448,29,38
20458,32,32
20468,22,34
20478,19,36
20488,26,43
20498,15,41
20508,22,43
20518,20,47
20528,19,43
20538,24,33
20548,21,33
20558,19,39
20568,18,37
20578,33,32
20588,14,27
20598,18,35
20608,21,44
20618,19,37
20628,17,31
20638,12,26
20648,37,39
20658,22,34
20668,17,37
20678,20,37
20688,18,47
20698,22,36
20708,24,39
20718,27,37
20728,20,40
20738,23,33
20748,21,50
20758,21,35
20768,26,45
20778,16,37
20788,17,41
20798,20,24
20808,21,35
20818,25,38
20828,21,44
20838,25,38
20848,28,29
20858,16,38
20868,18,31
20878,18,41
20888,22,32
20898,24,30
20908,29,34
20918,23,52
20928,21,42
20938,24,31
20948,26,32
20958,22,35
20968,25,33
20978,21,38
20988,23,34
20998,21,36
21008,24,45
21018,22,45
21028,21,39
21038,26,40
21048,23,30
21058,32,41
21068,21,37
21078,22,27
21088,23,41
21098,25,26
21108,26,39
21118,21,43


==> data/small_hist_local_10m.csv <==
cycle,hit,miss
16698,6991,4137
16708,7332,4288
16718,7223,4310
16728,7024,4346
16738,6980,4313
16748,7147,4437
16758,7038,4468
16768,6840,4446
16778,6938,4461
16788,6889,4469
16798,6884,4497
16808,6733,4619
16818,6778,4381
16828,6432,4425
16838,6587,4631
16848,6573,4507
16858,6534,4570
16868,6564,4505
16878,6544,4350
16888,6450,4443
16898,6328,4451
16908,6370,4469
16918,6340,4407
16928,6202,4375
16938,6395,4465
16948,6306,4431
16958,6324,4287
16968,6082,4366
16978,6314,4205
16988,6308,4243
16998,6239,4368
17008,6243,4267
17018,6181,4190
17028,6296,4342
17038,6272,4142
17048,6313,4239
17058,6409,4167
17068,6396,4267
17078,6604,4315
17088,6475,4292
17098,6696,4345
17108,6670,4228
17118,6770,4262
17128,6850,4289
17138,6921,4230
17148,6995,4197
17158,7128,4355
17168,7306,4365
17178,7670,4388
17188,7697,4399
17198,7866,4395
17208,8138,4482
17218,8273,4622
17228,8600,4539
17238,8541,4591
17248,8910,4747
17258,9253,4706
17268,9319,4785
17278,9602,4954
17288,9925,5030
17298,10294,5174
17308,10470,5408
17318,10844,5346
17328,11221,5553
17338,11488,5579
17348,11683,5733
17358,12115,6104
17368,12266,6180
17378,12641,6345
17388,13018,6679
17398,13316,6795
17408,13777,7005
17418,13864,7354
17428,14446,7452
17438,14751,7687
17448,15054,7925
17458,15039,8384
17468,15320,8370
17478,15368,8496
17488,15668,8901
17498,15810,9356
17508,16221,9418
17518,16406,9784
17528,16476,10044
17538,16683,10373
17548,16839,10595
17558,17213,10711
17568,17079,10879
17578,17389,11502
17588,17266,11482
17598,17777,11667
17608,17807,11796
17618,18019,12132
17628,18107,12335
17638,18066,12448
17648,18358,12746
17658,18749,13047
17668,18615,13204
17678,19048,12887
17688,19104,13161
17698,19350,13681
17708,19763,13434
17718,19858,13667
17728,20207,13805
17738,20506,13892
17748,20718,14075
17758,21373,14266
17768,21284,14332
17778,22180,14331
17788,22461,14534
17798,23176,14914
17808,23420,14996
17818,23593,15144
17828,24574,15289
17838,25038,15479
17848,25852,15854
17858,26431,16200
17868,27338,16193
17878,28310,16468
17888,28846,16821
17898,29725,17209
17908,30651,17462
17918,31588,17735
17928,33100,18256
17938,33863,18375
17948,34868,19022
17958,36182,19461
17968,36747,20103
17978,38095,20501
17988,39240,21121
17998,40964,21983
18008,41429,22750
18018,42644,23374
18028,44459,23965
18038,45245,24620
18048,47094,25723
18058,48067,26577
18068,49543,27341
18078,50655,28762
18088,52030,29345
18098,53329,30693
18108,55046,31982
18118,55677,33040
18128,57534,34133
18138,58188,35051
18148,60155,36771
18158,60615,37829
18168,61582,38908
18178,62958,40305
18188,63622,41799
18198,65229,43166
18208,66046,44319
18218,66574,45787
18228,67494,47507
18238,68023,48360
18248,69323,50300
18258,69020,51375
18268,69759,52700
18278,70251,54172
18288,70885,55390
18298,70949,57094
18308,71079,57729
18318,71282,59198
18328,71535,59715
18338,71163,61139
18348,71338,62604
18358,71152,63402
18368,70454,63551
18378,70839,65027
18388,69841,65452
18398,70097,66360
18408,69063,66540
18418,68066,67128
18428,67788,67076
18438,66910,67255
18448,66358,68330
18458,65052,68228
18468,64172,67955
18478,63897,67308
18488,62166,67989
18498,62021,67555
18508,60861,67129
18518,59548,66975
18528,58869,66269
18538,57646,65754
18548,56981,65988
18558,55872,64980
18568,54556,63930
18578,53709,64175
18588,52794,63180
18598,52324,62851
18608,51683,62455
18618,50320,61260
18628,49436,61081
18638,48685,60570
18648,48487,60565
18658,47506,59671
18668,46790,59017
18678,46436,58171
18688,45994,57583
18698,45691,57614
18708,45339,57102
18718,44808,56282
18728,44638,56486
18738,44102,55892
18748,44057,55717
18758,43995,55531
18768,43210,55088
18778,43704,55742
18788,43528,54624
18798,43767,55366
18808,43309,55017
18818,43323,55038
18828,43665,54611
18838,43335,55072
18848,43751,55405
18858,43449,55001
18868,43231,54817
18878,43658,55689
18888,43560,55442
18898,43574,55766
18908,43539,55442
18918,43092,54943
18928,43351,56111
18938,43029,55061
18948,43444,55934
18958,42941,55734
18968,42612,55041
18978,42794,55650
18988,42296,54517
18998,42125,55007
19008,41479,54461
19018,40873,54042
19028,40592,54045
19038,39534,53374
19048,39559,52692
19058,38757,52743
19068,37991,51564
19078,37411,51643
19088,36387,50895
19098,35998,50029
19108,34370,49258
19118,33410,47947
19128,32993,47165
19138,31569,45809
19148,31175,45202
19158,30145,44418
19168,29021,43102
19178,28293,42449
19188,27233,40586
19198,26279,39846
19208,25350,39094
19218,24113,38348
19228,23159,36434
19238,22239,35503
19248,21505,34561
19258,20730,33445
19268,19698,32503
19278,19161,31286
19288,18231,30088
19298,17478,29168
19308,16690,28205
19318,15934,27125
19328,15031,26182
19338,14532,25186
19348,14007,24585
19358,13267,23530
19368,12264,22812
19378,12150,22441
19388,11526,21076
19398,11130,20689
19408,10729,19844
19418,10068,19393
19428,9795,18435
19438,9090,17708
19448,8697,17451
19458,8399,16686
19468,7867,16274
19478,7632,15634
19488,7298,15278
19498,7110,14858
19508,6733,14552
19518,6335,13629
19528,6249,13549
19538,5856,12968
19548,5571,12798
19558,5481,12241
19568,5042,11715
19578,4948,11447
19588,4715,11149
19598,4439,11009
19608,4455,10518
19618,4173,10150
19628,3861,9898
19638,3681,9629
19648,3629,9340
19658,3386,9035
19668,3297,8786
19678,3081,8500
19688,3001,8183
19698,3001,7974
19708,2696,7704
19718,2560,7575
19728,2497,7267
19738,2371,7094
19748,2319,6714
19758,2268,6664
19768,2109,6338
19778,2074,6281
19788,1886,6094
19798,1994,5860
19808,1842,5876
19818,1838,5575
19828,1743,5384
19838,1660,5173
19848,1655,5135
19858,1532,4922
19868,1546,4794
19878,1499,4745
19888,1421,4448
19898,1382,4395
19908,1326,4380
19918,1305,4011
19928,1233,4066
19938,1327,3957
19948,1221,3844
19958,1172,3747
19968,1105,3648
19978,1126,3673
19988,1094,3485
19998,1091,3440
20008,1102,3332
20018,1099,3169
20028,1006,3156
20038,1004,3076
20048,1022,3045
20058,1048,2901
20068,994,2978
20078,1001,2814
20088,924,2786
20098,970,2727
20108,874,2623
20118,914,2600
20128,872,2597
20138,877,2522
20148,900,2545
20158,889,2486
20168,856,2295
20178,888,2370
20188,856,2260
20198,834,2155
20208,830,2303
20218,808,2213
20228,852,2132
20238,811,2154
20248,808,2028
20258,813,2074
20268,760,2119
20278,799,1984
20288,796,1970
20298,795,1984
20308,789,1915
20318,737,1917
20328,747,1901
20338,772,1794
20348,752,1753
20358,832,1821
20368,713,1766
20378,782,1698
20388,715,1708
20398,781,1738
20408,734,1741
20418,677,1702
20428,756,1607
20438,735,1534
20448,725,1555
20458,723,1580
20468,722,1633
20478,734,1519
20488,669,1542
20498,729,1521
20508,702,1475
20518,685,1459
20528,679,1445
20538,653,1408
20548,739,1348
20558,678,1371
20568,699,1386
20578,699,1367
20588,722,1348
20598,707,1320
20608,647,1308
20618,693,1274
20628,672,1328
20638,673,1329
20648,736,1257
20658,689,1253
20668,683,1241
20678,692,1221
20688,655,1217


==> data/small_hist_local_1m.csv <==
cycle,hit,miss
17010,301,238
17020,328,240
17030,322,234
17040,340,230
17050,404,241
17060,393,242
17070,438,228
17080,431,210
17090,427,235
17100,434,233
17110,430,220
17120,473,266
17130,458,238
17140,518,243
17150,506,222
17160,512,258
17170,525,264
17180,518,269
17190,542,256
17200,624,273
17210,597,261
17220,605,266
17230,644,310
17240,668,298
17250,675,289
17260,684,284
17270,724,320
17280,744,345
17290,705,356
17300,751,404
17310,743,374
17320,758,373
17330,766,429
17340,859,461
17350,861,438
17360,835,464
17370,859,469
17380,879,515
17390,937,532
17400,937,589
17410,954,609
17420,985,606
17430,1008,666
17440,988,646
17450,1017,665
17460,1017,711
17470,1103,727
17480,1055,741
17490,1104,736
17500,1163,761
17510,1165,844
17520,1211,865
17530,1236,865
17540,1271,889
17550,1228,923
17560,1296,987
17570,1291,1008
17580,1372,1030
17590,1336,1002
17600,1369,1026
17610,1374,1045
17620,1427,1059
17630,1479,1085
17640,1450,1157
17650,1527,1156
17660,1632,1234
17670,1634,1188
17680,1649,1216
17690,1755,1229
17700,1815,1255
17710,1919,1214
17720,1877,1301
17730,1999,1306
17740,2033,1372
17750,2165,1335
17760,2287,1384
17770,2297,1351
17780,2435,1438
17790,2488,1421
17800,2719,1469
17810,2829,1539
17820,2965,1473
17830,2944,1646
17840,2973,1573
17850,3402,1729
17860,3444,1700
17870,3616,1804
17880,3640,1804
17890,3863,1856
17900,3952,1948
17910,4181,1986
17920,4207,1985
17930,4447,1996
17940,4561,2058
17950,4692,2294
17960,4884,2412
17970,4946,2357
17980,5213,2428
17990,5097,2526
18000,5488,2691
18010,5600,2717
18020,5816,2917
18030,5944,3092
18040,5893,3049
18050,6206,3220
18060,6078,3420
18070,6320,3495
18080,6596,3828
18090,6485,3832
18100,6972,4169
18110,6790,4245
18120,6832,4561
18130,6995,4611
18140,6995,4655
18150,7212,4899
18160,7413,5235
18170,7375,5273
18180,7531,5537
18190,7375,5689
18200,7796,6048
18210,7589,6304
18220,7725,6439
18230,7633,6558
18240,7828,6651
18250,7819,7099
18260,7738,7117
18270,7740,7074
18280,7870,7359
18290,7655,7612
18300,7910,7969
18310,7728,7895
18320,7734,7904
18330,7776,8023
18340,7807,8028
18350,7799,8137
18360,7507,8259
18370,7382,8050
18380,7457,8077
18390,7306,8230
18400,7249,8263
18410,7195,8031
18420,7112,7931
18430,7071,8041
18440,6925,7774
18450,6753,7867
18460,6711,7978
18470,6460,7542
18480,6558,7614
18490,6171,7475
18500,6161,7428
18510,6119,7241
18520,5776,7129
18530,5715,7080
18540,5573,6775
18550,5536,6913
18560,5340,6775
18570,5202,6541
18580,5167,6635
18590,4780,6300
18600,4988,6421
18610,4829,6128
18620,4632,6147
18630,4487,6115
18640,4361,5952
18650,4383,5886
18660,4249,5903
18670,4148,5628
18680,4179,5789
18690,3988,5595
18700,4067,5773
18710,3967,5655
18720,3952,5432
18730,3792,5455
18740,3833,5518
18750,3858,5540
18760,3950,5528
18770,3896,5474
18780,3869,5420
18790,3940,5474
18800,3988,5488
18810,4003,5441
18820,4065,5450
18830,4064,5474
18840,4070,5390
18850,4135,5499
18860,4357,5460
18870,4372,5549
18880,4403,5627
18890,4383,5513
18900,4608,5666
18910,4545,5774
18920,4605,5489
18930,4711,5553
18940,4648,5583
18950,4909,5611
18960,4799,5719
18970,4803,5505
18980,4857,5552
18990,4726,5498
19000,4922,5575
19010,4868,5470
19020,4794,5367
19030,4758,5477
19040,4789,5270
19050,4807,5281
19060,4841,5215
19070,4640,5057
19080,4611,5019
19090,4542,4941
19100,4707,4930
19110,4387,4842
19120,4427,4660
19130,4335,4622
19140,4180,4287
19150,4130,4351
19160,3949,4202
19170,3833,4145
19180,3834,4029
19190,3657,3901
19200,3519,3810
19210,3342,3631
19220,3211,3540
19230,3116,3500
19240,3025,3289
19250,2933,3230
19260,2723,3209
19270,2565,3089
19280,2591,2946
19290,2424,2777
19300,2338,2791
19310,2173,2675
19320,2031,2677
19330,2031,2529
19340,1839,2320
19350,1801,2406
19360,1678,2249
19370,1543,2200
19380,1503,2137
19390,1405,2065
19400,1370,2050
19410,1320,1835
19420,1183,1891
19430,1098,1853
19440,1102,1741
19450,1031,1628
19460,923,1607
19470,906,1578
19480,836,1533
19490,768,1420
19500,753,1404
19510,720,1337
19520,672,1323
19530,640,1277
19540,592,1222
19550,592,1167
19560,546,1190
19570,487,1092
19580,494,1046
19590,492,1041
19600,458,971
19610,395,885
19620,417,933
19630,447,886
19640,373,842
19650,366,801
19660,365,748
19670,336,682
19680,319,716
19690,310,638
19700,305,642
19710,288,638
19720,269,602
19730,258,610
19740,249,524
19750,253,564
19760,257,566
19770,258,515
19780,227,476
19790,204,450
19800,194,478
19810,216,475
19820,192,472
19830,187,415
19840,152,394
19850,200,394
19860,168,357
19870,166,370
19880,182,369
19890,157,340
19900,137,341
19910,137,317
19920,146,322
19930,131,308
19940,111,334
19950,116,286
19960,123,281
19970,83,274
19980,126,268
19990,108,285
20000,107,270
20010,104,240
20020,92,259
20030,77,221
20040,71,219
20050,71,242
20060,69,205
20070,78,230
20080,63,232
20090,75,219
20100,59,206
20110,62,179
20120,62,199
20130,54,209
20140,65,177
20150,62,192
20160,41,168
20170,33,182
20180,34,180
20190,32,167
20200,61,138
20210,54,146
20220,53,166
20230,38,130
20240,50,157
20250,36,130
20260,36,133
20270,35,124
20280,39,143
20290,40,140
20300,30,154
20310,22,123
20320,25,135
20330,44,118
20340,30,142
20350,33,108
20360,27,130
20370,44,108
20380,26,109
20390,23,110
20400,29,115
20410,24,130
20420,23,101
20430,22,128
20440,22,109
20450,26,106
20460,34,95
20470,40,94
20480,29,97
20490,31,103
20500,37,110
20510,25,106
20520,25,92
20530,29,94
20540,24,93
20550,26,79
20560,19,92
20570,28,73
20580,27,85
20590,22,80
20600,27,88
20610,24,72
20620,21,77
20630,21,88
20640,22,78
20650,27,63
20660,19,83
20670,27,78
20680,29,66
20690,22,68
20700,17,67
20710,13,81
20720,22,51
20730,26,64
20740,18,78
20750,26,60
20760,20,60
20770,22,58
20780,21,62
20790,20,62
20800,21,61
20810,18,56
20820,18,67
20830,28,45
20840,23,50
20850,20,70
20860,22,53
20870,15,66
20880,14,60
20890,15,66
20900,16,60
20910,24,65
20920,17,59
20930,22,50
20940,27,47
20950,22,49
20960,19,50
20970,12,48
20980,27,55
20990,20,50
21000,23,54


==> data/thrash1.csv <==
size,cached
50,6.23
60,5.9
70,5.15
80,4.57
90,4.1
100,3.9
110,3.9
120,3.75
130,3.61
140,3.63
150,3.52
160,3.31
170,3.12
180,2.95
190,2.8
200,2.66
210,2.54
220,2.51
230,2.4
240,2.3
250,2.28
260,2.27
270,2.19
280,2.11
290,2.03
300,1.96
310,1.9
320,1.84
330,1.84
340,1.79
350,1.73
360,1.68
370,1.64
380,1.59
390,1.55
400,1.51
410,1.47
420,1.43
430,1.4
440,1.37
450,1.33
460,1.3
470,1.28
480,1.25
490,1.22
500,1.19
510,1.17
520,1.15
530,1.12
540,1.1
550,1.08
560,1.06
570,1.04
580,1.02
590,1
600,0.98
610,0.96
620,0.98
630,0.96
640,0.98
650,0.99
660,0.97
670,0.99
680,1
690,1.01
700,1
710,0.98
720,0.97
730,0.95
740,0.97
750,0.95
760,0.96
770,0.98
780,0.96
790,0.97
800,0.96
810,0.95
820,0.94
830,0.92
840,0.91
850,0.9
860,0.89
870,0.9
880,0.89
890,0.9
900,0.93
910,0.92
920,0.91
930,0.9
940,0.89
950,0.88
960,0.87
970,0.86
980,0.85
990,0.86
1000,0.85
1010,0.84
1020,0.83


==> data/thrashreload.csv <==
Size,Cached
16,72.26
32,71.1
64,35.92
128,24.3
256,12.42
512,6.08

